Was Stalin Necessary? Counterfactual Evidence on Soviet Growth

This article evaluates whether the exceptionally rapid growth of the Russian and Soviet economy after 1928 requires a specifically Stalinist explanation. The analysis treats this historical question as a sequence of increasingly demanding counterfactual comparisons rather than a binary comparison between observed growth and a single alternative. Long run output series from the Global Macro Database and the Maddison Project are combined with synthetic control, augmented synthetic control, synthetic difference in differences, interactive factor models, matrix completion, prediction benchmarks, historical analogues, spatial and temporal placebos, donor pool perturbations, endpoint sensitivity, and independent Soviet national account reconstructions. A key methodological contribution is a revised New Economic Policy counterfactual. Instead of extrapolating the rapid recovery observed from 1922 to 1928, the analysis models the recovery gap as a bootstrap process anchored to the pre 1914 trend and calibrated using the observed postwar closure of the Russian output gap. The Russian core estimates exceed the median admissible frontier at every endpoint and surpass the main 90th percentile frontier from the mid 1930s onward, whereas the broader Soviet territorial aggregate remains more conservative. Donor perturbations preserve a positive Russian core premium, but the limited placebo sample, imperfect pretreatment fit, recovery related false positives, source dependence, and hostile upper bounds prevent strong claims of historical necessity. The evidence supports a conditional growth premium but does not identify Stalin as the only institutionally feasible path.

==> HOW_TO_CITE.txt <==
Fernandez Salguero, Ricardo Alonzo. 2026. Was Stalin Necessary? Counterfactual Evidence on Soviet Growth. Zenodo. https://doi.org/10.5281/zenodo.21180776


==> data/processed/csv/article_main_scorecard.csv <==
source,treated,origin,endpoint,pool_rule,primary_margin_q50,primary_margin_q75,primary_margin_q90,primary_margin_q95,stress_margin_q50,stress_margin_q75,stress_margin_q90,stress_margin_q95,effect_pct,p_value_abs_exact,p_value_positive_exact,n_placebos_effective,margin_q50,margin_q90,stress_margin_q90_v6,grade,causal_strength_v7,placebo_power,endpoint_recommendation,v8_base_grade_from_v7,v8_interpretation,source_label,primary_margin_q50_percentage_points,primary_margin_q90_percentage_points,stress_margin_q90_percentage_points
gmd,RUS,1928,1933,preregistered_similarity_top40,0.1664044056265921,0.0834081998073172,-0.0811883519891338,-0.2037006003536562,0.1243720401718002,0.029588260032564,-0.2037006003536562,-0.3024475341296571,,,,,0.1539258593798285,-0.0846741308304139,-0.2277800336480139,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",insufficient,intermediate_dynamics,C,weak_to_moderate_growth_premium_against_median_frontier,GMD,16.640440562659208,-8.118835198913379,-20.37006003536562
gmd,RUS,1928,1934,preregistered_similarity_top40,0.2697267277016619,0.1360786477182001,-0.0359794965899917,-0.1963025469875003,0.1629243601902037,0.0987200212385011,-0.1963025469875003,-0.3143646829056284,,,,,0.2388017022789685,-0.0366427155002565,-0.2185323828458784,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",insufficient,intermediate_dynamics,C,weak_to_moderate_growth_premium_against_median_frontier,GMD,26.972672770166188,-3.59794965899917,-19.63025469875003
gmd,RUS,1928,1936,preregistered_similarity_top40,0.4878317758064476,0.2147018529729971,0.0503767259152154,-0.1902703728013539,0.3252115057735318,0.212421742821198,-0.1902703728013539,-0.3448498964982115,,,,,0.3973198761263106,0.0491488864068354,-0.2110548806190487,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,insufficient,intermediate_dynamics,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier,GMD,48.78317758064476,5.03767259152154,-19.02703728013539
gmd,RUS,1928,1938,preregistered_similarity_top40,0.630360053404643,0.2282053126774545,0.0422639618585189,-0.2324967266987208,0.420730474850816,0.2282053126774545,-0.2324967266987208,-0.411046216118514,0.6533919649943307,0.1111111111111111,0.1111111111111111,8.0,0.4888008820849907,0.0413952335715293,-0.2646125346422192,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,very_limited,primary_endpoint,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier,GMD,63.0360053404643,4.22639618585189,-23.24967266987208
gmd,RUS,1928,1940,preregistered_similarity_top40,0.5006919505002658,0.2228022757363643,0.0163023183409802,-0.2832399333057159,0.4511046021348823,0.2228022757363643,-0.2832399333057159,-0.4783550862338706,0.7601845114209229,0.1111111111111111,0.1111111111111111,8.0,0.405926302075386,0.016170862317085,-0.3330141294002529,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,very_limited,war_mobilization_sensitivity,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier,GMD,50.06919505002658,1.6302318340980197,-28.32399333057159
maddison,RUS,1928,1933,preregistered_similarity_top40,0.1928100542475919,0.0813808402677509,-0.0552424847419488,-0.1638204466665601,0.1696963553203638,0.0453820106410636,-0.1638204466665601,-0.242258704562566,,,,,0.1763119135472128,-0.0568269820257217,-0.1789119122440111,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",insufficient,intermediate_dynamics,C,weak_to_moderate_growth_premium_against_median_frontier,Maddison,19.28100542475919,-5.52424847419488,-16.38204466665601
maddison,RUS,1928,1934,preregistered_similarity_top40,0.2935292233868083,0.1263137418905764,0.0089295910111191,-0.1364299264844917,0.2828233991245761,0.113328944165884,-0.1364299264844917,-0.2327033916253067,,,,,0.2573743148795082,0.0088899579764286,-0.1466802341198863,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,insufficient,intermediate_dynamics,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier,Maddison,29.35292233868083,0.8929591011119099,-13.64299264844917
maddison,RUS,1928,1936,preregistered_similarity_top40,0.4602015145471727,0.2072684734562562,0.0884171488220664,-0.0991514233450049,0.4040409513970506,0.2072684734562562,-0.0991514233450049,-0.2305045495901947,,,,,0.3785744498583029,0.0847244837951731,-0.1044180969239017,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,insufficient,intermediate_dynamics,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier,Maddison,46.020151454717265,8.84171488220664,-9.91514233450049
maddison,RUS,1928,1938,preregistered_similarity_top40,0.5447104950577639,0.2369193989433735,0.0963944384311743,-0.1227641091379948,0.5027158888778995,0.2369193989433735,-0.1227641091379948,-0.2796240313025185,0.5447104950577639,0.1111111111111111,0.1111111111111111,8.0,0.4348365109519035,0.092027012860821,-0.1309793480200463,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,very_limited,primary_endpoint,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier,Maddison,54.47104950577639,9.63944384311743,-12.27641091379948
maddison,RUS,1928,1940,preregistered_similarity_top40,0.6024139384608502,0.2243599374095457,0.0745554479630581,-0.1600331817916617,0.5788116641442198,0.2243599374095457,-0.1600331817916617,-0.3368778728078337,0.6506889610708635,0.1111111111111111,0.1111111111111111,8.0,0.4715112038219358,0.0719070392711612,-0.1743928900579381,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,very_limited,war_mobilization_sensitivity,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier,Maddison,60.241393846085025,7.45554479630581,-16.003318179166172
maddison,SUN,1928,1933,preregistered_similarity_top40,0.0627326232599831,-0.0127208749896546,-0.163537992167064,-0.2671847890660215,-0.0017966358858685,-0.053705962362933,-0.2671847890660215,-0.3151698753345187,,,,,0.0608435373914795,-0.1785741775987186,-0.3108617085587451,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",insufficient,intermediate_dynamics,C,weak_to_moderate_growth_premium_against_median_frontier,Maddison,6.273262325998311,-16.3537992167064,-26.71847890660215
maddison,SUN,1928,1934,preregistered_similarity_top40,0.1536832872776294,0.01221348166843,-0.1244771649156035,-0.2610914438417143,0.0706811583047253,-0.0081462335904252,-0.2610914438417143,-0.3187653143194868,,,,,0.1429596826518752,-0.1329340452612499,-0.3025811056656138,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",insufficient,intermediate_dynamics,C,weak_to_moderate_growth_premium_against_median_frontier,Maddison,15.36832872776294,-12.44771649156035,-26.10914438417143
maddison,SUN,1928,1936,preregistered_similarity_top40,0.3146103268096429,0.1020587794710035,-0.0384249348190636,-0.2297591779733706,0.2629490141448847,0.1020587794710035,-0.2297591779733706,-0.3088569562866561,,,,,0.2735402922931643,-0.0391826460896673,-0.2610520571535928,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",insufficient,intermediate_dynamics,C,weak_to_moderate_growth_premium_against_median_frontier,Maddison,31.46103268096429,-3.8424934819063603,-22.975917797337058
maddison,SUN,1928,1938,preregistered_similarity_top40,0.3339856229091351,0.0858241294343307,-0.0761136316667601,-0.2904193318820485,0.3165910021401723,0.0858241294343307,-0.2904193318820485,-0.3803042231830641,0.3946364377878515,0.1111111111111111,0.1111111111111111,8.0,0.2881711700059211,-0.0791661928971956,-0.3430810917091262,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",very_limited,primary_endpoint,C,weak_to_moderate_growth_premium_against_median_frontier,Maddison,33.39856229091351,-7.611363166676011,-29.04193318820485
maddison,SUN,1928,1940,preregistered_similarity_top40,0.2938021726357949,-0.0292957386988603,-0.1888764080509849,-0.3963284478666361,0.2674756933768367,-0.0292957386988603,-0.3963284478666361,-0.4868872290034971,0.3513976213371195,0.2222222222222222,0.2222222222222222,8.0,0.2575853038934541,-0.2093348419658556,-0.504725016812231,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",very_limited,war_mobilization_sensitivity,C,weak_to_moderate_growth_premium_against_median_frontier,Maddison,29.38021726357949,-18.887640805098492,-39.63284478666361


==> data/processed/csv/article_model_diagnostics_gmd_rus_1940.csv <==
source,treated,origin,endpoint,pool_rule,estimator,class,admissible_primary,n_donors,horizon,actual_cum_log_growth,actual_cum_growth_pct,actual_ann_growth_pct,cf_cum_log_growth,cf_cum_growth_pct,premium_log,premium_pct,pre_rmse,pre_corr,conformal_q90_abs_resid,cum_cf_lower_conservative,cum_cf_upper_conservative,actual_outside_conformal_conservative,meta_json,error,outside_conformal,prefit_quality,model_risk,statistical_interpretation,family,description,identifying_assumption,role,estimator_citable_label,premium_percent,source_label,specification,premium_percentage_points
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.1476388784156083,0.1590942468249585,0.5654186395897627,0.7601845114209229,0.1310561594411236,0.4959866595953178,0.2164481792858974,-2.449739273015161,2.7450170298463776,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento,76.01845114209229,GMD,GMD RUS,76.01845114209229
gmd,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.1594538246617427,0.1728701032965829,0.5536036933436284,0.7395103982989697,0.1300236896627,0.4896097157111263,0.2180401159550277,-2.4570275667985904,2.7759352161220754,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge,73.95103982989697,GMD,GMD RUS,73.95103982989697
gmd,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,-0.1120586831434012,-0.1060082062876276,0.8251162011487723,1.2821459379019768,0.1330505774559885,0.4959866595953177,0.2257573490519294,-2.821146871766554,2.597029505479752,False,"{""time_weight_entropy"": 2.848954320773567, ""time_bias"": -0.0216414634632508, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo,128.21459379019768,GMD,GMD RUS,128.21459379019768
gmd,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.1265407631194346,0.1348957121226539,0.5865167548859365,0.7977156127609863,0.1384512211403652,0.2714117169293237,0.2175220352122014,-2.4837236594269823,2.7368051856658515,False,"{""alpha"": 10.82636733874054, ""intercept"": 0.009551451021085094}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic,79.77156127609864,GMD,GMD RUS,79.77156127609864
gmd,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.1342507997857495,0.1436796182818565,0.5788067182196215,0.7839084547151443,0.1399868135498983,0.1024226753709014,0.2233628927430327,-2.5461039131306435,2.8146055127021423,False,"{""alpha"": 0.007880462815669913, ""l1_ratio"": 0.5}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic,78.39084547151442,GMD,GMD RUS,78.39084547151442
gmd,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.3631127326817923,0.4377979369226168,0.3499447853235787,0.4189891974008295,0.1176305807959203,0.5506715578395968,0.2294956900712291,-2.3908355481729573,3.1170610135365417,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic,41.89891974008295,GMD,GMD RUS,41.89891974008295
gmd,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,-0.0115418451100248,-0.0114754935342941,0.724599363115396,1.0639040582138288,0.1337683663689331,0.3024036482159615,0.2329630553328937,-2.80709850910475,2.7840148188847,False,"{""n_factors"": 1, ""cv_rmse"": 0.16484144727745143, ""explained_variance"": 0.1889747363582839}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV,106.39040582138288,GMD,GMD RUS,106.39040582138288
gmd,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.1434641366019605,0.1542654141848083,0.5695933814034105,0.7675481873285472,0.0214595232276046,0.9882399475509982,0.0355811201715718,-0.2835093054569018,0.5704375786608229,True,"{""rank_selected"": 6, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión,76.75481873285473,GMD,GMD RUS,76.75481873285473


==> data/processed/csv/canonical_frontier_components_gmd_rus_1940.csv <==
component,family,counterfactual_cumulative_log_growth,observed_cumulative_log_growth,premium_percent
scm_growth,statistical,0.1476388784156083,0.7130575180053711,76.01845114209232
augmented_scm_ridge,statistical,0.1594538246617427,0.7130575180053711,73.95103982989697
synthetic_did_bias_corrected,statistical,-0.1120586831434012,0.7130575180053711,128.21459379019765
ridge_synthetic,statistical,0.1265407631194346,0.7130575180053711,79.77156127609864
elastic_net_sparse_synthetic,statistical,0.1342507997857495,0.7130575180053711,78.39084547151445
huber_robust_synthetic,statistical,0.3631127326817923,0.7130575180053711,41.89891974008296
generalized_synthetic_control_factor_cv,statistical,-0.0115418451100248,0.7130575180053711,106.39040582138286
nuclear_norm_matrix_completion,statistical,0.1434641366019605,0.7130575180053711,76.75481873285474
empirical_recovery_gap_nep_median,historical_recovery,0.380219041478731,0.7130575180053711,39.49219676309059


==> data/processed/csv/cia_triangulation_v7.csv <==
source,table,period,measure,estimate_A,estimate_B,source_pdf_page,source_report_page,interpretation
CIA/RAND Soviet Economic Development 1928-54,Table 2 Soviet GNP by sector of origin,1928-37,gnp annual growth rate pct,6.2,5.4,19,12,national-accounts triangulation for Soviet GNP growth
CIA/RAND Soviet Economic Development 1928-54,Table 2 Soviet GNP by sector of origin,1937-40,gnp annual growth rate pct,6.3,3.9,19,12,national-accounts triangulation for Soviet GNP growth
CIA/RAND Soviet Economic Development 1928-54,Table 2 Soviet GNP by sector of origin,1948-50,gnp annual growth rate pct,10.6,10.6,19,12,national-accounts triangulation for Soviet GNP growth
CIA/RAND Soviet Economic Development 1928-54,Table 2 Soviet GNP by sector of origin,1951-54,gnp annual growth rate pct,6.5,6.3,19,12,national-accounts triangulation for Soviet GNP growth
CIA/RAND Soviet Economic Development 1928-54,Table 2 Soviet GNP by sector of origin,1948-54,gnp annual growth rate pct,7.8,7.7,19,12,national-accounts triangulation for Soviet GNP growth
CIA/RAND Soviet Economic Development 1928-54,Table 2 Soviet GNP by sector of origin,1928-54,gnp annual growth rate pct,4.4,5.9,19,12,national-accounts triangulation for Soviet GNP growth
CIA/RAND Soviet Economic Development 1928-54,Table 3 Soviet GNP by end use,1937,percent of GNP by end use,,,22,15,consumption_A=68.0; consumption_B=70.0; investment_A=21.0; investment_B=20.0; military_A=8.0; military_B=7.0
CIA/RAND Soviet Economic Development 1928-54,Table 3 Soviet GNP by end use,1940,percent of GNP by end use,,,22,15,consumption_A=66.0; consumption_B=69.0; investment_A=14.0; investment_B=15.0; military_A=17.0; military_B=13.0


==> data/processed/csv/claim_scope_matrix.csv <==
claim,assessment,empirical_basis
Observed growth exceeds ordinary admissible counterfactuals,Supported,Strongest for GMD-RUS and Maddison-RUS from the mid-1930s onward.
Russian-core path exceeds the primary ASCF-90 frontier,Supported in several endpoints,"Positive margins in 1936, 1938 and 1940 for GMD-RUS; from 1934 for Maddison-RUS."
Broader SUN territorial path exceeds ASCF-90,Not supported,SUN beats the median frontier but not the primary ASCF-90 frontier.
The result survives donor perturbation,Supported,Leave-one-out and random-subpool tests preserve a positive premium in the principal RUS specification.
Spatial-placebo evidence is conventionally decisive,Not supported,Exact p-values are discrete and placebo support is limited in the verified v6 design.
Stalin as an individual was uniquely necessary,Not identified,"The design supports a conditional growth premium, not metaphysical or personal necessity."
A comparable forced-mobilisation package may have been necessary,Partially supported,The conclusion depends on the admissible alternative set and on hostile NEP/donor upper bounds.
Aggregate growth establishes welfare superiority,Not supported,"Growth is distinct from consumption, mortality, coercion and welfare."


==> data/processed/csv/donor_influence_stress_tests.csv <==
analysis,method,scenario,n_donors,cum_growth_premium_log,cum_growth_premium_pct,annualized_premium_pct,analysis_file,premium_percent,scenario_type,excluded_donor
GMD_RUS_growth_1929_1940,growth_scm_simplex,base_all_donors,28,0.5990993125854375,0.8204783797831547,0.0511921937833517,gmd_rus_growth_1929_1940,82.04783797831547,baseline,
GMD_RUS_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__IND,27,0.5815113925231346,0.7887398768388056,0.0496526319398651,gmd_rus_growth_1929_1940,78.87398768388056,leave_one_out,IND
GMD_RUS_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__GBR,27,0.6377325089096725,0.8921854975185137,0.054581890172237,gmd_rus_growth_1929_1940,89.21854975185137,leave_one_out,GBR
GMD_RUS_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__CHE,27,0.5887013347822384,0.8016471589727276,0.0502817322054662,gmd_rus_growth_1929_1940,80.16471589727277,leave_one_out,CHE
GMD_RUS_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__PRT,27,0.5839751701852274,0.7931523676567531,0.0498681632906241,gmd_rus_growth_1929_1940,79.31523676567531,leave_one_out,PRT
GMD_RUS_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__CHL,27,0.5933868023200124,0.8101085254999247,0.0506919006900323,gmd_rus_growth_1929_1940,81.01085254999248,leave_one_out,CHL
GMD_RUS_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__DEU,27,0.6318784933188152,0.8811409730652593,0.0540675540690105,gmd_rus_growth_1929_1940,88.11409730652593,leave_one_out,DEU
GMD_RUS_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__GRC,27,0.5778687510744871,0.7822359916750026,0.0493340546129532,gmd_rus_growth_1929_1940,78.22359916750025,leave_one_out,GRC
GMD_RUS_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__FIN,27,0.6065498951852528,0.8340926584982933,0.0518450626286028,gmd_rus_growth_1929_1940,83.40926584982932,leave_one_out,FIN
GMD_RUS_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__ITA,27,0.5996646799140588,0.8215079097854361,0.0512417207602535,gmd_rus_growth_1929_1940,82.15079097854361,leave_one_out,ITA
GMD_RUS_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__ROU,27,0.5923394837841848,0.8082137576752348,0.0506002039329922,gmd_rus_growth_1929_1940,80.82137576752348,leave_one_out,ROU
GMD_RUS_growth_1929_1940,growth_scm_simplex,income_neighborhood_within_2p5x_1928,9,0.5801109726031148,0.7862366430818626,0.0495301428827699,gmd_rus_growth_1929_1940,78.62366430818626,income_neighborhood,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_000,21,0.5887013347822384,0.8016471589727276,0.0502817322054662,gmd_rus_growth_1929_1940,80.16471589727277,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_001,21,0.5675513685691377,0.7639425139134377,0.048432243947295,gmd_rus_growth_1929_1940,76.39425139134377,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_002,21,0.631752363508129,0.8809037200731045,0.0540564750154819,gmd_rus_growth_1929_1940,88.09037200731045,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_003,21,0.5713318247879864,0.7706236422593176,0.0487625919970498,gmd_rus_growth_1929_1940,77.06236422593176,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_004,21,0.5823370675364082,0.7902174045552754,0.0497248570871748,gmd_rus_growth_1929_1940,79.02174045552755,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_005,21,0.6226654366199836,0.8638895060197271,0.0532585993031657,gmd_rus_growth_1929_1940,86.38895060197271,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_006,21,0.5971684326796575,0.8169666461197727,0.0510230635671313,gmd_rus_growth_1929_1940,81.69666461197727,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_007,21,0.5332284028463103,0.7044260096879216,0.0454377531496916,gmd_rus_growth_1929_1940,70.44260096879216,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_008,21,0.561914751562365,0.7540278144726384,0.0479398920049296,gmd_rus_growth_1929_1940,75.40278144726385,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_009,21,0.5887013347822384,0.8016471589727276,0.0502817322054662,gmd_rus_growth_1929_1940,80.16471589727277,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_010,21,0.6128727391426468,0.8457260795774055,0.0523994296813223,gmd_rus_growth_1929_1940,84.57260795774056,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_011,21,0.5458817350333001,0.7261297006071268,0.0465406904714646,gmd_rus_growth_1929_1940,72.61297006071268,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_012,21,0.6227887913343171,0.8641194397587051,0.0532694263932842,gmd_rus_growth_1929_1940,86.41194397587051,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_013,21,0.5708955738964664,0.769851374580315,0.0487244657221004,gmd_rus_growth_1929_1940,76.9851374580315,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_014,21,0.5371161736888916,0.711065325137596,0.0457765098899551,gmd_rus_growth_1929_1940,71.1065325137596,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_015,21,0.6256333522176261,0.8694295899410038,0.053519130071995,gmd_rus_growth_1929_1940,86.94295899410038,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_016,21,0.5923394837841848,0.8082137576752348,0.0506002039329922,gmd_rus_growth_1929_1940,80.82137576752348,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_017,21,0.5934274352046495,0.8101820769251151,0.0506954584162882,gmd_rus_growth_1929_1940,81.01820769251151,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_018,21,0.6265751009256596,0.8711909520921775,0.0536018125063419,gmd_rus_growth_1929_1940,87.11909520921775,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_019,21,0.6154701888610653,0.8505264919790725,0.0526272505536762,gmd_rus_growth_1929_1940,85.05264919790724,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_020,21,0.6412237708788211,0.8988031580560165,0.0548887532797608,gmd_rus_growth_1929_1940,89.88031580560165,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_021,21,0.5887013347822384,0.8016471589727276,0.0502817322054662,gmd_rus_growth_1929_1940,80.16471589727277,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_022,21,0.6304664715591408,0.8784866355104879,0.05394353083909,gmd_rus_growth_1929_1940,87.84866355104879,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_023,21,0.6226654366199836,0.8638895060197271,0.0532585993031657,gmd_rus_growth_1929_1940,86.38895060197271,random_subpool,
GMD_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_024,21,0.5289200276684114,0.697098499141986,0.0450624756830855,gmd_rus_growth_1929_1940,69.7098499141986,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,base_all_donors,28,0.6511008436684395,0.9176507011137524,0.0557573784589009,maddison_rus_growth_1929_1940,91.76507011137524,baseline,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__LKA,27,0.6155896129615657,0.8507475026375662,0.0526377263610171,maddison_rus_growth_1929_1940,85.07475026375661,leave_one_out,LKA
Maddison_RUS_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__GBR,27,0.6809869618843114,0.9758268360037988,0.0583900295715431,maddison_rus_growth_1929_1940,97.58268360037988,leave_one_out,GBR
Maddison_RUS_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__CHE,27,0.6429964685266362,0.9021721471652592,0.0550445980248484,maddison_rus_growth_1929_1940,90.21721471652592,leave_one_out,CHE
Maddison_RUS_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__IND,27,0.6470506856469802,0.909899619891756,0.0554011065675872,maddison_rus_growth_1929_1940,90.9899619891756,leave_one_out,IND
Maddison_RUS_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__FRA,27,0.6449810236158305,0.9059508608730068,0.0552190952974558,maddison_rus_growth_1929_1940,90.59508608730069,leave_one_out,FRA
Maddison_RUS_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__ITA,27,0.6569544188311655,0.9289087313459186,0.0562725003504172,maddison_rus_growth_1929_1940,92.89087313459186,leave_one_out,ITA
Maddison_RUS_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__CHL,27,0.6448609605652483,0.9057220403351116,0.0552085376149709,maddison_rus_growth_1929_1940,90.57220403351116,leave_one_out,CHL
Maddison_RUS_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__GRC,27,0.649038939664592,0.9137007630511114,0.0555759881792585,maddison_rus_growth_1929_1940,91.37007630511114,leave_one_out,GRC
Maddison_RUS_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__URY,27,0.6440785261722652,0.9042315210601012,0.0551397372370197,maddison_rus_growth_1929_1940,90.42315210601012,leave_one_out,URY
Maddison_RUS_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__PRT,27,0.6514378606966962,0.9182970909703524,0.0557870295597915,maddison_rus_growth_1929_1940,91.82970909703523,leave_one_out,PRT
Maddison_RUS_growth_1929_1940,growth_scm_simplex,exclude_region__East_Asia,27,0.6511008436684395,0.9176507011137524,0.0557573784589009,maddison_rus_growth_1929_1940,91.76507011137524,other,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,exclude_region__Eastern_Europe,27,0.6513484029241188,0.9181254920609953,0.0557791588927971,maddison_rus_growth_1929_1940,91.81254920609952,other,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,exclude_region__Latin_America,22,0.6388848178077572,0.8943671364236914,0.0546831620424961,maddison_rus_growth_1929_1940,89.43671364236914,other,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,exclude_region__South_and_South_East_Asia,25,0.5774381512846123,0.7814687264354607,0.0492964017032275,maddison_rus_growth_1929_1940,78.14687264354608,other,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,exclude_region__Sub_Saharan_Africa,27,0.6511008436684395,0.9176507011137524,0.0557573784589009,maddison_rus_growth_1929_1940,91.76507011137524,other,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,exclude_region__Western_Europe,13,0.6918348295845491,0.997377019561132,0.0593472350759727,maddison_rus_growth_1929_1940,99.7377019561132,other,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,exclude_region__Western_Offshoots,27,0.6511008436684395,0.9176507011137524,0.0557573784589009,maddison_rus_growth_1929_1940,91.76507011137524,other,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,income_neighborhood_within_2p5x_1928,10,0.6360531392555548,0.8890104853697491,0.0544343144302257,maddison_rus_growth_1929_1940,88.90104853697491,income_neighborhood,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_000,21,0.6819905964741073,0.9778108396006396,0.0584785530103053,maddison_rus_growth_1929_1940,97.78108396006397,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_001,21,0.6502073484198875,0.9159380545586432,0.0556787718686064,maddison_rus_growth_1929_1940,91.59380545586431,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_002,21,0.6637799156100287,0.9421195255069243,0.0568734699597823,maddison_rus_growth_1929_1940,94.21195255069244,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_003,21,0.6417665966378749,0.8998341571226913,0.0549364727580774,maddison_rus_growth_1929_1940,89.98341571226914,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_004,21,0.658909317912575,0.9326832414440462,0.0564445898791603,maddison_rus_growth_1929_1940,93.26832414440464,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_005,21,0.5680736725387688,0.7648640687355768,0.0484778783006549,maddison_rus_growth_1929_1940,76.48640687355768,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_006,21,0.6412037065356825,0.898765060200106,0.0548869894770756,maddison_rus_growth_1929_1940,89.87650602001061,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_007,21,0.6490135047956995,0.913652088942116,0.0555737508118909,maddison_rus_growth_1929_1940,91.3652088942116,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_008,21,0.6442319986274055,0.9045237905738804,0.0551532318971461,maddison_rus_growth_1929_1940,90.45237905738804,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_009,21,0.6279263237557169,0.8737210570088478,0.0537204567545714,maddison_rus_growth_1929_1940,87.37210570088479,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_010,21,0.6741367379935389,0.9623382325313128,0.0577860179330416,maddison_rus_growth_1929_1940,96.23382325313128,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_011,21,0.6850557773602959,0.983882488179503,0.0587489565627541,maddison_rus_growth_1929_1940,98.3882488179503,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_012,21,0.6610639666841027,0.9368519844917328,0.0566342958297021,maddison_rus_growth_1929_1940,93.68519844917328,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_013,21,0.6805945804754625,0.9750517103686358,0.0583554224231033,maddison_rus_growth_1929_1940,97.5051710368636,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_014,21,0.6173131503139415,0.853940085565823,0.052788925588979,maddison_rus_growth_1929_1940,85.3940085565823,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_015,21,0.6459555631325635,0.907809190664712,0.0553047948362397,maddison_rus_growth_1929_1940,90.7809190664712,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_016,21,0.6540221206712257,0.9232608804605404,0.0560144230575858,maddison_rus_growth_1929_1940,92.32608804605404,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_017,21,0.6563583058804903,0.9277592265218888,0.0562200301772759,maddison_rus_growth_1929_1940,92.77592265218888,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_018,21,0.6388741355723143,0.8943469004560076,0.054682223178426,maddison_rus_growth_1929_1940,89.43469004560076,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_019,21,0.6496340150745208,0.9148398982192132,0.055628335086669,maddison_rus_growth_1929_1940,91.48398982192133,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_020,21,0.6458348942051761,0.9075789912652514,0.0552941830147897,maddison_rus_growth_1929_1940,90.75789912652516,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_021,21,0.6514378606966962,0.9182970909703524,0.0557870295597915,maddison_rus_growth_1929_1940,91.82970909703523,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_022,21,0.610423971494811,0.8412118546667093,0.0521846947855615,maddison_rus_growth_1929_1940,84.12118546667094,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_023,21,0.5689363266555081,0.7663871928601493,0.0485532538230832,maddison_rus_growth_1929_1940,76.63871928601493,random_subpool,
Maddison_RUS_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_024,21,0.653161924800922,0.9216072107355532,0.0559387275001854,maddison_rus_growth_1929_1940,92.16072107355532,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,base_all_donors,28,0.3886628097291883,0.475007109424806,0.0329187859848214,maddison_sun_growth_1929_1940,47.5007109424806,baseline,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__GBR,27,0.413032754401464,0.5113945299464566,0.0350185985817901,maddison_sun_growth_1929_1940,51.13945299464567,leave_one_out,GBR
Maddison_SUN_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__IND,27,0.3994559853208137,0.491013343821185,0.0338482433994591,maddison_sun_growth_1929_1940,49.1013343821185,leave_one_out,IND
Maddison_SUN_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__LKA,27,0.3728683893483447,0.4518932426420401,0.031560150839478,maddison_sun_growth_1929_1940,45.18932426420401,leave_one_out,LKA
Maddison_SUN_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__FRA,27,0.3894355517470589,0.4761473498940378,0.0329853031054039,maddison_sun_growth_1929_1940,47.61473498940378,leave_one_out,FRA
Maddison_SUN_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__CHE,27,0.3838651225350101,0.4679474353001784,0.0325059000916991,maddison_sun_growth_1929_1940,46.79474353001784,leave_one_out,CHE
Maddison_SUN_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__ITA,27,0.3935996536021569,0.4823069936034767,0.0333438199740836,maddison_sun_growth_1929_1940,48.230699360347664,leave_one_out,ITA
Maddison_SUN_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__BEL,27,0.3923836714653566,0.480505630212813,0.0332391146436437,maddison_sun_growth_1929_1940,48.0505630212813,leave_one_out,BEL
Maddison_SUN_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__AUT,27,0.3842268235197961,0.4684784893687406,0.0325370220941376,maddison_sun_growth_1929_1940,46.84784893687406,leave_one_out,AUT
Maddison_SUN_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__AUS,27,0.3901748641231513,0.4772390874165542,0.0330489466341445,maddison_sun_growth_1929_1940,47.72390874165542,leave_one_out,AUS
Maddison_SUN_growth_1929_1940,growth_scm_simplex,leave_one_top_donor__NLD,27,0.385887502490936,0.4709191867621007,0.0326799246920084,maddison_sun_growth_1929_1940,47.09191867621007,leave_one_out,NLD
Maddison_SUN_growth_1929_1940,growth_scm_simplex,exclude_region__East_Asia,27,0.3886628097291883,0.475007109424806,0.0329187859848214,maddison_sun_growth_1929_1940,47.5007109424806,other,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,exclude_region__Eastern_Europe,27,0.3889042610722553,0.4753632948714068,0.0329395694962588,maddison_sun_growth_1929_1940,47.53632948714069,other,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,exclude_region__Latin_America,23,0.3880464408400182,0.4740982410591186,0.0328657324302963,maddison_sun_growth_1929_1940,47.40982410591186,other,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,exclude_region__South_and_South_East_Asia,25,0.3560901781230345,0.4277362930378712,0.0301188475029068,maddison_sun_growth_1929_1940,42.77362930378712,other,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,exclude_region__Sub_Saharan_Africa,27,0.3886628097291883,0.475007109424806,0.0329187859848214,maddison_sun_growth_1929_1940,47.5007109424806,other,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,exclude_region__Western_Europe,13,0.4429753222195025,0.5573339023233699,0.0376044162060582,maddison_sun_growth_1929_1940,55.73339023233699,other,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,exclude_region__Western_Offshoots,26,0.3901748641231513,0.4772390874165542,0.0330489466341445,maddison_sun_growth_1929_1940,47.72390874165542,other,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,income_neighborhood_within_2p5x_1928,16,0.3722412364067597,0.4509829689942837,0.0315062400830008,maddison_sun_growth_1929_1940,45.09829689942837,income_neighborhood,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_000,21,0.3889042610722554,0.475363294871407,0.0329395694962588,maddison_sun_growth_1929_1940,47.5363294871407,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_001,21,0.3823293817547583,0.4656947787515255,0.032373770095387,maddison_sun_growth_1929_1940,46.56947787515255,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_002,21,0.3821003432101659,0.4653591165938369,0.0323540658346159,maddison_sun_growth_1929_1940,46.535911659383686,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_003,21,0.4364757714354164,0.5472447545189749,0.0370425714924771,maddison_sun_growth_1929_1940,54.72447545189749,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_004,21,0.4092368929131477,0.5056683604052878,0.0346912514215356,maddison_sun_growth_1929_1940,50.566836040528784,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_005,21,0.3726739007357312,0.4516108933973624,0.0315434320830818,maddison_sun_growth_1929_1940,45.16108933973624,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_006,21,0.3918823447641323,0.4797635992245894,0.0331959496822293,maddison_sun_growth_1929_1940,47.97635992245894,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_007,21,0.3665724605272625,0.4427809414304442,0.0310190736858293,maddison_sun_growth_1929_1940,44.27809414304442,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_008,21,0.3772689401355207,0.4582964510827234,0.0319385062785679,maddison_sun_growth_1929_1940,45.82964510827234,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_009,21,0.4356482407651283,0.5459648916660886,0.0369710585804436,maddison_sun_growth_1929_1940,54.59648916660886,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_010,21,0.3994559853208137,0.491013343821185,0.0338482433994591,maddison_sun_growth_1929_1940,49.1013343821185,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_011,21,0.3923836714653566,0.480505630212813,0.0332391146436437,maddison_sun_growth_1929_1940,48.0505630212813,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_012,21,0.3775612686866066,0.4587228150874716,0.0319636453421321,maddison_sun_growth_1929_1940,45.87228150874716,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_013,21,0.3991123491597359,0.4905010657432758,0.0338186381865621,maddison_sun_growth_1929_1940,49.05010657432758,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_014,21,0.3838651225350101,0.4679474353001784,0.0325059000916991,maddison_sun_growth_1929_1940,46.79474353001784,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_015,21,0.4417912929776719,0.5554910646458675,0.0375020417592186,maddison_sun_growth_1929_1940,55.54910646458675,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_016,21,0.3834278087612763,0.467305622014728,0.032468273356351,maddison_sun_growth_1929_1940,46.7305622014728,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_017,21,0.3921860392036694,0.4802130634479413,0.0332220980018462,maddison_sun_growth_1929_1940,48.02130634479413,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_018,21,0.3911697333027299,0.4787094783575298,0.0331345958976714,maddison_sun_growth_1929_1940,47.87094783575298,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_019,21,0.381485217625814,0.4644580138850351,0.0323011482410839,maddison_sun_growth_1929_1940,46.44580138850351,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_020,21,0.3989126575821777,0.4902034549502785,0.0338014345901407,maddison_sun_growth_1929_1940,49.020345495027854,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_021,21,0.4073133127230754,0.5027748703966222,0.0345254054148049,maddison_sun_growth_1929_1940,50.27748703966222,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_022,21,0.3506801084777007,0.4200329967310034,0.0296545342837268,maddison_sun_growth_1929_1940,42.00329967310034,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_023,21,0.3826159539089949,0.4661148662515406,0.0323984245210449,maddison_sun_growth_1929_1940,46.61148662515406,random_subpool,
Maddison_SUN_growth_1929_1940,growth_scm_simplex,random_75pct_subpool_024,21,0.3664677189057686,0.4426298301291378,0.0310100745076398,maddison_sun_growth_1929_1940,44.26298301291378,random_subpool,


==> data/processed/csv/donor_pool_preregistration_v6.csv <==
source,treated,endpoint,origin,pool_rule,donor,corr_pre_growth,pre_rmse_naive,log_level_gap_1928,pre_mean_growth_gap,score,is_jst_advanced,selected
maddison,SUN,1933,1928,preregistered_similarity_top40,VEN,0.1337798178358526,0.139064456421436,0.2717592715233214,0.0001521884489252,-0.1436698153706832,False,True
maddison,SUN,1933,1928,preregistered_similarity_top40,ITA,0.2334352710154136,0.1289899174911021,0.7649139789296209,0.0037579911312672,-0.1738260467412483,True,True
maddison,SUN,1933,1928,preregistered_similarity_top40,FIN,0.2480003902828491,0.1306987038992587,0.6809392666527332,0.0100456664401948,-0.178556480870391,True,True
maddison,SUN,1933,1928,preregistered_similarity_top40,PER,0.1287363437138222,0.1443726283454496,0.247031766488905,0.0058368894395331,-0.1846018770637773,False,True
maddison,SUN,1933,1928,preregistered_similarity_top40,FRA,0.3376700498348316,0.1264983633749042,1.173711832544126,0.0072348778399768,-0.1889147204034172,True,True
maddison,SUN,1933,1928,preregistered_similarity_top40,SWE,0.3173913437758083,0.1263049047571021,1.0292595931639292,0.0115918764661333,-0.198932170447627,True,True
maddison,SUN,1933,1928,preregistered_similarity_top40,BEL,0.3204505412809679,0.1258324608436493,1.321877932650806,0.0065878404436628,-0.2382946758091846,True,True
maddison,SUN,1933,1928,preregistered_similarity_top40,GBR,0.3048078342226755,0.1264913517111435,1.3634858470428108,0.0023409630994542,-0.2398464337014681,True,True
maddison,SUN,1933,1928,preregistered_similarity_top40,LBR,0.0704346727761408,0.1360771274077684,0.3641837892244739,0.0041065187254501,-0.2493660779943312,False,True
maddison,SUN,1933,1928,preregistered_similarity_top40,IDN,0.0383995259389493,0.1359486311126223,0.2593924940783338,0.0053304413495697,-0.2623541923469861,False,True
maddison,SUN,1933,1928,preregistered_similarity_top40,DEU,0.2216428712333823,0.1315360385904327,1.0935629320597426,0.0081655184741363,-0.2980450305120209,True,True
maddison,SUN,1933,1928,preregistered_similarity_top40,ESP,0.067915817675437,0.1383102378009414,0.5802889095701476,0.0050899271611542,-0.3151613293854377,True,True
maddison,SUN,1933,1928,preregistered_similarity_top40,CHE,0.2421678233906712,0.1311634809972196,1.486712795276751,0.0122450492243626,-0.3997258922705222,True,True
maddison,SUN,1933,1928,preregistered_similarity_top40,NLD,0.1859986714321309,0.1312491124724494,1.4290924239085916,0.0074384024710141,-0.4127785180797764,True,True
maddison,SUN,1933,1928,preregistered_similarity_top40,DNK,0.1450687847942871,0.1321221085008395,1.2505365252994425,0.0095893689532507,-0.4232847230013374,True,True
maddison,SUN,1933,1928,preregistered_similarity_top40,CHL,0.0999434542654335,0.1441046188152204,0.943214392643541,0.0132783873608618,-0.4316873962834534,False,True
maddison,SUN,1933,1928,preregistered_similarity_top40,AUS,0.1240336789813968,0.1355967174318229,1.381014881394642,0.0040342321696906,-0.4488205105331422,True,True
maddison,SUN,1933,1928,preregistered_similarity_top40,NOR,-0.0286111279358614,0.1400245684364798,0.8753542619373702,0.0097434897981024,-0.5159474848635384,True,True
maddison,SUN,1933,1928,preregistered_similarity_top40,BRA,-0.1976267189730503,0.1532310731802237,0.3810405561010901,0.000738110283398,-0.5271621294690467,False,True
maddison,SUN,1933,1928,preregistered_similarity_top40,GRC,-0.2184718919374749,0.2049493001120824,0.4888833464129822,0.0023132772758325,-0.6619963423638393,False,True
maddison,SUN,1933,1928,preregistered_similarity_top40,USA,-0.2233798522256291,0.1499950935182431,1.6569250267327744,0.0087806079960606,-0.915287397162551,True,True
maddison,RUS,1933,1928,preregistered_similarity_top40,LBR,0.1116095938328765,0.1298302195228868,0.1687548255976727,0.0066214551765794,-0.1650531729103488,False,True
maddison,RUS,1933,1928,preregistered_similarity_top40,VEN,0.1873127251999841,0.1314472968383653,0.8046978863454681,0.002362748002204,-0.2252091796571555,False,True
maddison,RUS,1933,1928,preregistered_similarity_top40,IDN,0.0539056065005548,0.1305793075918007,0.2735461207438128,0.0028155048984404,-0.2272429144637419,False,True
maddison,RUS,1933,1928,preregistered_similarity_top40,ITA,0.2469745174198096,0.1237165970034712,1.2978525937517675,0.0012430546801379,-0.2705218546041668,True,True
maddison,RUS,1933,1928,preregistered_similarity_top40,PER,0.1170244374155475,0.1409285428287152,0.7799703813110517,0.0033219529884038,-0.3092926900857113,False,True
maddison,RUS,1933,1928,preregistered_similarity_top40,FIN,0.2256232295842253,0.1272800176995489,1.2138778814748798,0.0075307299890654,-0.3139506472682109,True,True
maddison,RUS,1933,1928,preregistered_similarity_top40,FRA,0.2997961410100621,0.124578641129071,1.7066504473662727,0.0047199413888475,-0.3420540808581976,True,True
maddison,RUS,1933,1928,preregistered_similarity_top40,SWE,0.2854893671174365,0.1227155796898117,1.562198207986076,0.0090769400150039,-0.343595194503824,True,True
maddison,RUS,1933,1928,preregistered_similarity_top40,GBR,0.2543497871322058,0.1234661839896898,1.8964244618649573,0.000173973351675,-0.4059994444286187,True,True
maddison,RUS,1933,1928,preregistered_similarity_top40,DEU,0.2009399676131904,0.1279510638988809,1.6265015468818893,0.005650582023007,-0.4315155070936457,True,True
maddison,RUS,1933,1928,preregistered_similarity_top40,BEL,0.2358834768386353,0.1251645446087256,1.8548165474729528,0.0040729039925335,-0.4400049008978924,True,True
maddison,RUS,1933,1928,preregistered_similarity_top40,ESP,0.0292577344325333,0.1354336754419009,1.1132275243922942,0.0025749907100249,-0.4676496040885415,True,True
maddison,RUS,1933,1928,preregistered_similarity_top40,DNK,0.1936444601394056,0.1256297077669296,1.7834751401215891,0.0070744325021214,-0.4831154815541149,True,True
maddison,RUS,1933,1928,preregistered_similarity_top40,BRA,-0.22278933885694,0.1498098162662856,0.1518980587210565,0.0017768261677312,-0.4961395349430202,False,True
maddison,RUS,1933,1928,preregistered_similarity_top40,CHE,0.2472453431373203,0.1261872123637553,2.0196514100988976,0.0097301127732333,-0.5053290045724373,True,True
maddison,RUS,1933,1928,preregistered_similarity_top40,CHL,0.1283072978399121,0.1377852129526079,1.4761530074656877,0.0107634509097325,-0.5119894789138169,False,True
maddison,RUS,1933,1928,preregistered_similarity_top40,AUS,0.0635589223203161,0.1338048218720272,1.9139534962167888,0.0015192957185613,-0.6247524588532901,True,True
maddison,RUS,1933,1928,preregistered_similarity_top40,NLD,0.078482467716607,0.1305520438154578,1.9620310387307385,0.0049234660198848,-0.6373941538085734,True,True
maddison,RUS,1933,1928,preregistered_similarity_top40,NOR,-0.0511679384926936,0.1360139654639091,1.4082928767595169,0.0072285533469731,-0.6506334259602753,True,True
maddison,RUS,1933,1928,preregistered_similarity_top40,GRC,-0.1530929037786975,0.1956123129031939,1.021821961235129,0.0002016591752968,-0.7031768184940517,False,True
maddison,RUS,1933,1928,preregistered_similarity_top40,USA,-0.1637523197146442,0.1427374103897709,2.189863641554921,0.0062656715449312,-0.9629183749576188,True,True
gmd,RUS,1933,1928,preregistered_similarity_top40,SWE,0.3253756409489621,0.1329784057359959,0.0390949249267578,0.0056892703561221,0.0819986789765456,True,True
gmd,RUS,1933,1928,preregistered_similarity_top40,DNK,0.1436698416271871,0.1394070124108017,0.0629186630249023,0.0039777615491081,-0.10503691203989,True,True
gmd,RUS,1933,1928,preregistered_similarity_top40,NOR,0.0587745366188713,0.1426816847655563,0.1264963150024414,0.0040153896107393,-0.2109644069445093,True,True
gmd,RUS,1933,1928,preregistered_similarity_top40,ARG,-0.0309784257880451,0.1603909892785655,0.093083381652832,0.005716323852539,-0.3291336982343358,False,True
gmd,RUS,1933,1928,preregistered_similarity_top40,CHE,0.1415133138986861,0.142928318416341,0.9759044647216796,0.0031135502983542,-0.3355365816963706,True,True
gmd,RUS,1933,1928,preregistered_similarity_top40,DEU,0.2538183393222312,0.1368082407098713,2.1170530319213867,0.0003935028524959,-0.4830182968378984,True,True
gmd,RUS,1933,1928,preregistered_similarity_top40,ZAF,-0.0010860342812465,0.2006136003430205,0.5560998916625977,0.0071688960580264,-0.4840447840595857,False,True
gmd,RUS,1933,1928,preregistered_similarity_top40,ITA,0.3424897283345962,0.1332020727328699,2.667801856994629,0.0020383315927842,-0.5364938345700712,True,True
gmd,RUS,1933,1928,preregistered_similarity_top40,FRA,0.2782868037212979,0.1363746817070872,2.418458938598633,0.0012200229308184,-0.5382100910739018,True,True
gmd,RUS,1933,1928,preregistered_similarity_top40,AUS,0.0078759524117059,0.1483203190385222,1.4152288436889648,0.0058192645802217,-0.6033273245496491,True,True
gmd,RUS,1933,1928,preregistered_similarity_top40,FIN,0.261950683771693,0.1366317190151627,2.634681701660156,0.0041307281045352,-0.6264516887933018,True,True
gmd,RUS,1933,1928,preregistered_similarity_top40,GBR,0.1934835795331631,0.1377877028880687,2.442474365234375,0.003681645673864,-0.645906440150718,True,True
gmd,RUS,1933,1928,preregistered_similarity_top40,BEL,0.1008837931164539,0.1536512724845706,2.2071008682250977,0.0042248824063469,-0.7067176271047582,True,True
gmd,RUS,1933,1928,preregistered_similarity_top40,PER,0.1904156760380496,0.1564532402284512,2.5823631286621094,0.0036395998562083,-0.7116925656074047,False,True
gmd,RUS,1933,1928,preregistered_similarity_top40,NLD,0.0147469707281121,0.1506480509155441,1.5691509246826172,0.0223068209255442,-0.7373537623691242,True,True
gmd,RUS,1933,1928,preregistered_similarity_top40,USA,-0.0140522200638249,0.1494677961619822,1.9347028732299805,0.0048136430628159,-0.7508114909911893,True,True
gmd,RUS,1933,1928,preregistered_similarity_top40,ESP,0.0505326559718089,0.1463044449899618,2.684367179870605,0.0007381088593426,-0.8444444596368412,True,True
gmd,RUS,1933,1928,preregistered_similarity_top40,CHL,0.1328382374502225,0.151409481142537,3.177545547485352,0.0076905138352338,-0.9348054541463238,False,True
gmd,RUS,1933,1928,preregistered_similarity_top40,BRA,-0.0369754500623934,0.1783051284394638,2.651167869567871,0.0081504793728099,-1.0161279863504165,False,True
gmd,RUS,1933,1928,preregistered_similarity_top40,NZL,-0.0727199988043902,0.1718145012173405,1.894919395446777,0.0356168606702019,-1.017872763513307,False,True
gmd,RUS,1933,1928,preregistered_similarity_top40,GRC,-0.0099221708818599,0.1670528568319758,3.163344383239746,0.008218996665057,-1.1006515319301022,False,True
gmd,RUS,1933,1928,preregistered_similarity_top40,LBR,0.1078185256991764,0.1422548455437734,4.133131980895996,0.0099345796248492,-1.198454215589578,False,True
gmd,RUS,1933,1928,preregistered_similarity_top40,IDN,0.0519826215290622,0.1427892762790001,4.97714900970459,0.0001826566808363,-1.4075844854006037,False,True
gmd,RUS,1933,1928,preregistered_similarity_top40,VEN,0.1024226753709014,0.3944802888100021,24.69777488708496,0.0008601160610423,-6.668902175981596,False,True
maddison,SUN,1934,1928,preregistered_similarity_top40,VEN,0.1337798178358526,0.139064456421436,0.2717592715233214,0.0001521884489252,-0.1436698153706832,False,True
maddison,SUN,1934,1928,preregistered_similarity_top40,ITA,0.2334352710154136,0.1289899174911021,0.7649139789296209,0.0037579911312672,-0.1738260467412483,True,True
maddison,SUN,1934,1928,preregistered_similarity_top40,FIN,0.2480003902828491,0.1306987038992587,0.6809392666527332,0.0100456664401948,-0.178556480870391,True,True
maddison,SUN,1934,1928,preregistered_similarity_top40,PER,0.1287363437138222,0.1443726283454496,0.247031766488905,0.0058368894395331,-0.1846018770637773,False,True
maddison,SUN,1934,1928,preregistered_similarity_top40,FRA,0.3376700498348316,0.1264983633749042,1.173711832544126,0.0072348778399768,-0.1889147204034172,True,True
maddison,SUN,1934,1928,preregistered_similarity_top40,SWE,0.3173913437758083,0.1263049047571021,1.0292595931639292,0.0115918764661333,-0.198932170447627,True,True
maddison,SUN,1934,1928,preregistered_similarity_top40,BEL,0.3204505412809679,0.1258324608436493,1.321877932650806,0.0065878404436628,-0.2382946758091846,True,True
maddison,SUN,1934,1928,preregistered_similarity_top40,GBR,0.3048078342226755,0.1264913517111435,1.3634858470428108,0.0023409630994542,-0.2398464337014681,True,True
maddison,SUN,1934,1928,preregistered_similarity_top40,LBR,0.0704346727761408,0.1360771274077684,0.3641837892244739,0.0041065187254501,-0.2493660779943312,False,True
maddison,SUN,1934,1928,preregistered_similarity_top40,IDN,0.0383995259389493,0.1359486311126223,0.2593924940783338,0.0053304413495697,-0.2623541923469861,False,True
maddison,SUN,1934,1928,preregistered_similarity_top40,DEU,0.2216428712333823,0.1315360385904327,1.0935629320597426,0.0081655184741363,-0.2980450305120209,True,True
maddison,SUN,1934,1928,preregistered_similarity_top40,ESP,0.067915817675437,0.1383102378009414,0.5802889095701476,0.0050899271611542,-0.3151613293854377,True,True
maddison,SUN,1934,1928,preregistered_similarity_top40,CHE,0.2421678233906712,0.1311634809972196,1.486712795276751,0.0122450492243626,-0.3997258922705222,True,True
maddison,SUN,1934,1928,preregistered_similarity_top40,NLD,0.1859986714321309,0.1312491124724494,1.4290924239085916,0.0074384024710141,-0.4127785180797764,True,True
maddison,SUN,1934,1928,preregistered_similarity_top40,DNK,0.1450687847942871,0.1321221085008395,1.2505365252994425,0.0095893689532507,-0.4232847230013374,True,True
maddison,SUN,1934,1928,preregistered_similarity_top40,CHL,0.0999434542654335,0.1441046188152204,0.943214392643541,0.0132783873608618,-0.4316873962834534,False,True
maddison,SUN,1934,1928,preregistered_similarity_top40,AUS,0.1240336789813968,0.1355967174318229,1.381014881394642,0.0040342321696906,-0.4488205105331422,True,True
maddison,SUN,1934,1928,preregistered_similarity_top40,NOR,-0.0286111279358614,0.1400245684364798,0.8753542619373702,0.0097434897981024,-0.5159474848635384,True,True
maddison,SUN,1934,1928,preregistered_similarity_top40,BRA,-0.1976267189730503,0.1532310731802237,0.3810405561010901,0.000738110283398,-0.5271621294690467,False,True
maddison,SUN,1934,1928,preregistered_similarity_top40,GRC,-0.2184718919374749,0.2049493001120824,0.4888833464129822,0.0023132772758325,-0.6619963423638393,False,True
maddison,SUN,1934,1928,preregistered_similarity_top40,USA,-0.2233798522256291,0.1499950935182431,1.6569250267327744,0.0087806079960606,-0.915287397162551,True,True
maddison,RUS,1934,1928,preregistered_similarity_top40,LBR,0.1116095938328765,0.1298302195228868,0.1687548255976727,0.0066214551765794,-0.1650531729103488,False,True
maddison,RUS,1934,1928,preregistered_similarity_top40,VEN,0.1873127251999841,0.1314472968383653,0.8046978863454681,0.002362748002204,-0.2252091796571555,False,True
maddison,RUS,1934,1928,preregistered_similarity_top40,IDN,0.0539056065005548,0.1305793075918007,0.2735461207438128,0.0028155048984404,-0.2272429144637419,False,True
maddison,RUS,1934,1928,preregistered_similarity_top40,ITA,0.2469745174198096,0.1237165970034712,1.2978525937517675,0.0012430546801379,-0.2705218546041668,True,True
maddison,RUS,1934,1928,preregistered_similarity_top40,PER,0.1170244374155475,0.1409285428287152,0.7799703813110517,0.0033219529884038,-0.3092926900857113,False,True
maddison,RUS,1934,1928,preregistered_similarity_top40,FIN,0.2256232295842253,0.1272800176995489,1.2138778814748798,0.0075307299890654,-0.3139506472682109,True,True
maddison,RUS,1934,1928,preregistered_similarity_top40,FRA,0.2997961410100621,0.124578641129071,1.7066504473662727,0.0047199413888475,-0.3420540808581976,True,True
maddison,RUS,1934,1928,preregistered_similarity_top40,SWE,0.2854893671174365,0.1227155796898117,1.562198207986076,0.0090769400150039,-0.343595194503824,True,True
maddison,RUS,1934,1928,preregistered_similarity_top40,GBR,0.2543497871322058,0.1234661839896898,1.8964244618649573,0.000173973351675,-0.4059994444286187,True,True
maddison,RUS,1934,1928,preregistered_similarity_top40,DEU,0.2009399676131904,0.1279510638988809,1.6265015468818893,0.005650582023007,-0.4315155070936457,True,True
maddison,RUS,1934,1928,preregistered_similarity_top40,BEL,0.2358834768386353,0.1251645446087256,1.8548165474729528,0.0040729039925335,-0.4400049008978924,True,True
maddison,RUS,1934,1928,preregistered_similarity_top40,ESP,0.0292577344325333,0.1354336754419009,1.1132275243922942,0.0025749907100249,-0.4676496040885415,True,True
maddison,RUS,1934,1928,preregistered_similarity_top40,DNK,0.1936444601394056,0.1256297077669296,1.7834751401215891,0.0070744325021214,-0.4831154815541149,True,True
maddison,RUS,1934,1928,preregistered_similarity_top40,BRA,-0.22278933885694,0.1498098162662856,0.1518980587210565,0.0017768261677312,-0.4961395349430202,False,True
maddison,RUS,1934,1928,preregistered_similarity_top40,CHE,0.2472453431373203,0.1261872123637553,2.0196514100988976,0.0097301127732333,-0.5053290045724373,True,True
maddison,RUS,1934,1928,preregistered_similarity_top40,CHL,0.1283072978399121,0.1377852129526079,1.4761530074656877,0.0107634509097325,-0.5119894789138169,False,True
maddison,RUS,1934,1928,preregistered_similarity_top40,AUS,0.0635589223203161,0.1338048218720272,1.9139534962167888,0.0015192957185613,-0.6247524588532901,True,True
maddison,RUS,1934,1928,preregistered_similarity_top40,NLD,0.078482467716607,0.1305520438154578,1.9620310387307385,0.0049234660198848,-0.6373941538085734,True,True
maddison,RUS,1934,1928,preregistered_similarity_top40,NOR,-0.0511679384926936,0.1360139654639091,1.4082928767595169,0.0072285533469731,-0.6506334259602753,True,True
maddison,RUS,1934,1928,preregistered_similarity_top40,GRC,-0.1530929037786975,0.1956123129031939,1.021821961235129,0.0002016591752968,-0.7031768184940517,False,True
maddison,RUS,1934,1928,preregistered_similarity_top40,USA,-0.1637523197146442,0.1427374103897709,2.189863641554921,0.0062656715449312,-0.9629183749576188,True,True
gmd,RUS,1934,1928,preregistered_similarity_top40,SWE,0.3253756409489621,0.1329784057359959,0.0390949249267578,0.0056892703561221,0.0819986789765456,True,True
gmd,RUS,1934,1928,preregistered_similarity_top40,DNK,0.1436698416271871,0.1394070124108017,0.0629186630249023,0.0039777615491081,-0.10503691203989,True,True
gmd,RUS,1934,1928,preregistered_similarity_top40,NOR,0.0587745366188713,0.1426816847655563,0.1264963150024414,0.0040153896107393,-0.2109644069445093,True,True
gmd,RUS,1934,1928,preregistered_similarity_top40,ARG,-0.0309784257880451,0.1603909892785655,0.093083381652832,0.005716323852539,-0.3291336982343358,False,True
gmd,RUS,1934,1928,preregistered_similarity_top40,CHE,0.1415133138986861,0.142928318416341,0.9759044647216796,0.0031135502983542,-0.3355365816963706,True,True
gmd,RUS,1934,1928,preregistered_similarity_top40,DEU,0.2538183393222312,0.1368082407098713,2.1170530319213867,0.0003935028524959,-0.4830182968378984,True,True
gmd,RUS,1934,1928,preregistered_similarity_top40,ZAF,-0.0010860342812465,0.2006136003430205,0.5560998916625977,0.0071688960580264,-0.4840447840595857,False,True
gmd,RUS,1934,1928,preregistered_similarity_top40,ITA,0.3424897283345962,0.1332020727328699,2.667801856994629,0.0020383315927842,-0.5364938345700712,True,True
gmd,RUS,1934,1928,preregistered_similarity_top40,FRA,0.2782868037212979,0.1363746817070872,2.418458938598633,0.0012200229308184,-0.5382100910739018,True,True
gmd,RUS,1934,1928,preregistered_similarity_top40,AUS,0.0078759524117059,0.1483203190385222,1.4152288436889648,0.0058192645802217,-0.6033273245496491,True,True
gmd,RUS,1934,1928,preregistered_similarity_top40,FIN,0.261950683771693,0.1366317190151627,2.634681701660156,0.0041307281045352,-0.6264516887933018,True,True
gmd,RUS,1934,1928,preregistered_similarity_top40,GBR,0.1934835795331631,0.1377877028880687,2.442474365234375,0.003681645673864,-0.645906440150718,True,True
gmd,RUS,1934,1928,preregistered_similarity_top40,BEL,0.1008837931164539,0.1536512724845706,2.2071008682250977,0.0042248824063469,-0.7067176271047582,True,True
gmd,RUS,1934,1928,preregistered_similarity_top40,PER,0.1904156760380496,0.1564532402284512,2.5823631286621094,0.0036395998562083,-0.7116925656074047,False,True
gmd,RUS,1934,1928,preregistered_similarity_top40,NLD,0.0147469707281121,0.1506480509155441,1.5691509246826172,0.0223068209255442,-0.7373537623691242,True,True
gmd,RUS,1934,1928,preregistered_similarity_top40,USA,-0.0140522200638249,0.1494677961619822,1.9347028732299805,0.0048136430628159,-0.7508114909911893,True,True
gmd,RUS,1934,1928,preregistered_similarity_top40,ESP,0.0505326559718089,0.1463044449899618,2.684367179870605,0.0007381088593426,-0.8444444596368412,True,True
gmd,RUS,1934,1928,preregistered_similarity_top40,CHL,0.1328382374502225,0.151409481142537,3.177545547485352,0.0076905138352338,-0.9348054541463238,False,True
gmd,RUS,1934,1928,preregistered_similarity_top40,BRA,-0.0369754500623934,0.1783051284394638,2.651167869567871,0.0081504793728099,-1.0161279863504165,False,True
gmd,RUS,1934,1928,preregistered_similarity_top40,NZL,-0.0727199988043902,0.1718145012173405,1.894919395446777,0.0356168606702019,-1.017872763513307,False,True
gmd,RUS,1934,1928,preregistered_similarity_top40,GRC,-0.0099221708818599,0.1670528568319758,3.163344383239746,0.008218996665057,-1.1006515319301022,False,True
gmd,RUS,1934,1928,preregistered_similarity_top40,LBR,0.1078185256991764,0.1422548455437734,4.133131980895996,0.0099345796248492,-1.198454215589578,False,True
gmd,RUS,1934,1928,preregistered_similarity_top40,IDN,0.0519826215290622,0.1427892762790001,4.97714900970459,0.0001826566808363,-1.4075844854006037,False,True
gmd,RUS,1934,1928,preregistered_similarity_top40,VEN,0.1024226753709014,0.3944802888100021,24.69777488708496,0.0008601160610423,-6.668902175981596,False,True
maddison,SUN,1936,1928,preregistered_similarity_top40,VEN,0.1337798178358526,0.139064456421436,0.2717592715233214,0.0001521884489252,-0.1436698153706832,False,True
maddison,SUN,1936,1928,preregistered_similarity_top40,ITA,0.2334352710154136,0.1289899174911021,0.7649139789296209,0.0037579911312672,-0.1738260467412483,True,True
maddison,SUN,1936,1928,preregistered_similarity_top40,FIN,0.2480003902828491,0.1306987038992587,0.6809392666527332,0.0100456664401948,-0.178556480870391,True,True
maddison,SUN,1936,1928,preregistered_similarity_top40,PER,0.1287363437138222,0.1443726283454496,0.247031766488905,0.0058368894395331,-0.1846018770637773,False,True
maddison,SUN,1936,1928,preregistered_similarity_top40,FRA,0.3376700498348316,0.1264983633749042,1.173711832544126,0.0072348778399768,-0.1889147204034172,True,True
maddison,SUN,1936,1928,preregistered_similarity_top40,SWE,0.3173913437758083,0.1263049047571021,1.0292595931639292,0.0115918764661333,-0.198932170447627,True,True
maddison,SUN,1936,1928,preregistered_similarity_top40,BEL,0.3204505412809679,0.1258324608436493,1.321877932650806,0.0065878404436628,-0.2382946758091846,True,True
maddison,SUN,1936,1928,preregistered_similarity_top40,GBR,0.3048078342226755,0.1264913517111435,1.3634858470428108,0.0023409630994542,-0.2398464337014681,True,True
maddison,SUN,1936,1928,preregistered_similarity_top40,LBR,0.0704346727761408,0.1360771274077684,0.3641837892244739,0.0041065187254501,-0.2493660779943312,False,True
maddison,SUN,1936,1928,preregistered_similarity_top40,IDN,0.0383995259389493,0.1359486311126223,0.2593924940783338,0.0053304413495697,-0.2623541923469861,False,True
maddison,SUN,1936,1928,preregistered_similarity_top40,DEU,0.2216428712333823,0.1315360385904327,1.0935629320597426,0.0081655184741363,-0.2980450305120209,True,True
maddison,SUN,1936,1928,preregistered_similarity_top40,ESP,0.067915817675437,0.1383102378009414,0.5802889095701476,0.0050899271611542,-0.3151613293854377,True,True
maddison,SUN,1936,1928,preregistered_similarity_top40,CHE,0.2421678233906712,0.1311634809972196,1.486712795276751,0.0122450492243626,-0.3997258922705222,True,True
maddison,SUN,1936,1928,preregistered_similarity_top40,NLD,0.1859986714321309,0.1312491124724494,1.4290924239085916,0.0074384024710141,-0.4127785180797764,True,True
maddison,SUN,1936,1928,preregistered_similarity_top40,DNK,0.1450687847942871,0.1321221085008395,1.2505365252994425,0.0095893689532507,-0.4232847230013374,True,True
maddison,SUN,1936,1928,preregistered_similarity_top40,CHL,0.0999434542654335,0.1441046188152204,0.943214392643541,0.0132783873608618,-0.4316873962834534,False,True
maddison,SUN,1936,1928,preregistered_similarity_top40,AUS,0.1240336789813968,0.1355967174318229,1.381014881394642,0.0040342321696906,-0.4488205105331422,True,True
maddison,SUN,1936,1928,preregistered_similarity_top40,NOR,-0.0286111279358614,0.1400245684364798,0.8753542619373702,0.0097434897981024,-0.5159474848635384,True,True
maddison,SUN,1936,1928,preregistered_similarity_top40,BRA,-0.1976267189730503,0.1532310731802237,0.3810405561010901,0.000738110283398,-0.5271621294690467,False,True
maddison,SUN,1936,1928,preregistered_similarity_top40,GRC,-0.2184718919374749,0.2049493001120824,0.4888833464129822,0.0023132772758325,-0.6619963423638393,False,True
maddison,SUN,1936,1928,preregistered_similarity_top40,USA,-0.2233798522256291,0.1499950935182431,1.6569250267327744,0.0087806079960606,-0.915287397162551,True,True
maddison,RUS,1936,1928,preregistered_similarity_top40,LBR,0.1116095938328765,0.1298302195228868,0.1687548255976727,0.0066214551765794,-0.1650531729103488,False,True
maddison,RUS,1936,1928,preregistered_similarity_top40,VEN,0.1873127251999841,0.1314472968383653,0.8046978863454681,0.002362748002204,-0.2252091796571555,False,True
maddison,RUS,1936,1928,preregistered_similarity_top40,IDN,0.0539056065005548,0.1305793075918007,0.2735461207438128,0.0028155048984404,-0.2272429144637419,False,True
maddison,RUS,1936,1928,preregistered_similarity_top40,ITA,0.2469745174198096,0.1237165970034712,1.2978525937517675,0.0012430546801379,-0.2705218546041668,True,True
maddison,RUS,1936,1928,preregistered_similarity_top40,PER,0.1170244374155475,0.1409285428287152,0.7799703813110517,0.0033219529884038,-0.3092926900857113,False,True
maddison,RUS,1936,1928,preregistered_similarity_top40,FIN,0.2256232295842253,0.1272800176995489,1.2138778814748798,0.0075307299890654,-0.3139506472682109,True,True
maddison,RUS,1936,1928,preregistered_similarity_top40,FRA,0.2997961410100621,0.124578641129071,1.7066504473662727,0.0047199413888475,-0.3420540808581976,True,True
maddison,RUS,1936,1928,preregistered_similarity_top40,SWE,0.2854893671174365,0.1227155796898117,1.562198207986076,0.0090769400150039,-0.343595194503824,True,True
maddison,RUS,1936,1928,preregistered_similarity_top40,GBR,0.2543497871322058,0.1234661839896898,1.8964244618649573,0.000173973351675,-0.4059994444286187,True,True
maddison,RUS,1936,1928,preregistered_similarity_top40,DEU,0.2009399676131904,0.1279510638988809,1.6265015468818893,0.005650582023007,-0.4315155070936457,True,True
maddison,RUS,1936,1928,preregistered_similarity_top40,BEL,0.2358834768386353,0.1251645446087256,1.8548165474729528,0.0040729039925335,-0.4400049008978924,True,True
maddison,RUS,1936,1928,preregistered_similarity_top40,ESP,0.0292577344325333,0.1354336754419009,1.1132275243922942,0.0025749907100249,-0.4676496040885415,True,True
maddison,RUS,1936,1928,preregistered_similarity_top40,DNK,0.1936444601394056,0.1256297077669296,1.7834751401215891,0.0070744325021214,-0.4831154815541149,True,True
maddison,RUS,1936,1928,preregistered_similarity_top40,BRA,-0.22278933885694,0.1498098162662856,0.1518980587210565,0.0017768261677312,-0.4961395349430202,False,True
maddison,RUS,1936,1928,preregistered_similarity_top40,CHE,0.2472453431373203,0.1261872123637553,2.0196514100988976,0.0097301127732333,-0.5053290045724373,True,True
maddison,RUS,1936,1928,preregistered_similarity_top40,CHL,0.1283072978399121,0.1377852129526079,1.4761530074656877,0.0107634509097325,-0.5119894789138169,False,True
maddison,RUS,1936,1928,preregistered_similarity_top40,AUS,0.0635589223203161,0.1338048218720272,1.9139534962167888,0.0015192957185613,-0.6247524588532901,True,True
maddison,RUS,1936,1928,preregistered_similarity_top40,NLD,0.078482467716607,0.1305520438154578,1.9620310387307385,0.0049234660198848,-0.6373941538085734,True,True
maddison,RUS,1936,1928,preregistered_similarity_top40,NOR,-0.0511679384926936,0.1360139654639091,1.4082928767595169,0.0072285533469731,-0.6506334259602753,True,True
maddison,RUS,1936,1928,preregistered_similarity_top40,GRC,-0.1530929037786975,0.1956123129031939,1.021821961235129,0.0002016591752968,-0.7031768184940517,False,True
maddison,RUS,1936,1928,preregistered_similarity_top40,USA,-0.1637523197146442,0.1427374103897709,2.189863641554921,0.0062656715449312,-0.9629183749576188,True,True
gmd,RUS,1936,1928,preregistered_similarity_top40,SWE,0.3253756409489621,0.1329784057359959,0.0390949249267578,0.0056892703561221,0.0819986789765456,True,True
gmd,RUS,1936,1928,preregistered_similarity_top40,DNK,0.1436698416271871,0.1394070124108017,0.0629186630249023,0.0039777615491081,-0.10503691203989,True,True
gmd,RUS,1936,1928,preregistered_similarity_top40,NOR,0.0587745366188713,0.1426816847655563,0.1264963150024414,0.0040153896107393,-0.2109644069445093,True,True
gmd,RUS,1936,1928,preregistered_similarity_top40,ARG,-0.0309784257880451,0.1603909892785655,0.093083381652832,0.005716323852539,-0.3291336982343358,False,True
gmd,RUS,1936,1928,preregistered_similarity_top40,CHE,0.1415133138986861,0.142928318416341,0.9759044647216796,0.0031135502983542,-0.3355365816963706,True,True
gmd,RUS,1936,1928,preregistered_similarity_top40,DEU,0.2538183393222312,0.1368082407098713,2.1170530319213867,0.0003935028524959,-0.4830182968378984,True,True
gmd,RUS,1936,1928,preregistered_similarity_top40,ZAF,-0.0010860342812465,0.2006136003430205,0.5560998916625977,0.0071688960580264,-0.4840447840595857,False,True
gmd,RUS,1936,1928,preregistered_similarity_top40,ITA,0.3424897283345962,0.1332020727328699,2.667801856994629,0.0020383315927842,-0.5364938345700712,True,True
gmd,RUS,1936,1928,preregistered_similarity_top40,FRA,0.2782868037212979,0.1363746817070872,2.418458938598633,0.0012200229308184,-0.5382100910739018,True,True
gmd,RUS,1936,1928,preregistered_similarity_top40,AUS,0.0078759524117059,0.1483203190385222,1.4152288436889648,0.0058192645802217,-0.6033273245496491,True,True
gmd,RUS,1936,1928,preregistered_similarity_top40,FIN,0.261950683771693,0.1366317190151627,2.634681701660156,0.0041307281045352,-0.6264516887933018,True,True
gmd,RUS,1936,1928,preregistered_similarity_top40,GBR,0.1934835795331631,0.1377877028880687,2.442474365234375,0.003681645673864,-0.645906440150718,True,True
gmd,RUS,1936,1928,preregistered_similarity_top40,BEL,0.1008837931164539,0.1536512724845706,2.2071008682250977,0.0042248824063469,-0.7067176271047582,True,True
gmd,RUS,1936,1928,preregistered_similarity_top40,PER,0.1904156760380496,0.1564532402284512,2.5823631286621094,0.0036395998562083,-0.7116925656074047,False,True
gmd,RUS,1936,1928,preregistered_similarity_top40,NLD,0.0147469707281121,0.1506480509155441,1.5691509246826172,0.0223068209255442,-0.7373537623691242,True,True
gmd,RUS,1936,1928,preregistered_similarity_top40,USA,-0.0140522200638249,0.1494677961619822,1.9347028732299805,0.0048136430628159,-0.7508114909911893,True,True
gmd,RUS,1936,1928,preregistered_similarity_top40,ESP,0.0505326559718089,0.1463044449899618,2.684367179870605,0.0007381088593426,-0.8444444596368412,True,True
gmd,RUS,1936,1928,preregistered_similarity_top40,CHL,0.1328382374502225,0.151409481142537,3.177545547485352,0.0076905138352338,-0.9348054541463238,False,True
gmd,RUS,1936,1928,preregistered_similarity_top40,BRA,-0.0369754500623934,0.1783051284394638,2.651167869567871,0.0081504793728099,-1.0161279863504165,False,True
gmd,RUS,1936,1928,preregistered_similarity_top40,NZL,-0.0727199988043902,0.1718145012173405,1.894919395446777,0.0356168606702019,-1.017872763513307,False,True
gmd,RUS,1936,1928,preregistered_similarity_top40,GRC,-0.0099221708818599,0.1670528568319758,3.163344383239746,0.008218996665057,-1.1006515319301022,False,True
gmd,RUS,1936,1928,preregistered_similarity_top40,LBR,0.1078185256991764,0.1422548455437734,4.133131980895996,0.0099345796248492,-1.198454215589578,False,True
gmd,RUS,1936,1928,preregistered_similarity_top40,IDN,0.0519826215290622,0.1427892762790001,4.97714900970459,0.0001826566808363,-1.4075844854006037,False,True
gmd,RUS,1936,1928,preregistered_similarity_top40,VEN,0.1024226753709014,0.3944802888100021,24.69777488708496,0.0008601160610423,-6.668902175981596,False,True
maddison,SUN,1938,1928,preregistered_similarity_top40,VEN,0.1337798178358526,0.139064456421436,0.2717592715233214,0.0001521884489252,-0.1436698153706832,False,True
maddison,SUN,1938,1928,preregistered_similarity_top40,ITA,0.2334352710154136,0.1289899174911021,0.7649139789296209,0.0037579911312672,-0.1738260467412483,True,True
maddison,SUN,1938,1928,preregistered_similarity_top40,FIN,0.2480003902828491,0.1306987038992587,0.6809392666527332,0.0100456664401948,-0.178556480870391,True,True
maddison,SUN,1938,1928,preregistered_similarity_top40,PER,0.1287363437138222,0.1443726283454496,0.247031766488905,0.0058368894395331,-0.1846018770637773,False,True
maddison,SUN,1938,1928,preregistered_similarity_top40,FRA,0.3376700498348316,0.1264983633749042,1.173711832544126,0.0072348778399768,-0.1889147204034172,True,True
maddison,SUN,1938,1928,preregistered_similarity_top40,SWE,0.3173913437758083,0.1263049047571021,1.0292595931639292,0.0115918764661333,-0.198932170447627,True,True
maddison,SUN,1938,1928,preregistered_similarity_top40,BEL,0.3204505412809679,0.1258324608436493,1.321877932650806,0.0065878404436628,-0.2382946758091846,True,True
maddison,SUN,1938,1928,preregistered_similarity_top40,GBR,0.3048078342226755,0.1264913517111435,1.3634858470428108,0.0023409630994542,-0.2398464337014681,True,True
maddison,SUN,1938,1928,preregistered_similarity_top40,LBR,0.0704346727761408,0.1360771274077684,0.3641837892244739,0.0041065187254501,-0.2493660779943312,False,True
maddison,SUN,1938,1928,preregistered_similarity_top40,IDN,0.0383995259389493,0.1359486311126223,0.2593924940783338,0.0053304413495697,-0.2623541923469861,False,True
maddison,SUN,1938,1928,preregistered_similarity_top40,DEU,0.2216428712333823,0.1315360385904327,1.0935629320597426,0.0081655184741363,-0.2980450305120209,True,True
maddison,SUN,1938,1928,preregistered_similarity_top40,ESP,0.067915817675437,0.1383102378009414,0.5802889095701476,0.0050899271611542,-0.3151613293854377,True,True
maddison,SUN,1938,1928,preregistered_similarity_top40,CHE,0.2421678233906712,0.1311634809972196,1.486712795276751,0.0122450492243626,-0.3997258922705222,True,True
maddison,SUN,1938,1928,preregistered_similarity_top40,NLD,0.1859986714321309,0.1312491124724494,1.4290924239085916,0.0074384024710141,-0.4127785180797764,True,True
maddison,SUN,1938,1928,preregistered_similarity_top40,DNK,0.1450687847942871,0.1321221085008395,1.2505365252994425,0.0095893689532507,-0.4232847230013374,True,True
maddison,SUN,1938,1928,preregistered_similarity_top40,CHL,0.0999434542654335,0.1441046188152204,0.943214392643541,0.0132783873608618,-0.4316873962834534,False,True
maddison,SUN,1938,1928,preregistered_similarity_top40,AUS,0.1240336789813968,0.1355967174318229,1.381014881394642,0.0040342321696906,-0.4488205105331422,True,True
maddison,SUN,1938,1928,preregistered_similarity_top40,NOR,-0.0286111279358614,0.1400245684364798,0.8753542619373702,0.0097434897981024,-0.5159474848635384,True,True
maddison,SUN,1938,1928,preregistered_similarity_top40,BRA,-0.1976267189730503,0.1532310731802237,0.3810405561010901,0.000738110283398,-0.5271621294690467,False,True
maddison,SUN,1938,1928,preregistered_similarity_top40,GRC,-0.2184718919374749,0.2049493001120824,0.4888833464129822,0.0023132772758325,-0.6619963423638393,False,True
maddison,SUN,1938,1928,preregistered_similarity_top40,USA,-0.2233798522256291,0.1499950935182431,1.6569250267327744,0.0087806079960606,-0.915287397162551,True,True
maddison,RUS,1938,1928,preregistered_similarity_top40,LBR,0.1116095938328765,0.1298302195228868,0.1687548255976727,0.0066214551765794,-0.1650531729103488,False,True
maddison,RUS,1938,1928,preregistered_similarity_top40,VEN,0.1873127251999841,0.1314472968383653,0.8046978863454681,0.002362748002204,-0.2252091796571555,False,True
maddison,RUS,1938,1928,preregistered_similarity_top40,IDN,0.0539056065005548,0.1305793075918007,0.2735461207438128,0.0028155048984404,-0.2272429144637419,False,True
maddison,RUS,1938,1928,preregistered_similarity_top40,ITA,0.2469745174198096,0.1237165970034712,1.2978525937517675,0.0012430546801379,-0.2705218546041668,True,True
maddison,RUS,1938,1928,preregistered_similarity_top40,PER,0.1170244374155475,0.1409285428287152,0.7799703813110517,0.0033219529884038,-0.3092926900857113,False,True
maddison,RUS,1938,1928,preregistered_similarity_top40,FIN,0.2256232295842253,0.1272800176995489,1.2138778814748798,0.0075307299890654,-0.3139506472682109,True,True
maddison,RUS,1938,1928,preregistered_similarity_top40,FRA,0.2997961410100621,0.124578641129071,1.7066504473662727,0.0047199413888475,-0.3420540808581976,True,True
maddison,RUS,1938,1928,preregistered_similarity_top40,SWE,0.2854893671174365,0.1227155796898117,1.562198207986076,0.0090769400150039,-0.343595194503824,True,True
maddison,RUS,1938,1928,preregistered_similarity_top40,GBR,0.2543497871322058,0.1234661839896898,1.8964244618649573,0.000173973351675,-0.4059994444286187,True,True
maddison,RUS,1938,1928,preregistered_similarity_top40,DEU,0.2009399676131904,0.1279510638988809,1.6265015468818893,0.005650582023007,-0.4315155070936457,True,True
maddison,RUS,1938,1928,preregistered_similarity_top40,BEL,0.2358834768386353,0.1251645446087256,1.8548165474729528,0.0040729039925335,-0.4400049008978924,True,True
maddison,RUS,1938,1928,preregistered_similarity_top40,ESP,0.0292577344325333,0.1354336754419009,1.1132275243922942,0.0025749907100249,-0.4676496040885415,True,True
maddison,RUS,1938,1928,preregistered_similarity_top40,DNK,0.1936444601394056,0.1256297077669296,1.7834751401215891,0.0070744325021214,-0.4831154815541149,True,True
maddison,RUS,1938,1928,preregistered_similarity_top40,BRA,-0.22278933885694,0.1498098162662856,0.1518980587210565,0.0017768261677312,-0.4961395349430202,False,True
maddison,RUS,1938,1928,preregistered_similarity_top40,CHE,0.2472453431373203,0.1261872123637553,2.0196514100988976,0.0097301127732333,-0.5053290045724373,True,True
maddison,RUS,1938,1928,preregistered_similarity_top40,CHL,0.1283072978399121,0.1377852129526079,1.4761530074656877,0.0107634509097325,-0.5119894789138169,False,True
maddison,RUS,1938,1928,preregistered_similarity_top40,AUS,0.0635589223203161,0.1338048218720272,1.9139534962167888,0.0015192957185613,-0.6247524588532901,True,True
maddison,RUS,1938,1928,preregistered_similarity_top40,NLD,0.078482467716607,0.1305520438154578,1.9620310387307385,0.0049234660198848,-0.6373941538085734,True,True
maddison,RUS,1938,1928,preregistered_similarity_top40,NOR,-0.0511679384926936,0.1360139654639091,1.4082928767595169,0.0072285533469731,-0.6506334259602753,True,True
maddison,RUS,1938,1928,preregistered_similarity_top40,GRC,-0.1530929037786975,0.1956123129031939,1.021821961235129,0.0002016591752968,-0.7031768184940517,False,True
maddison,RUS,1938,1928,preregistered_similarity_top40,USA,-0.1637523197146442,0.1427374103897709,2.189863641554921,0.0062656715449312,-0.9629183749576188,True,True
gmd,RUS,1938,1928,preregistered_similarity_top40,SWE,0.3253756409489621,0.1329784057359959,0.0390949249267578,0.0056892703561221,0.0819986789765456,True,True
gmd,RUS,1938,1928,preregistered_similarity_top40,DNK,0.1436698416271871,0.1394070124108017,0.0629186630249023,0.0039777615491081,-0.10503691203989,True,True
gmd,RUS,1938,1928,preregistered_similarity_top40,NOR,0.0587745366188713,0.1426816847655563,0.1264963150024414,0.0040153896107393,-0.2109644069445093,True,True
gmd,RUS,1938,1928,preregistered_similarity_top40,ARG,-0.0309784257880451,0.1603909892785655,0.093083381652832,0.005716323852539,-0.3291336982343358,False,True
gmd,RUS,1938,1928,preregistered_similarity_top40,CHE,0.1415133138986861,0.142928318416341,0.9759044647216796,0.0031135502983542,-0.3355365816963706,True,True
gmd,RUS,1938,1928,preregistered_similarity_top40,DEU,0.2538183393222312,0.1368082407098713,2.1170530319213867,0.0003935028524959,-0.4830182968378984,True,True
gmd,RUS,1938,1928,preregistered_similarity_top40,ZAF,-0.0010860342812465,0.2006136003430205,0.5560998916625977,0.0071688960580264,-0.4840447840595857,False,True
gmd,RUS,1938,1928,preregistered_similarity_top40,ITA,0.3424897283345962,0.1332020727328699,2.667801856994629,0.0020383315927842,-0.5364938345700712,True,True
gmd,RUS,1938,1928,preregistered_similarity_top40,FRA,0.2782868037212979,0.1363746817070872,2.418458938598633,0.0012200229308184,-0.5382100910739018,True,True
gmd,RUS,1938,1928,preregistered_similarity_top40,AUS,0.0078759524117059,0.1483203190385222,1.4152288436889648,0.0058192645802217,-0.6033273245496491,True,True
gmd,RUS,1938,1928,preregistered_similarity_top40,FIN,0.261950683771693,0.1366317190151627,2.634681701660156,0.0041307281045352,-0.6264516887933018,True,True
gmd,RUS,1938,1928,preregistered_similarity_top40,GBR,0.1934835795331631,0.1377877028880687,2.442474365234375,0.003681645673864,-0.645906440150718,True,True
gmd,RUS,1938,1928,preregistered_similarity_top40,BEL,0.1008837931164539,0.1536512724845706,2.2071008682250977,0.0042248824063469,-0.7067176271047582,True,True
gmd,RUS,1938,1928,preregistered_similarity_top40,PER,0.1904156760380496,0.1564532402284512,2.5823631286621094,0.0036395998562083,-0.7116925656074047,False,True
gmd,RUS,1938,1928,preregistered_similarity_top40,NLD,0.0147469707281121,0.1506480509155441,1.5691509246826172,0.0223068209255442,-0.7373537623691242,True,True
gmd,RUS,1938,1928,preregistered_similarity_top40,USA,-0.0140522200638249,0.1494677961619822,1.9347028732299805,0.0048136430628159,-0.7508114909911893,True,True
gmd,RUS,1938,1928,preregistered_similarity_top40,ESP,0.0505326559718089,0.1463044449899618,2.684367179870605,0.0007381088593426,-0.8444444596368412,True,True
gmd,RUS,1938,1928,preregistered_similarity_top40,CHL,0.1328382374502225,0.151409481142537,3.177545547485352,0.0076905138352338,-0.9348054541463238,False,True
gmd,RUS,1938,1928,preregistered_similarity_top40,BRA,-0.0369754500623934,0.1783051284394638,2.651167869567871,0.0081504793728099,-1.0161279863504165,False,True
gmd,RUS,1938,1928,preregistered_similarity_top40,NZL,-0.0727199988043902,0.1718145012173405,1.894919395446777,0.0356168606702019,-1.017872763513307,False,True
gmd,RUS,1938,1928,preregistered_similarity_top40,GRC,-0.0099221708818599,0.1670528568319758,3.163344383239746,0.008218996665057,-1.1006515319301022,False,True
gmd,RUS,1938,1928,preregistered_similarity_top40,LBR,0.1078185256991764,0.1422548455437734,4.133131980895996,0.0099345796248492,-1.198454215589578,False,True
gmd,RUS,1938,1928,preregistered_similarity_top40,IDN,0.0519826215290622,0.1427892762790001,4.97714900970459,0.0001826566808363,-1.4075844854006037,False,True
gmd,RUS,1938,1928,preregistered_similarity_top40,VEN,0.1024226753709014,0.3944802888100021,24.69777488708496,0.0008601160610423,-6.668902175981596,False,True
maddison,SUN,1940,1928,preregistered_similarity_top40,VEN,0.1337798178358526,0.139064456421436,0.2717592715233214,0.0001521884489252,-0.1436698153706832,False,True
maddison,SUN,1940,1928,preregistered_similarity_top40,ITA,0.2334352710154136,0.1289899174911021,0.7649139789296209,0.0037579911312672,-0.1738260467412483,True,True
maddison,SUN,1940,1928,preregistered_similarity_top40,FIN,0.2480003902828491,0.1306987038992587,0.6809392666527332,0.0100456664401948,-0.178556480870391,True,True
maddison,SUN,1940,1928,preregistered_similarity_top40,PER,0.1287363437138222,0.1443726283454496,0.247031766488905,0.0058368894395331,-0.1846018770637773,False,True
maddison,SUN,1940,1928,preregistered_similarity_top40,FRA,0.3376700498348316,0.1264983633749042,1.173711832544126,0.0072348778399768,-0.1889147204034172,True,True
maddison,SUN,1940,1928,preregistered_similarity_top40,SWE,0.3173913437758083,0.1263049047571021,1.0292595931639292,0.0115918764661333,-0.198932170447627,True,True
maddison,SUN,1940,1928,preregistered_similarity_top40,BEL,0.3204505412809679,0.1258324608436493,1.321877932650806,0.0065878404436628,-0.2382946758091846,True,True
maddison,SUN,1940,1928,preregistered_similarity_top40,GBR,0.3048078342226755,0.1264913517111435,1.3634858470428108,0.0023409630994542,-0.2398464337014681,True,True
maddison,SUN,1940,1928,preregistered_similarity_top40,LBR,0.0704346727761408,0.1360771274077684,0.3641837892244739,0.0041065187254501,-0.2493660779943312,False,True
maddison,SUN,1940,1928,preregistered_similarity_top40,IDN,0.0383995259389493,0.1359486311126223,0.2593924940783338,0.0053304413495697,-0.2623541923469861,False,True
maddison,SUN,1940,1928,preregistered_similarity_top40,DEU,0.2216428712333823,0.1315360385904327,1.0935629320597426,0.0081655184741363,-0.2980450305120209,True,True
maddison,SUN,1940,1928,preregistered_similarity_top40,ESP,0.067915817675437,0.1383102378009414,0.5802889095701476,0.0050899271611542,-0.3151613293854377,True,True
maddison,SUN,1940,1928,preregistered_similarity_top40,CHE,0.2421678233906712,0.1311634809972196,1.486712795276751,0.0122450492243626,-0.3997258922705222,True,True
maddison,SUN,1940,1928,preregistered_similarity_top40,NLD,0.1859986714321309,0.1312491124724494,1.4290924239085916,0.0074384024710141,-0.4127785180797764,True,True
maddison,SUN,1940,1928,preregistered_similarity_top40,DNK,0.1450687847942871,0.1321221085008395,1.2505365252994425,0.0095893689532507,-0.4232847230013374,True,True
maddison,SUN,1940,1928,preregistered_similarity_top40,CHL,0.0999434542654335,0.1441046188152204,0.943214392643541,0.0132783873608618,-0.4316873962834534,False,True
maddison,SUN,1940,1928,preregistered_similarity_top40,AUS,0.1240336789813968,0.1355967174318229,1.381014881394642,0.0040342321696906,-0.4488205105331422,True,True
maddison,SUN,1940,1928,preregistered_similarity_top40,NOR,-0.0286111279358614,0.1400245684364798,0.8753542619373702,0.0097434897981024,-0.5159474848635384,True,True
maddison,SUN,1940,1928,preregistered_similarity_top40,BRA,-0.1976267189730503,0.1532310731802237,0.3810405561010901,0.000738110283398,-0.5271621294690467,False,True
maddison,SUN,1940,1928,preregistered_similarity_top40,GRC,-0.2184718919374749,0.2049493001120824,0.4888833464129822,0.0023132772758325,-0.6619963423638393,False,True
maddison,SUN,1940,1928,preregistered_similarity_top40,USA,-0.2233798522256291,0.1499950935182431,1.6569250267327744,0.0087806079960606,-0.915287397162551,True,True
maddison,RUS,1940,1928,preregistered_similarity_top40,LBR,0.1116095938328765,0.1298302195228868,0.1687548255976727,0.0066214551765794,-0.1650531729103488,False,True
maddison,RUS,1940,1928,preregistered_similarity_top40,VEN,0.1873127251999841,0.1314472968383653,0.8046978863454681,0.002362748002204,-0.2252091796571555,False,True
maddison,RUS,1940,1928,preregistered_similarity_top40,IDN,0.0539056065005548,0.1305793075918007,0.2735461207438128,0.0028155048984404,-0.2272429144637419,False,True
maddison,RUS,1940,1928,preregistered_similarity_top40,ITA,0.2469745174198096,0.1237165970034712,1.2978525937517675,0.0012430546801379,-0.2705218546041668,True,True
maddison,RUS,1940,1928,preregistered_similarity_top40,PER,0.1170244374155475,0.1409285428287152,0.7799703813110517,0.0033219529884038,-0.3092926900857113,False,True
maddison,RUS,1940,1928,preregistered_similarity_top40,FIN,0.2256232295842253,0.1272800176995489,1.2138778814748798,0.0075307299890654,-0.3139506472682109,True,True
maddison,RUS,1940,1928,preregistered_similarity_top40,FRA,0.2997961410100621,0.124578641129071,1.7066504473662727,0.0047199413888475,-0.3420540808581976,True,True
maddison,RUS,1940,1928,preregistered_similarity_top40,SWE,0.2854893671174365,0.1227155796898117,1.562198207986076,0.0090769400150039,-0.343595194503824,True,True
maddison,RUS,1940,1928,preregistered_similarity_top40,GBR,0.2543497871322058,0.1234661839896898,1.8964244618649573,0.000173973351675,-0.4059994444286187,True,True
maddison,RUS,1940,1928,preregistered_similarity_top40,DEU,0.2009399676131904,0.1279510638988809,1.6265015468818893,0.005650582023007,-0.4315155070936457,True,True
maddison,RUS,1940,1928,preregistered_similarity_top40,BEL,0.2358834768386353,0.1251645446087256,1.8548165474729528,0.0040729039925335,-0.4400049008978924,True,True
maddison,RUS,1940,1928,preregistered_similarity_top40,ESP,0.0292577344325333,0.1354336754419009,1.1132275243922942,0.0025749907100249,-0.4676496040885415,True,True
maddison,RUS,1940,1928,preregistered_similarity_top40,DNK,0.1936444601394056,0.1256297077669296,1.7834751401215891,0.0070744325021214,-0.4831154815541149,True,True
maddison,RUS,1940,1928,preregistered_similarity_top40,BRA,-0.22278933885694,0.1498098162662856,0.1518980587210565,0.0017768261677312,-0.4961395349430202,False,True
maddison,RUS,1940,1928,preregistered_similarity_top40,CHE,0.2472453431373203,0.1261872123637553,2.0196514100988976,0.0097301127732333,-0.5053290045724373,True,True
maddison,RUS,1940,1928,preregistered_similarity_top40,CHL,0.1283072978399121,0.1377852129526079,1.4761530074656877,0.0107634509097325,-0.5119894789138169,False,True
maddison,RUS,1940,1928,preregistered_similarity_top40,AUS,0.0635589223203161,0.1338048218720272,1.9139534962167888,0.0015192957185613,-0.6247524588532901,True,True
maddison,RUS,1940,1928,preregistered_similarity_top40,NLD,0.078482467716607,0.1305520438154578,1.9620310387307385,0.0049234660198848,-0.6373941538085734,True,True
maddison,RUS,1940,1928,preregistered_similarity_top40,NOR,-0.0511679384926936,0.1360139654639091,1.4082928767595169,0.0072285533469731,-0.6506334259602753,True,True
maddison,RUS,1940,1928,preregistered_similarity_top40,GRC,-0.1530929037786975,0.1956123129031939,1.021821961235129,0.0002016591752968,-0.7031768184940517,False,True
maddison,RUS,1940,1928,preregistered_similarity_top40,USA,-0.1637523197146442,0.1427374103897709,2.189863641554921,0.0062656715449312,-0.9629183749576188,True,True
gmd,RUS,1940,1928,preregistered_similarity_top40,SWE,0.3253756409489621,0.1329784057359959,0.0390949249267578,0.0056892703561221,0.0819986789765456,True,True
gmd,RUS,1940,1928,preregistered_similarity_top40,DNK,0.1436698416271871,0.1394070124108017,0.0629186630249023,0.0039777615491081,-0.10503691203989,True,True
gmd,RUS,1940,1928,preregistered_similarity_top40,NOR,0.0587745366188713,0.1426816847655563,0.1264963150024414,0.0040153896107393,-0.2109644069445093,True,True
gmd,RUS,1940,1928,preregistered_similarity_top40,ARG,-0.0309784257880451,0.1603909892785655,0.093083381652832,0.005716323852539,-0.3291336982343358,False,True
gmd,RUS,1940,1928,preregistered_similarity_top40,CHE,0.1415133138986861,0.142928318416341,0.9759044647216796,0.0031135502983542,-0.3355365816963706,True,True
gmd,RUS,1940,1928,preregistered_similarity_top40,DEU,0.2538183393222312,0.1368082407098713,2.1170530319213867,0.0003935028524959,-0.4830182968378984,True,True
gmd,RUS,1940,1928,preregistered_similarity_top40,ZAF,-0.0010860342812465,0.2006136003430205,0.5560998916625977,0.0071688960580264,-0.4840447840595857,False,True
gmd,RUS,1940,1928,preregistered_similarity_top40,ITA,0.3424897283345962,0.1332020727328699,2.667801856994629,0.0020383315927842,-0.5364938345700712,True,True
gmd,RUS,1940,1928,preregistered_similarity_top40,FRA,0.2782868037212979,0.1363746817070872,2.418458938598633,0.0012200229308184,-0.5382100910739018,True,True
gmd,RUS,1940,1928,preregistered_similarity_top40,AUS,0.0078759524117059,0.1483203190385222,1.4152288436889648,0.0058192645802217,-0.6033273245496491,True,True
gmd,RUS,1940,1928,preregistered_similarity_top40,FIN,0.261950683771693,0.1366317190151627,2.634681701660156,0.0041307281045352,-0.6264516887933018,True,True
gmd,RUS,1940,1928,preregistered_similarity_top40,GBR,0.1934835795331631,0.1377877028880687,2.442474365234375,0.003681645673864,-0.645906440150718,True,True
gmd,RUS,1940,1928,preregistered_similarity_top40,BEL,0.1008837931164539,0.1536512724845706,2.2071008682250977,0.0042248824063469,-0.7067176271047582,True,True
gmd,RUS,1940,1928,preregistered_similarity_top40,PER,0.1904156760380496,0.1564532402284512,2.5823631286621094,0.0036395998562083,-0.7116925656074047,False,True
gmd,RUS,1940,1928,preregistered_similarity_top40,NLD,0.0147469707281121,0.1506480509155441,1.5691509246826172,0.0223068209255442,-0.7373537623691242,True,True
gmd,RUS,1940,1928,preregistered_similarity_top40,USA,-0.0140522200638249,0.1494677961619822,1.9347028732299805,0.0048136430628159,-0.7508114909911893,True,True
gmd,RUS,1940,1928,preregistered_similarity_top40,ESP,0.0505326559718089,0.1463044449899618,2.684367179870605,0.0007381088593426,-0.8444444596368412,True,True
gmd,RUS,1940,1928,preregistered_similarity_top40,CHL,0.1328382374502225,0.151409481142537,3.177545547485352,0.0076905138352338,-0.9348054541463238,False,True
gmd,RUS,1940,1928,preregistered_similarity_top40,BRA,-0.0369754500623934,0.1783051284394638,2.651167869567871,0.0081504793728099,-1.0161279863504165,False,True
gmd,RUS,1940,1928,preregistered_similarity_top40,NZL,-0.0727199988043902,0.1718145012173405,1.894919395446777,0.0356168606702019,-1.017872763513307,False,True
gmd,RUS,1940,1928,preregistered_similarity_top40,GRC,-0.0099221708818599,0.1670528568319758,3.163344383239746,0.008218996665057,-1.1006515319301022,False,True
gmd,RUS,1940,1928,preregistered_similarity_top40,LBR,0.1078185256991764,0.1422548455437734,4.133131980895996,0.0099345796248492,-1.198454215589578,False,True
gmd,RUS,1940,1928,preregistered_similarity_top40,IDN,0.0519826215290622,0.1427892762790001,4.97714900970459,0.0001826566808363,-1.4075844854006037,False,True
gmd,RUS,1940,1928,preregistered_similarity_top40,VEN,0.1024226753709014,0.3944802888100021,24.69777488708496,0.0008601160610423,-6.668902175981596,False,True


==> data/processed/csv/donor_weights_ranked.csv <==
source,treated,origin,endpoint,pool_rule,estimator,donor,weight,source_label,specification,rank
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,ITA,0.3328281297813594,GMD,GMD RUS,1
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,SWE,0.1720821253641464,GMD,GMD RUS,2
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,DEU,0.1171544481664005,GMD,GMD RUS,3
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,GBR,0.109395389243648,GMD,GMD RUS,4
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,PER,0.0608874458997423,GMD,GMD RUS,5
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,IDN,0.059378787080077,GMD,GMD RUS,6
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,NLD,0.0489406293416083,GMD,GMD RUS,7
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,FRA,0.0390523599114462,GMD,GMD RUS,8
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,FIN,0.0363616380729265,GMD,GMD RUS,9
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,ZAF,0.0141433180213342,GMD,GMD RUS,10
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,VEN,0.0097757291173108,GMD,GMD RUS,11
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,GBR,0.2641571186609232,Maddison,Maddison RUS,1
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,FRA,0.162253118397832,Maddison,Maddison RUS,2
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,VEN,0.1525132168889728,Maddison,Maddison RUS,3
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,ITA,0.1188589767167853,Maddison,Maddison RUS,4
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,SWE,0.0841507487041522,Maddison,Maddison RUS,5
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,LBR,0.0661145738611681,Maddison,Maddison RUS,6
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,DEU,0.0593421841783965,Maddison,Maddison RUS,7
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,BEL,0.0501168990571314,Maddison,Maddison RUS,8
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,PER,0.0424931635346381,Maddison,Maddison RUS,9
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,GBR,0.348990411951912,Maddison,Maddison SUN,1
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,BEL,0.1944547582403833,Maddison,Maddison SUN,2
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,VEN,0.0981931918606708,Maddison,Maddison SUN,3
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,FRA,0.0957980072073404,Maddison,Maddison SUN,4
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,ITA,0.0673364842647543,Maddison,Maddison SUN,5
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,SWE,0.0627210181440246,Maddison,Maddison SUN,6
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,DEU,0.0498983981946931,Maddison,Maddison SUN,7
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,PER,0.0411960915373591,Maddison,Maddison SUN,8
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,LBR,0.0275144613235296,Maddison,Maddison SUN,9
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,AUS,0.0138971772753323,Maddison,Maddison SUN,10


==> data/processed/csv/endpoint_sensitivity.csv <==
source,treated,origin,endpoint,pool_rule,primary_margin_q50,primary_margin_q75,primary_margin_q90,primary_margin_q95,stress_margin_q50,stress_margin_q75,stress_margin_q90,stress_margin_q95,effect_pct,p_value_abs_exact,p_value_positive_exact,n_placebos_effective,margin_q50,margin_q90,stress_margin_q90_v6,grade,causal_strength_v7,placebo_power,endpoint_recommendation,v8_base_grade_from_v7,v8_interpretation,source_label,primary_margin_q50_percent,primary_margin_q75_percent,primary_margin_q90_percent,primary_margin_q95_percent,stress_margin_q50_percent,stress_margin_q75_percent,stress_margin_q90_percent,stress_margin_q95_percent
gmd,RUS,1928,1933,preregistered_similarity_top40,0.1664044056265921,0.0834081998073172,-0.0811883519891338,-0.2037006003536562,0.1243720401718002,0.029588260032564,-0.2037006003536562,-0.3024475341296571,,,,,0.1539258593798285,-0.0846741308304139,-0.2277800336480139,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",insufficient,intermediate_dynamics,C,weak_to_moderate_growth_premium_against_median_frontier,GMD,16.640440562659208,8.34081998073172,-8.118835198913379,-20.37006003536562,12.43720401718002,2.9588260032564,-20.37006003536562,-30.244753412965707
gmd,RUS,1928,1934,preregistered_similarity_top40,0.2697267277016619,0.1360786477182001,-0.0359794965899917,-0.1963025469875003,0.1629243601902037,0.0987200212385011,-0.1963025469875003,-0.3143646829056284,,,,,0.2388017022789685,-0.0366427155002565,-0.2185323828458784,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",insufficient,intermediate_dynamics,C,weak_to_moderate_growth_premium_against_median_frontier,GMD,26.972672770166188,13.607864771820012,-3.59794965899917,-19.63025469875003,16.29243601902037,9.872002123850107,-19.63025469875003,-31.436468290562843
gmd,RUS,1928,1936,preregistered_similarity_top40,0.4878317758064476,0.2147018529729971,0.0503767259152154,-0.1902703728013539,0.3252115057735318,0.212421742821198,-0.1902703728013539,-0.3448498964982115,,,,,0.3973198761263106,0.0491488864068354,-0.2110548806190487,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,insufficient,intermediate_dynamics,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier,GMD,48.78317758064476,21.47018529729971,5.03767259152154,-19.02703728013539,32.52115057735318,21.2421742821198,-19.02703728013539,-34.48498964982115
gmd,RUS,1928,1938,preregistered_similarity_top40,0.630360053404643,0.2282053126774545,0.0422639618585189,-0.2324967266987208,0.420730474850816,0.2282053126774545,-0.2324967266987208,-0.411046216118514,0.6533919649943307,0.1111111111111111,0.1111111111111111,8.0,0.4888008820849907,0.0413952335715293,-0.2646125346422192,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,very_limited,primary_endpoint,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier,GMD,63.0360053404643,22.82053126774545,4.22639618585189,-23.24967266987208,42.0730474850816,22.82053126774545,-23.24967266987208,-41.1046216118514
gmd,RUS,1928,1940,preregistered_similarity_top40,0.5006919505002658,0.2228022757363643,0.0163023183409802,-0.2832399333057159,0.4511046021348823,0.2228022757363643,-0.2832399333057159,-0.4783550862338706,0.7601845114209229,0.1111111111111111,0.1111111111111111,8.0,0.405926302075386,0.016170862317085,-0.3330141294002529,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,very_limited,war_mobilization_sensitivity,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier,GMD,50.06919505002658,22.28022757363643,1.6302318340980195,-28.32399333057159,45.11046021348823,22.28022757363643,-28.32399333057159,-47.83550862338706
maddison,RUS,1928,1933,preregistered_similarity_top40,0.1928100542475919,0.0813808402677509,-0.0552424847419488,-0.1638204466665601,0.1696963553203638,0.0453820106410636,-0.1638204466665601,-0.242258704562566,,,,,0.1763119135472128,-0.0568269820257217,-0.1789119122440111,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",insufficient,intermediate_dynamics,C,weak_to_moderate_growth_premium_against_median_frontier,Maddison,19.28100542475919,8.13808402677509,-5.52424847419488,-16.38204466665601,16.96963553203638,4.53820106410636,-16.38204466665601,-24.2258704562566
maddison,RUS,1928,1934,preregistered_similarity_top40,0.2935292233868083,0.1263137418905764,0.0089295910111191,-0.1364299264844917,0.2828233991245761,0.113328944165884,-0.1364299264844917,-0.2327033916253067,,,,,0.2573743148795082,0.0088899579764286,-0.1466802341198863,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,insufficient,intermediate_dynamics,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier,Maddison,29.35292233868083,12.63137418905764,0.8929591011119099,-13.64299264844917,28.28233991245761,11.3328944165884,-13.64299264844917,-23.27033916253067
maddison,RUS,1928,1936,preregistered_similarity_top40,0.4602015145471727,0.2072684734562562,0.0884171488220664,-0.0991514233450049,0.4040409513970506,0.2072684734562562,-0.0991514233450049,-0.2305045495901947,,,,,0.3785744498583029,0.0847244837951731,-0.1044180969239017,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,insufficient,intermediate_dynamics,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier,Maddison,46.02015145471727,20.72684734562562,8.84171488220664,-9.91514233450049,40.404095139705056,20.72684734562562,-9.91514233450049,-23.05045495901947
maddison,RUS,1928,1938,preregistered_similarity_top40,0.5447104950577639,0.2369193989433735,0.0963944384311743,-0.1227641091379948,0.5027158888778995,0.2369193989433735,-0.1227641091379948,-0.2796240313025185,0.5447104950577639,0.1111111111111111,0.1111111111111111,8.0,0.4348365109519035,0.092027012860821,-0.1309793480200463,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,very_limited,primary_endpoint,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier,Maddison,54.47104950577639,23.69193989433735,9.63944384311743,-12.27641091379948,50.27158888778995,23.69193989433735,-12.27641091379948,-27.96240313025185
maddison,RUS,1928,1940,preregistered_similarity_top40,0.6024139384608502,0.2243599374095457,0.0745554479630581,-0.1600331817916617,0.5788116641442198,0.2243599374095457,-0.1600331817916617,-0.3368778728078337,0.6506889610708635,0.1111111111111111,0.1111111111111111,8.0,0.4715112038219358,0.0719070392711612,-0.1743928900579381,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,very_limited,war_mobilization_sensitivity,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier,Maddison,60.24139384608503,22.43599374095457,7.45554479630581,-16.003318179166172,57.88116641442198,22.43599374095457,-16.003318179166172,-33.68778728078337
maddison,SUN,1928,1933,preregistered_similarity_top40,0.0627326232599831,-0.0127208749896546,-0.163537992167064,-0.2671847890660215,-0.0017966358858685,-0.053705962362933,-0.2671847890660215,-0.3151698753345187,,,,,0.0608435373914795,-0.1785741775987186,-0.3108617085587451,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",insufficient,intermediate_dynamics,C,weak_to_moderate_growth_premium_against_median_frontier,Maddison,6.273262325998311,-1.27208749896546,-16.3537992167064,-26.71847890660215,-0.17966358858685,-5.3705962362933,-26.71847890660215,-31.516987533451868
maddison,SUN,1928,1934,preregistered_similarity_top40,0.1536832872776294,0.01221348166843,-0.1244771649156035,-0.2610914438417143,0.0706811583047253,-0.0081462335904252,-0.2610914438417143,-0.3187653143194868,,,,,0.1429596826518752,-0.1329340452612499,-0.3025811056656138,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",insufficient,intermediate_dynamics,C,weak_to_moderate_growth_premium_against_median_frontier,Maddison,15.36832872776294,1.221348166843,-12.44771649156035,-26.10914438417143,7.06811583047253,-0.8146233590425199,-26.10914438417143,-31.87653143194868
maddison,SUN,1928,1936,preregistered_similarity_top40,0.3146103268096429,0.1020587794710035,-0.0384249348190636,-0.2297591779733706,0.2629490141448847,0.1020587794710035,-0.2297591779733706,-0.3088569562866561,,,,,0.2735402922931643,-0.0391826460896673,-0.2610520571535928,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",insufficient,intermediate_dynamics,C,weak_to_moderate_growth_premium_against_median_frontier,Maddison,31.46103268096429,10.205877947100351,-3.84249348190636,-22.975917797337058,26.29490141448847,10.205877947100351,-22.975917797337058,-30.88569562866561
maddison,SUN,1928,1938,preregistered_similarity_top40,0.3339856229091351,0.0858241294343307,-0.0761136316667601,-0.2904193318820485,0.3165910021401723,0.0858241294343307,-0.2904193318820485,-0.3803042231830641,0.3946364377878515,0.1111111111111111,0.1111111111111111,8.0,0.2881711700059211,-0.0791661928971956,-0.3430810917091262,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",very_limited,primary_endpoint,C,weak_to_moderate_growth_premium_against_median_frontier,Maddison,33.39856229091351,8.58241294343307,-7.611363166676011,-29.04193318820485,31.659100214017226,8.58241294343307,-29.04193318820485,-38.030422318306414
maddison,SUN,1928,1940,preregistered_similarity_top40,0.2938021726357949,-0.0292957386988603,-0.1888764080509849,-0.3963284478666361,0.2674756933768367,-0.0292957386988603,-0.3963284478666361,-0.4868872290034971,0.3513976213371195,0.2222222222222222,0.2222222222222222,8.0,0.2575853038934541,-0.2093348419658556,-0.504725016812231,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",very_limited,war_mobilization_sensitivity,C,weak_to_moderate_growth_premium_against_median_frontier,Maddison,29.38021726357949,-2.9295738698860303,-18.88764080509849,-39.63284478666361,26.747569337683668,-2.9295738698860303,-39.63284478666361,-48.68872290034971


==> data/processed/csv/external_control_coverage_v6.csv <==
source,unit,rows,first_year,last_year,imports_nonmissing,exports_nonmissing
cow_trade_4,RUS,71,1870.0,1940.0,68,68
cow_trade_4,SUN,0,,,0,0
cow_trade_4,JPN,71,1870.0,1940.0,71,71
cow_trade_4,TUR,71,1870.0,1940.0,66,66
cow_trade_4,ITA,71,1870.0,1940.0,71,71
cow_trade_4,USA,71,1870.0,1940.0,71,71
cow_trade_4,GBR,0,,,0,0
cow_trade_4,FRA,0,,,0,0
cow_trade_4,DEU,0,,,0,0
jst_macrohistory_r6,AUS,71,1870.0,1940.0,70,70
jst_macrohistory_r6,BEL,71,1870.0,1940.0,65,65
jst_macrohistory_r6,CAN,71,1870.0,1940.0,71,71
jst_macrohistory_r6,CHE,71,1870.0,1940.0,56,56
jst_macrohistory_r6,DEU,71,1870.0,1940.0,59,59
jst_macrohistory_r6,DNK,71,1870.0,1940.0,71,71
jst_macrohistory_r6,ESP,71,1870.0,1940.0,71,71
jst_macrohistory_r6,FIN,71,1870.0,1940.0,71,71
jst_macrohistory_r6,FRA,71,1870.0,1940.0,71,71
jst_macrohistory_r6,GBR,71,1870.0,1940.0,71,71
jst_macrohistory_r6,IRL,71,1870.0,1940.0,3,3
jst_macrohistory_r6,ITA,71,1870.0,1940.0,71,71
jst_macrohistory_r6,JPN,71,1870.0,1940.0,71,71
jst_macrohistory_r6,NLD,71,1870.0,1940.0,71,71
jst_macrohistory_r6,NOR,71,1870.0,1940.0,71,71
jst_macrohistory_r6,PRT,71,1870.0,1940.0,71,71
jst_macrohistory_r6,SWE,71,1870.0,1940.0,71,71
jst_macrohistory_r6,USA,71,1870.0,1940.0,71,71


==> data/processed/csv/forecast_origin_sensitivity.csv <==
source,treated,real_origin,real_endpoint,fake_origin,fake_endpoint,horizon,effect_log,effect_pct,pre_rmse,post_gap_rmse,effect_percent,source_label,specification
maddison,SUN,1928,1938,1905,1915,10,0.0682801241000815,0.0706651855970135,0.1191246450725441,0.0675378672903862,7.06651855970135,Maddison,Maddison SUN
maddison,SUN,1928,1938,1913,1923,10,-0.6167811519726901,-0.4603212112045659,0.112475490872748,0.1842810501646542,-46.032121120456594,Maddison,Maddison SUN
maddison,SUN,1928,1938,1921,1928,7,0.6889917191032551,0.991706321052723,0.1220552751873531,0.1220682772485847,99.1706321052723,Maddison,Maddison SUN
maddison,SUN,1928,1938,1924,1928,4,0.3169469292669992,0.3729297076060534,0.1226457384026342,0.1113860769358948,37.292970760605336,Maddison,Maddison SUN
maddison,SUN,1928,1938,1926,1928,2,0.0115564617506019,0.0116234956306502,0.1240681786844151,0.0063439374291273,1.16234956306502,Maddison,Maddison SUN
maddison,RUS,1928,1938,1905,1915,10,0.0676617398071922,0.0700033077318265,0.1288322456932299,0.0752795948472244,7.00033077318265,Maddison,Maddison RUS
maddison,RUS,1928,1938,1913,1923,10,-0.318045167135238,-0.2724300745767792,0.1218952280409435,0.1419527850006562,-27.24300745767792,Maddison,Maddison RUS
maddison,RUS,1928,1938,1921,1928,7,0.5212408322883425,0.6841160593316151,0.1207753429724078,0.0926675338390173,68.41160593316151,Maddison,Maddison RUS
maddison,RUS,1928,1938,1924,1928,4,0.2323303562951176,0.2615364164935521,0.1199898539975736,0.0879114897309313,26.153641649355208,Maddison,Maddison RUS
maddison,RUS,1928,1938,1926,1928,2,-0.0165195624010165,-0.0163838626908621,0.1200510329143871,0.0154918079331315,-1.63838626908621,Maddison,Maddison RUS
gmd,RUS,1928,1938,1905,1915,10,0.1544227947963216,0.1669841773283167,0.128480355700203,0.074677101420334,16.69841773283167,GMD,GMD RUS
gmd,RUS,1928,1938,1913,1923,10,-0.7336503727795958,-0.5198469505007398,0.1217488302556924,0.177298133967378,-51.98469505007398,GMD,GMD RUS
gmd,RUS,1928,1938,1921,1928,7,0.7661568738628872,1.1514819286944395,0.1319921724200795,0.1275845988762093,115.14819286944396,GMD,GMD RUS
gmd,RUS,1928,1938,1924,1928,4,0.3303878561333637,0.3915077286205692,0.1325186696691076,0.1079978829208666,39.15077286205692,GMD,GMD RUS
gmd,RUS,1928,1938,1926,1928,2,0.0360128674346603,0.036669185678114,0.1330300114690186,0.0181927503853996,3.666918567811401,GMD,GMD RUS
maddison,SUN,1928,1940,1905,1917,12,-0.1669245168148264,-0.1537365124100942,0.1191246450725441,0.0782409058880428,-15.37365124100942,Maddison,Maddison SUN
maddison,SUN,1928,1940,1913,1925,12,-0.2961451328017371,-0.2563205121001303,0.112475490872748,0.1805084093905238,-25.632051210013028,Maddison,Maddison SUN
maddison,SUN,1928,1940,1921,1928,7,0.6889917191032551,0.991706321052723,0.1220552751873531,0.1220682772485847,99.1706321052723,Maddison,Maddison SUN
maddison,SUN,1928,1940,1924,1928,4,0.3169469292669992,0.3729297076060534,0.1226457384026342,0.1113860769358948,37.292970760605336,Maddison,Maddison SUN
maddison,SUN,1928,1940,1926,1928,2,0.0115564617506019,0.0116234956306502,0.1240681786844151,0.0063439374291273,1.16234956306502,Maddison,Maddison SUN
maddison,RUS,1928,1940,1905,1917,12,-0.0327367634049135,-0.0322067153299162,0.1288322456932299,0.0722240504267959,-3.22067153299162,Maddison,Maddison RUS
maddison,RUS,1928,1940,1913,1925,12,-0.1553509558898236,-0.1438853337308838,0.1218952280409435,0.1338811827386973,-14.38853337308838,Maddison,Maddison RUS
maddison,RUS,1928,1940,1921,1928,7,0.5212408322883425,0.6841160593316151,0.1207753429724078,0.0926675338390173,68.41160593316151,Maddison,Maddison RUS
maddison,RUS,1928,1940,1924,1928,4,0.2323303562951176,0.2615364164935521,0.1199898539975736,0.0879114897309313,26.153641649355208,Maddison,Maddison RUS
maddison,RUS,1928,1940,1926,1928,2,-0.0165195624010165,-0.0163838626908621,0.1200510329143871,0.0154918079331315,-1.63838626908621,Maddison,Maddison RUS
gmd,RUS,1928,1940,1905,1917,12,-0.1259935815466406,-0.1183794945946491,0.128480355700203,0.089830809610155,-11.837949459464909,GMD,GMD RUS
gmd,RUS,1928,1940,1913,1925,12,-0.3537545687742227,-0.297952749470055,0.1217488302556924,0.1794846468853741,-29.795274947005502,GMD,GMD RUS
gmd,RUS,1928,1940,1921,1928,7,0.7661568738628872,1.1514819286944395,0.1319921724200795,0.1275845988762093,115.14819286944396,GMD,GMD RUS
gmd,RUS,1928,1940,1924,1928,4,0.3303878561333637,0.3915077286205692,0.1325186696691076,0.1079978829208666,39.15077286205692,GMD,GMD RUS
gmd,RUS,1928,1940,1926,1928,2,0.0360128674346603,0.036669185678114,0.1330300114690186,0.0181927503853996,3.666918567811401,GMD,GMD RUS


==> data/processed/csv/frontier_envelope_by_year.csv <==
analysis,source,treated,origin,endpoint,year,actual_index,admissible_q25,admissible_q50,admissible_q75,admissible_q90,admissible_q95,stress_q90,n_admissible_paths,n_all_paths
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1928,100.0,100.0,100.0,100.0,100.0,100.0,100.0,35,38
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1929,102.86824427613446,103.1472341942892,105.4055916233329,107.356195727276,114.65954828494888,114.70961561432074,114.65954828494888,35,38
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1930,107.44105785779684,102.74175909687308,105.08163299569011,107.02383776263436,120.81643941707873,128.36073046438608,128.3607304643861,35,38
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1931,113.51403417748205,98.5036135800894,102.91111682743087,107.9807450145273,127.52757890823624,141.11379392409103,141.11379392409106,35,38
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1932,117.90484516936822,97.68551943517318,102.75574888179884,110.78010167776424,134.86749304980395,153.0078402968866,153.00784029688668,35,38
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1933,123.13154809464513,99.95596426499912,106.9954005636844,114.3726010368043,139.1568812259519,164.16506645191188,164.16506645191205,35,38
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1934,135.59508068583278,104.12118765457544,110.03378304004976,124.00898630255612,146.94126294087766,174.71326374828433,174.71326374828453,35,38
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1935,151.84595576688957,105.61067271963466,111.8013511110793,122.75497620498324,137.43464079348948,184.77148919579145,184.77148919579167,35,38
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1936,162.6329240247105,104.93114527114489,113.2919783016808,124.03209893103244,154.7230430961257,194.4440590477,194.44405904770036,35,38
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1937,182.6652433085062,110.03415427795252,116.89477096398574,127.4407657610876,156.44062917363345,203.81925784147623,207.06521517767092,35,38
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1938,183.51265830687524,110.2012688589293,117.2762509914359,130.94871384945048,165.69247310227894,212.9704125481088,220.07928380021585,35,38
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1928,100.0,100.0,100.0,100.0,100.0,100.0,100.0,35,38
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1929,102.86824427613446,103.1472341942892,105.4055916233329,107.356195727276,114.65954828494888,114.84369572669512,114.65954828494888,35,38
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1930,107.44105785779684,102.74175909687308,105.08163299569011,107.02383776263436,121.00145197526442,128.36073046438608,128.3607304643861,35,38
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1931,113.51403417748205,98.5036135800894,102.91111682743087,107.9807450145273,127.61978942343728,141.11379392409103,141.11379392409106,35,38
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1932,117.90484516936822,97.68551943517318,102.75574888179884,110.78010167776424,134.86749304980395,153.0078402968866,153.00784029688668,35,38
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1933,123.13154809464513,99.95596426499912,106.9954005636844,114.3726010368043,139.1568812259519,164.16506645191188,164.16506645191205,35,38
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1934,135.59508068583278,104.12118765457544,110.03378304004976,124.00898630255612,147.24811049969205,174.71326374828433,174.71326374828453,35,38
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1935,151.84595576688957,105.61067271963466,111.8013511110793,122.75497620498324,138.12780647198235,184.77148919579145,184.77148919579167,35,38
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1936,162.6329240247105,104.93114527114489,113.2919783016808,124.03209893103244,155.82217593197183,194.4440590477,194.44405904770036,35,38
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1937,182.6652433085062,110.03415427795252,116.89477096398574,127.4407657610876,158.65777546799328,203.81925784147623,207.06521517767092,35,38
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1938,183.51265830687524,110.2012688589293,117.2762509914359,130.94871384945048,166.6224061900449,212.9704125481088,220.07928380021585,35,38
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1939,190.39279619360696,112.274621898271,123.32438313625684,141.01093323163389,176.73491642901507,221.95793902183303,238.2877514094231,35,38
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1940,204.0219658872088,108.90485606222182,118.82209140017343,138.2748024403922,167.429455616116,230.8316051408437,258.4513284293401,35,38
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1928,100.0,100.0,100.0,100.0,100.0,100.0,100.0,34,37
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1929,101.47155777158876,101.75052305682586,103.86079328088152,105.54990461855915,110.84742535672704,112.36499437795167,112.36499437795167,34,37
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1930,104.9736974668127,100.19423182029291,102.64415334452076,104.03223506731798,108.87234947347156,123.68210053147484,123.77194841652494,34,37
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1931,110.14416256259496,95.82528032616688,99.07048053683228,104.15052681766896,107.366174549168,134.0117131435673,134.26841210321228,34,37
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1932,113.857800928583,89.030121776831,95.12538080687736,103.0486358686264,107.1881071485848,143.46375033567182,143.94891597430046,34,37
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1933,119.3611622995644,91.61163581950076,97.43742250876036,107.01281417431017,117.9621909145443,152.16317343182172,152.9231576417174,34,37
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1934,132.36518720121146,95.57243274146086,99.87146076049405,108.47332236397982,138.65527514990453,160.2308894088177,161.29832283866193,34,37
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1935,148.05201805985018,94.81978981445944,100.47780504625916,109.95376353259756,144.4667611097564,167.77488036929086,169.1708026351848,34,37
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1936,159.20378523822492,95.03509494536316,101.89010534283804,111.96776349409146,129.85702527867963,174.88736958264866,176.62345630176986,34,37
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1937,179.25560659787513,102.51753308276344,107.10987784660186,113.81784769323308,136.51180118970464,181.64516095745307,190.36102786878612,34,37
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1938,178.74890198694214,102.27716429778548,107.72593656088762,114.68882708881488,141.04593150230727,188.11140009151703,201.70134835977328,34,37
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1939,184.79738927180983,105.86514884345236,111.40759713714894,118.36907161554451,149.39317202306358,194.3377790936326,216.57511089611964,34,37
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1940,197.3397252100247,103.79292162647045,108.23938463038078,121.59751318390946,153.7523393558755,200.36669198561236,230.3140808808786,34,37
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1928,100.0,100.0,100.0,100.0,100.0,100.0,100.0,34,37
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1929,101.14468864468856,101.24885412869445,102.74388547115404,104.29476410523904,106.0409699927348,114.66471665146884,114.66471665146884,34,37
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1930,105.67765567765572,100.30251465524596,102.16163412519688,104.03223506731798,106.19555974768352,128.261417460857,128.37348180673462,34,37
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1931,106.68498168498164,95.5342423906738,99.9680216904288,105.10997834952738,108.46790717498196,140.7834902952367,141.10805169640932,34,37
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1932,105.03663003662996,90.50539285504614,96.74232144242016,104.36999487130588,107.68530488719044,152.31198263860307,152.9323987378515,34,37
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1933,108.97435897435888,91.32860469064909,96.23531918627243,107.482636974851,111.53273179036488,162.9657016066845,163.9468450822274,34,37
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1934,118.95604395604396,94.241292576161,97.85038774547444,108.6875295305254,117.50914608123207,172.8711164346417,174.26035340648878,34,37
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1935,136.03479853479837,94.79358710222184,100.19507424280992,111.74559471816984,123.46067543080537,182.14667597923545,183.9760295819639,34,37
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1936,145.32967032967022,95.5548679728178,101.18307817067142,114.33848363094518,128.92078671839514,190.89623143753028,193.18496268649423,34,37
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1937,157.37179487179495,100.23874034365735,106.5645105942182,116.4950044262734,137.40446748490592,199.20758455284883,201.9647524682144,34,37
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1938,156.91391941391925,100.31041170552584,106.43554000887885,119.18197766720968,141.27002533530305,207.1535733291532,213.10664941002173,34,37
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1928,100.0,100.0,100.0,100.0,100.0,100.0,100.0,34,37
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1929,101.14468864468856,101.24885412869445,102.74388547115404,104.29476410523904,106.0409699927348,114.66471665146884,114.66471665146884,34,37
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1930,105.67765567765572,100.30251465524596,102.16163412519688,104.03223506731798,106.19555974768352,128.261417460857,128.37348180673462,34,37
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1931,106.68498168498164,95.5342423906738,99.9680216904288,105.10997834952738,108.46790717498196,140.7834902952367,141.10805169640932,34,37
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1932,105.03663003662996,90.50539285504614,96.74232144242016,104.36999487130588,107.68530488719044,152.31198263860307,152.9323987378515,34,37
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1933,108.97435897435888,91.32860469064909,96.23531918627243,107.482636974851,111.53273179036488,162.9657016066845,163.9468450822274,34,37
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1934,118.95604395604396,94.241292576161,97.85038774547444,108.6875295305254,117.50914608123207,172.8711164346417,174.26035340648878,34,37
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1935,136.03479853479837,94.79358710222184,100.19507424280992,111.74559471816984,123.46067543080537,182.14667597923545,183.9760295819639,34,37
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1936,145.32967032967022,95.5548679728178,101.18307817067142,114.33848363094518,128.92078671839514,190.89623143753028,193.18496268649423,34,37
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1937,157.37179487179495,100.23874034365735,106.5645105942182,116.4950044262734,137.40446748490592,199.20758455284883,201.9647524682144,34,37
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1938,156.91391941391925,100.31041170552584,106.43554000887885,119.18197766720968,141.27002533530305,207.1535733291532,213.10664941002173,34,37
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1939,163.27838827838835,103.95926255758616,110.8197086457692,121.29185734339065,149.59001276456766,214.79417448407068,229.16846192900252,34,37
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1940,156.45604395604377,100.5394173631128,106.95417165908226,123.4390882394045,155.78035945895792,222.17880992596008,244.07017726148803,34,37


==> data/processed/csv/gmd_rus_1900_1940.csv <==
countryname,ISO3,year,rGDP_pc,rGDP,log_rGDP_pc,growth_log_rGDP_pc
Russian Federation,RUS,1900,49952.105,3.305923e+06,10.81882,
Russian Federation,RUS,1901,47467.703,3.1704102e+06,10.767805,-0.0510149
Russian Federation,RUS,1902,54210.7,3.653797e+06,10.900634,0.13282871
Russian Federation,RUS,1903,53873.797,3.6639008e+06,10.8944,-0.006234169
Russian Federation,RUS,1904,56558.97,3.886704e+06,10.943039,0.048639297
Russian Federation,RUS,1905,50501.832,3.5012182e+06,10.829765,-0.11327362
Russian Federation,RUS,1906,46942.28,3.2830295e+06,10.756674,-0.07309151
Russian Federation,RUS,1907,49910.695,3.5210302e+06,10.81799,0.06131649
Russian Federation,RUS,1908,50367.938,3.5890758e+06,10.82711,0.0091199875
Russian Federation,RUS,1909,57035.53,4.0989262e+06,10.951429,0.12431908
Russian Federation,RUS,1910,57112.64,4.1450488e+06,10.952781,0.0013513565
Russian Federation,RUS,1911,52668.76,3.8546032e+06,10.871778,-0.08100319
Russian Federation,RUS,1912,59946.742,4.429843e+06,11.001212,0.12943459
Russian Federation,RUS,1913,64973.04,4.8408385e+06,11.081728,0.08051586
Russian Federation,RUS,1914,62061.266,4.7262885e+06,11.035877,-0.045850754
Russian Federation,RUS,1915,63858.54,4.954505e+06,11.064425,0.02854824
Russian Federation,RUS,1916,56771.867,4.475692e+06,10.946796,-0.11762905
Russian Federation,RUS,1917,49892.97,3.975383e+06,10.817636,-0.12916088
Russian Federation,RUS,1918,30533.717,2.425278e+06,10.326587,-0.4910488
Russian Federation,RUS,1919,26343.965,2.0669046e+06,10.178994,-0.14759254
Russian Federation,RUS,1920,26422.525,2.030979e+06,10.1819725,0.002978325
Russian Federation,RUS,1921,24167.55,1.8484059e+06,10.092766,-0.089206696
Russian Federation,RUS,1922,28054.873,2.1361058e+06,10.241918,0.1491518
Russian Federation,RUS,1923,32354.52,2.4753385e+06,10.384509,0.14259148
Russian Federation,RUS,1924,40973.438,3.1917908e+06,10.620679,0.23616982
Russian Federation,RUS,1925,51192.3,4.0693198e+06,10.843345,0.22266579
Russian Federation,RUS,1926,57502.996,4.656204e+06,10.959593,0.11624813
Russian Federation,RUS,1927,59868.098,4.9436095e+06,10.999899,0.04030609
Russian Federation,RUS,1928,62965.727,5.3034555e+06,11.050345,0.05044651
Russian Federation,RUS,1929,64771.742,5.507344e+06,11.078625,0.028279305
Russian Federation,RUS,1930,67651.04,5.8062365e+06,11.122118,0.04349327
Russian Federation,RUS,1931,71474.93,6.1915575e+06,11.177102,0.054984093
Russian Federation,RUS,1932,74239.63,6.4903925e+06,11.215054,0.03795147
Russian Federation,RUS,1933,77530.664,6.840082e+06,11.258429,0.043375015
Russian Federation,RUS,1934,85378.42,7.600688e+06,11.354849,0.09642029
Russian Federation,RUS,1935,95610.9,8.588042e+06,11.468042,0.11319351
Russian Federation,RUS,1936,102402.99,9.279979e+06,11.536672,0.068629265
Russian Federation,RUS,1937,115016.484,1.0526467e+07,11.652831,0.11615944
Russian Federation,RUS,1938,115550.06,1.0667662e+07,11.657459,0.0046281815
Russian Federation,RUS,1939,119882.195,1.1175409e+07,11.694264,0.036805153
Russian Federation,RUS,1940,128463.9,1.2078077e+07,11.763403,0.06913853


==> data/processed/csv/historical_analogue_paths_gmd_rus_1928_1940.csv <==
analysis,source,treated,origin,endpoint,year,series_id,series_label,family,scenario_class,admissible_primary,index_1928_100,is_actual
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1928,actual,Observed,observed,observed,True,100.0,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1929,actual,Observed,observed,observed,True,102.86824427613446,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1930,actual,Observed,observed,observed,True,107.44105785779684,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1931,actual,Observed,observed,observed,True,113.51403417748205,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1932,actual,Observed,observed,observed,True,117.90484516936822,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1933,actual,Observed,observed,observed,True,123.13154809464513,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1934,actual,Observed,observed,observed,True,135.59508068583278,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1935,actual,Observed,observed,observed,True,151.84595576688957,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1936,actual,Observed,observed,observed,True,162.6329240247105,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1937,actual,Observed,observed,observed,True,182.6652433085062,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1938,actual,Observed,observed,observed,True,183.51265830687524,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1939,actual,Observed,observed,observed,True,190.39279619360696,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1940,actual,Observed,observed,observed,True,204.0219658872088,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1928,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,100.0,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1929,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,119.92692835469252,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1930,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,121.72769228388442,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1931,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,130.6100999124252,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1932,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,114.2852152542942,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1933,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,129.83017973702576,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1934,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,135.91740507695172,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1935,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,129.32281216512936,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1936,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,156.40629840225003,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1937,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,155.96461422498894,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1938,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,167.73745320917865,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1939,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,176.03223970511425,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1940,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,164.4937541498955,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1928,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,100.0,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1929,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,101.77057450836556,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1930,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,92.77662756523092,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1931,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,92.12294780438248,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1932,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,98.46624911562468,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1933,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,106.65699011454208,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1934,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,105.46726932302784,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1935,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,106.8869949832202,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1936,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,113.36451719520696,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1937,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,117.96920962808257,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1938,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,125.2216290918504,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1939,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,145.42031980396712,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1940,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,148.55423711808984,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1928,matched_donor_p75_high_growth_frontier,Year-specific donor p75 envelope,historical,high_growth_donor_frontier,True,100.0,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1929,matched_donor_p75_high_growth_frontier,Year-specific donor p75 envelope,historical,high_growth_donor_frontier,True,106.81665399016244,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1930,matched_donor_p75_high_growth_frontier,Year-specific donor p75 envelope,historical,high_growth_donor_frontier,True,107.23680203879212,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1931,matched_donor_p75_high_growth_frontier,Year-specific donor p75 envelope,historical,high_growth_donor_frontier,True,105.0327386765794,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1932,matched_donor_p75_high_growth_frontier,Year-specific donor p75 envelope,historical,high_growth_donor_frontier,True,106.00922713992466,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1933,matched_donor_p75_high_growth_frontier,Year-specific donor p75 envelope,historical,high_growth_donor_frontier,True,112.32074276835004,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1934,matched_donor_p75_high_growth_frontier,Year-specific donor p75 envelope,historical,high_growth_donor_frontier,True,123.44916087080856,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1935,matched_donor_p75_high_growth_frontier,Year-specific donor p75 envelope,historical,high_growth_donor_frontier,True,131.36161661819114,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1936,matched_donor_p75_high_growth_frontier,Year-specific donor p75 envelope,historical,high_growth_donor_frontier,True,138.33862591037536,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1937,matched_donor_p75_high_growth_frontier,Year-specific donor p75 envelope,historical,high_growth_donor_frontier,True,146.78180715448372,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1938,matched_donor_p75_high_growth_frontier,Year-specific donor p75 envelope,historical,high_growth_donor_frontier,True,152.6482066259195,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1939,matched_donor_p75_high_growth_frontier,Year-specific donor p75 envelope,historical,high_growth_donor_frontier,True,162.44202259059472,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1940,matched_donor_p75_high_growth_frontier,Year-specific donor p75 envelope,historical,high_growth_donor_frontier,True,169.38658992692964,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1928,empirical_recovery_gap_nep,Empirical recovery-gap NEP median,historical_recovery_model,calibrated_recovery,True,100.0,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1929,empirical_recovery_gap_nep,Empirical recovery-gap NEP median,historical_recovery_model,calibrated_recovery,True,106.08257035977823,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1930,empirical_recovery_gap_nep,Empirical recovery-gap NEP median,historical_recovery_model,calibrated_recovery,True,111.56271143654052,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1931,empirical_recovery_gap_nep,Empirical recovery-gap NEP median,historical_recovery_model,calibrated_recovery,True,116.45995213393958,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1932,empirical_recovery_gap_nep,Empirical recovery-gap NEP median,historical_recovery_model,calibrated_recovery,True,120.85884040590234,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1933,empirical_recovery_gap_nep,Empirical recovery-gap NEP median,historical_recovery_model,calibrated_recovery,True,124.9182080060263,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1934,empirical_recovery_gap_nep,Empirical recovery-gap NEP median,historical_recovery_model,calibrated_recovery,True,128.61160700850607,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1935,empirical_recovery_gap_nep,Empirical recovery-gap NEP median,historical_recovery_model,calibrated_recovery,True,132.06173713440768,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1936,empirical_recovery_gap_nep,Empirical recovery-gap NEP median,historical_recovery_model,calibrated_recovery,True,135.24730950766934,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1937,empirical_recovery_gap_nep,Empirical recovery-gap NEP median,historical_recovery_model,calibrated_recovery,True,138.2076235405786,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1938,empirical_recovery_gap_nep,Empirical recovery-gap NEP median,historical_recovery_model,calibrated_recovery,True,140.9552581867507,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1939,empirical_recovery_gap_nep,Empirical recovery-gap NEP median,historical_recovery_model,calibrated_recovery,True,143.65731595482242,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1940,empirical_recovery_gap_nep,Empirical recovery-gap NEP median,historical_recovery_model,calibrated_recovery,True,146.26049254951812,False


==> data/processed/csv/integrated_scorecard_v8.csv <==
source,treated,origin,endpoint,pool_rule,primary_margin_q50,primary_margin_q75,primary_margin_q90,primary_margin_q95,stress_margin_q50,stress_margin_q75,stress_margin_q90,stress_margin_q95,effect_pct,p_value_abs_exact,p_value_positive_exact,n_placebos_effective,margin_q50,margin_q90,stress_margin_q90_v6,grade,causal_strength_v7,placebo_power,endpoint_recommendation,v8_base_grade_from_v7,v8_interpretation
gmd,RUS,1928,1933,preregistered_similarity_top40,0.1664044056265921,0.0834081998073172,-0.0811883519891338,-0.2037006003536562,0.1243720401718002,0.029588260032564,-0.2037006003536562,-0.3024475341296571,,,,,0.1539258593798285,-0.0846741308304139,-0.2277800336480139,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",insufficient,intermediate_dynamics,C,weak_to_moderate_growth_premium_against_median_frontier
gmd,RUS,1928,1934,preregistered_similarity_top40,0.2697267277016619,0.1360786477182001,-0.0359794965899917,-0.1963025469875003,0.1629243601902037,0.0987200212385011,-0.1963025469875003,-0.3143646829056284,,,,,0.2388017022789685,-0.0366427155002565,-0.2185323828458784,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",insufficient,intermediate_dynamics,C,weak_to_moderate_growth_premium_against_median_frontier
gmd,RUS,1928,1936,preregistered_similarity_top40,0.4878317758064476,0.2147018529729971,0.0503767259152154,-0.1902703728013539,0.3252115057735318,0.212421742821198,-0.1902703728013539,-0.3448498964982115,,,,,0.3973198761263106,0.0491488864068354,-0.2110548806190487,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,insufficient,intermediate_dynamics,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier
gmd,RUS,1928,1938,preregistered_similarity_top40,0.630360053404643,0.2282053126774545,0.0422639618585189,-0.2324967266987208,0.420730474850816,0.2282053126774545,-0.2324967266987208,-0.411046216118514,0.6533919649943307,0.1111111111111111,0.1111111111111111,8.0,0.4888008820849907,0.0413952335715293,-0.2646125346422192,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,very_limited,primary_endpoint,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier
gmd,RUS,1928,1940,preregistered_similarity_top40,0.5006919505002658,0.2228022757363643,0.0163023183409802,-0.2832399333057159,0.4511046021348823,0.2228022757363643,-0.2832399333057159,-0.4783550862338706,0.7601845114209229,0.1111111111111111,0.1111111111111111,8.0,0.405926302075386,0.016170862317085,-0.3330141294002529,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,very_limited,war_mobilization_sensitivity,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier
maddison,RUS,1928,1933,preregistered_similarity_top40,0.1928100542475919,0.0813808402677509,-0.0552424847419488,-0.1638204466665601,0.1696963553203638,0.0453820106410636,-0.1638204466665601,-0.242258704562566,,,,,0.1763119135472128,-0.0568269820257217,-0.1789119122440111,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",insufficient,intermediate_dynamics,C,weak_to_moderate_growth_premium_against_median_frontier
maddison,RUS,1928,1934,preregistered_similarity_top40,0.2935292233868083,0.1263137418905764,0.0089295910111191,-0.1364299264844917,0.2828233991245761,0.113328944165884,-0.1364299264844917,-0.2327033916253067,,,,,0.2573743148795082,0.0088899579764286,-0.1466802341198863,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,insufficient,intermediate_dynamics,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier
maddison,RUS,1928,1936,preregistered_similarity_top40,0.4602015145471727,0.2072684734562562,0.0884171488220664,-0.0991514233450049,0.4040409513970506,0.2072684734562562,-0.0991514233450049,-0.2305045495901947,,,,,0.3785744498583029,0.0847244837951731,-0.1044180969239017,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,insufficient,intermediate_dynamics,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier
maddison,RUS,1928,1938,preregistered_similarity_top40,0.5447104950577639,0.2369193989433735,0.0963944384311743,-0.1227641091379948,0.5027158888778995,0.2369193989433735,-0.1227641091379948,-0.2796240313025185,0.5447104950577639,0.1111111111111111,0.1111111111111111,8.0,0.4348365109519035,0.092027012860821,-0.1309793480200463,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,very_limited,primary_endpoint,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier
maddison,RUS,1928,1940,preregistered_similarity_top40,0.6024139384608502,0.2243599374095457,0.0745554479630581,-0.1600331817916617,0.5788116641442198,0.2243599374095457,-0.1600331817916617,-0.3368778728078337,0.6506889610708635,0.1111111111111111,0.1111111111111111,8.0,0.4715112038219358,0.0719070392711612,-0.1743928900579381,"B: supera ASCF-90 primaria, no todos los stress upper bounds",B: supera ASCF-90 primaria,very_limited,war_mobilization_sensitivity,B,moderate_to_strong_growth_premium_against_primary_admissible_frontier
maddison,SUN,1928,1933,preregistered_similarity_top40,0.0627326232599831,-0.0127208749896546,-0.163537992167064,-0.2671847890660215,-0.0017966358858685,-0.053705962362933,-0.2671847890660215,-0.3151698753345187,,,,,0.0608435373914795,-0.1785741775987186,-0.3108617085587451,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",insufficient,intermediate_dynamics,C,weak_to_moderate_growth_premium_against_median_frontier
maddison,SUN,1928,1934,preregistered_similarity_top40,0.1536832872776294,0.01221348166843,-0.1244771649156035,-0.2610914438417143,0.0706811583047253,-0.0081462335904252,-0.2610914438417143,-0.3187653143194868,,,,,0.1429596826518752,-0.1329340452612499,-0.3025811056656138,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",insufficient,intermediate_dynamics,C,weak_to_moderate_growth_premium_against_median_frontier
maddison,SUN,1928,1936,preregistered_similarity_top40,0.3146103268096429,0.1020587794710035,-0.0384249348190636,-0.2297591779733706,0.2629490141448847,0.1020587794710035,-0.2297591779733706,-0.3088569562866561,,,,,0.2735402922931643,-0.0391826460896673,-0.2610520571535928,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",insufficient,intermediate_dynamics,C,weak_to_moderate_growth_premium_against_median_frontier
maddison,SUN,1928,1938,preregistered_similarity_top40,0.3339856229091351,0.0858241294343307,-0.0761136316667601,-0.2904193318820485,0.3165910021401723,0.0858241294343307,-0.2904193318820485,-0.3803042231830641,0.3946364377878515,0.1111111111111111,0.1111111111111111,8.0,0.2881711700059211,-0.0791661928971956,-0.3430810917091262,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",very_limited,primary_endpoint,C,weak_to_moderate_growth_premium_against_median_frontier
maddison,SUN,1928,1940,preregistered_similarity_top40,0.2938021726357949,-0.0292957386988603,-0.1888764080509849,-0.3963284478666361,0.2674756933768367,-0.0292957386988603,-0.3963284478666361,-0.4868872290034971,0.3513976213371195,0.2222222222222222,0.2222222222222222,8.0,0.2575853038934541,-0.2093348419658556,-0.504725016812231,"C: supera la mediana primaria, no la frontera adversarial","C: supera mediana primaria, no ASCF-90",very_limited,war_mobilization_sensitivity,C,weak_to_moderate_growth_premium_against_median_frontier


==> data/processed/csv/model_assumption_audit_v7.csv <==
source,treated,origin,endpoint,pool_rule,estimator,class,admissible_primary,n_donors,horizon,actual_cum_log_growth,actual_cum_growth_pct,actual_ann_growth_pct,cf_cum_log_growth,cf_cum_growth_pct,premium_log,premium_pct,pre_rmse,pre_corr,conformal_q90_abs_resid,cum_cf_lower_conservative,cum_cf_upper_conservative,actual_outside_conformal_conservative,meta_json,error,outside_conformal,prefit_quality,model_risk,statistical_interpretation,family,description,identifying_assumption,role,estimator_citable_label
maddison,SUN,1928,1933,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.0419493959009681,-0.0410816954584352,0.1278918257016922,0.1364300635230533,0.1222275971166772,0.5494606320524472,0.2083370167297575,-1.0836344795497557,0.9997356877478196,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento
maddison,SUN,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.0694925817826036,-0.0671329464305064,0.1554350115833277,0.1681660163405149,0.1206901609391353,0.5639137934636842,0.2091236294875003,-1.1151107292201057,0.9761255656548984,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge
maddison,SUN,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.1549104572420783,-0.1435081333060381,0.2408528870428024,0.2723338447450449,0.1234998611052713,0.5494606320524472,0.2164703007057457,-1.237261960770807,0.9274410462866504,False,"{""time_weight_entropy"": 2.7658992688525483, ""time_bias"": -0.022592212268222042, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo
maddison,SUN,1928,1933,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.0250988924092445,0.0254165214207391,0.0608435373914795,0.0627326232599831,0.1323412658640053,0.478281289356228,0.2182413902104689,-1.0661080586431,1.1163058434615891,False,"{""alpha"": 100.0, ""intercept"": 0.005144479134005714}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic
maddison,SUN,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.0377728832563769,-0.0370683860494048,0.123715313057101,0.1316936467302445,0.0945298458674819,0.7427446396758931,0.1702763563079712,-0.8891546647962332,0.8136088982834793,False,"{""alpha"": 0.001082636733874054, ""l1_ratio"": 0.1}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic
maddison,SUN,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.2523768476720952,-0.2230481096182931,0.3383192774728193,0.4025882467551644,0.0778869716568433,0.8109257001230843,0.1441795145239897,-0.9732744202920436,0.4685207249478532,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic
maddison,SUN,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.1678184626934245,-0.1544926881265931,0.2537608924941486,0.2888635904626575,0.1258398863710231,0.3151539938906225,0.222229828183255,-1.2789676036096995,0.9433306782228504,False,"{""n_factors"": 1, ""cv_rmse"": 0.1781646140601515, ""explained_variance"": 0.2350135549803201}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV
maddison,SUN,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.0122262384179979,-0.0121518016345194,0.098168668218722,0.1031488355667473,0.0126094186764589,0.9954736978656096,0.0189774410415081,-0.1071134436255385,0.0826609667895426,True,"{""rank_selected"": 4, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión
maddison,SUN,1928,1933,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.087740681572575,0.0917049860983949,-0.0017982517718509,-0.0017966358858685,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.0913002272382825,0.0955978842138305,-0.0053577974375584,-0.0053434700400525,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.3859757823515422,0.4710490450347218,-0.3000333525508181,-0.2592064870835986,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.1835438240980429,0.2014676174926333,-0.0976013942973188,-0.0929896287860037,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.4401175623911773,0.5528897692150809,-0.3541751325904532,-0.2982479430626891,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico
maddison,SUN,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.6842108831305094,0.9822070252068332,-0.5982684533297853,-0.450237247731538,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.0987449079012448,0.1037846968881976,-0.0128024781005207,-0.0127208749896546,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.0987449079012448,0.1037846968881976,-0.0128024781005207,-0.0127208749896546,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.0388883584169352,-0.0381419134881725,0.1248307882176593,0.1329567272190199,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.0987449079012448,0.1037846968881976,-0.0128024781005207,-0.0127208749896546,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75
maddison,SUN,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.2244356937131097,0.2516162219682158,-0.1384932639123857,-0.1293308838471875,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo
maddison,RUS,1928,1933,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.0343648547391218,-0.0337810892299773,0.2113485429235165,0.2353428500425458,0.1183067212315979,0.5002053685998795,0.2128320086713998,-1.098524898096121,1.0297951886178776,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento
maddison,RUS,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.0654081167797534,-0.0633148915501239,0.2423918049641481,0.2742933694878064,0.1035511951835577,0.6387951692366902,0.1896161695597298,-1.0134889645784029,0.8826727310188958,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""ridge_alpha"": 0.26366508987303583}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge
maddison,RUS,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.1213250594445686,-0.1142540073081824,0.2983087476289633,0.3475777851031654,0.1193578776533575,0.5002053685998795,0.2302240496124892,-1.2724453075070148,1.029795188617877,False,"{""time_weight_entropy"": 2.765899268852549, ""time_bias"": -0.017392040941089353, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo
maddison,RUS,1928,1933,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.0460295526036336,-0.0449862613688055,0.2230132407880283,0.249837122454833,0.1048629178875553,0.6418909127236907,0.1877967105749813,-0.9850131054785404,0.8929540002712731,False,"{""alpha"": 0.22122162910704501, ""intercept"": -0.005478902341951414}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic
maddison,RUS,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.022272622786863,-0.0220264191782301,0.1992563109712578,0.2204947520082067,0.1008779071477693,0.6700965181154327,0.1853242717648297,-0.9488939816110118,0.9043487360372856,False,"{""alpha"": 0.0016102620275609393, ""l1_ratio"": 0.1}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic
maddison,RUS,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.268479684311791,-0.2354590451722594,0.4454633724961856,0.561213451625463,0.0863175688227651,0.7375755403542478,0.1578262808168603,-1.0576110883960927,0.5206517197725107,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic
maddison,RUS,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.1233937826364999,-0.1160844765655132,0.3003774708208946,0.350368436067082,0.1227858332938851,0.2736613558441894,0.2214756810482804,-1.2307721878779023,0.9839846226049024,False,"{""n_factors"": 1, ""cv_rmse"": 0.12280272571516153, ""explained_variance"": 0.23501355498032034}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV
maddison,RUS,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.0006717746371818,0.0006720003282985,0.1763119135472128,0.1928100542475919,0.0128156630216569,0.994956569794718,0.0219117505595137,-0.1088869781603869,0.1102305274347505,True,"{""rank_selected"": 4, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión
maddison,RUS,1928,1933,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.086768894645125,0.0906445967839595,0.0902147935392696,0.0944093305145494,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.0202394984244762,0.0204457059017937,0.1567441897599184,0.1696963553203638,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.334840109937713,0.3977168863153035,-0.1578564217533183,-0.1460276149755384,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.1664577103917185,0.1811135859833135,0.0105259777926761,0.010581570782564,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.4401175623911773,0.5528897692150809,-0.2631338742067826,-0.2313610105120574,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico
maddison,RUS,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.582911325230301,0.7912457459117901,-0.4059276370459063,-0.3336416146584817,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.0987449079012448,0.1037846968881976,0.0782387802831499,0.0813808402677509,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.0987449079012448,0.1037846968881976,0.0782387802831499,0.0813808402677509,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.0388883584169352,-0.0381419134881725,0.2158720466013299,0.2409435858924566,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.0987449079012448,0.1037846968881976,0.0782387802831499,0.0813808402677509,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75
maddison,RUS,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.2244356937131097,0.2516162219682158,-0.047452005528715,-0.0463437577385801,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo
gmd,RUS,1928,1933,preregistered_similarity_top40,scm_growth,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.0691747457228366,-0.0668364005179177,0.2772578984938327,0.3195066259288901,0.1310561594411236,0.4959866595953178,0.2164481792858974,-1.1514156421523238,1.0130661507066503,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento
gmd,RUS,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.0693717388030162,-0.067020209184579,0.2774548915740124,0.3197665852076981,0.1300236896627,0.4896097157111263,0.2180401159550277,-1.1595723185781548,1.0208288409721225,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge
gmd,RUS,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.3784691700746638,-0.3150909135744216,0.58655232284566,0.7977795549746356,0.1454961410027352,0.4959866595953178,0.2640629625178686,-1.6987839826640068,0.9418456425146792,False,"{""time_weight_entropy"": 2.949579564546781, ""time_bias"": -0.06185888487036543, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo
gmd,RUS,1928,1933,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.0426566307661763,0.0435795002298626,0.1654265220048197,0.1798962631223075,0.1384512211403652,0.2714117169293237,0.2175220352122014,-1.0449535452948306,1.1302668068271835,False,"{""alpha"": 10.82636733874054, ""intercept"": 0.009551451021085094}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic
gmd,RUS,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.0541572933911676,0.0556506359651463,0.1539258593798285,0.1664044056265921,0.1399868135498983,0.1024226753709014,0.2233628927430327,-1.0626571703239962,1.1709717571063314,False,"{""alpha"": 0.007880462815669913, ""l1_ratio"": 0.5}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic
gmd,RUS,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.3634142320028973,-0.3047016409934853,0.5714973847738934,0.7709168109524094,0.1176305807959203,0.5506715578395968,0.2294956900712291,-1.5108926823590427,0.7840642183532481,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic
gmd,RUS,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.1303814725832842,-0.1222394745291571,0.3384646253542803,0.4027921248016546,0.1335228721881391,0.3078631017446388,0.2310912462251867,-1.285837703709218,1.0250747585426496,False,"{""n_factors"": 1, ""cv_rmse"": 0.16457905943570242, ""explained_variance"": 0.19246093394942232}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV
gmd,RUS,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.0179170450901132,-0.0177574891822933,0.2260001978611094,0.2535759133120834,0.0192451733261128,0.9905673455993664,0.0300109571187159,-0.1679718306836929,0.1321377405034663,True,"{""rank_selected"": 5, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión
gmd,RUS,1928,1933,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.1279713399708271,0.1365204295216227,0.0801118128001689,0.0834081998073172,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.1405718056439179,0.1509317199910471,0.0675113471270781,0.0698423991666843,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.4059783834964037,0.5007701107048872,-0.1978952307254076,-0.1795441928051647,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.2172765503380808,0.2426877203308968,-0.0091933975670847,-0.0091512674926956,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.5554023981094357,0.7426420795832496,-0.3473192453384396,-0.2934202800343671,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico
gmd,RUS,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.6839854270219803,0.9817601748990896,-0.4759022742509842,-0.3786758013466696,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.0908584594726562,0.0951139912765171,0.1172246932983398,0.1243720401718002,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.0908584594726562,0.0951139912765171,0.1172246932983398,0.1243720401718002,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.0386724472045898,-0.0379342151212133,0.2467555999755859,0.2798662752021654,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.0908584594726562,0.0951139912765171,0.1172246932983398,0.1243720401718002,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75
gmd,RUS,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.2184088230133056,0.2440955785697609,-0.0103256702423095,-0.010272543522896,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo
maddison,SUN,1928,1934,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.0081163508948391,-0.0080835022493688,0.1817002112605883,0.1992546169541544,0.1222275971166772,0.5494606320524472,0.2083370167297575,-1.2581384512733844,1.241905749483706,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento
maddison,SUN,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.0391794116470293,-0.0384218246546433,0.2127632720127784,0.2370917623345616,0.1206901609391353,0.5639137934636842,0.2091236294875003,-1.2939211885720314,1.215562365277973,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge
maddison,SUN,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.263582999268401,-0.2317061480348163,0.4371668596341501,0.5483144066787953,0.1279832643042603,0.5494606320524472,0.2322752348005761,-1.6572344080718575,1.1300684095350555,False,"{""time_weight_entropy"": 2.6443450772429657, ""time_bias"": -0.04257777472892696, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo
maddison,SUN,1928,1934,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.0306241777138738,0.0310979214819606,0.1429596826518752,0.1536832872776294,0.1323412658640053,0.478281289356228,0.2182413902104689,-1.2788241635489397,1.340072518976687,False,"{""alpha"": 100.0, ""intercept"": 0.005144479134005714}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic
maddison,SUN,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.0351961844734653,-0.0345840019515338,0.2087800448392144,0.2321739457032705,0.0945298458674819,0.7427446396758931,0.1702763563079712,-1.056854322321293,0.9864619533743624,False,"{""alpha"": 0.001082636733874054, ""l1_ratio"": 0.1}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic
maddison,SUN,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.334971516534352,-0.2846415380494482,0.5085553769001011,0.6628872136591382,0.0778869716568433,0.8109257001230843,0.1441795145239897,-1.2000486036782902,0.5301055706095862,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic
maddison,SUN,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.1379006189872411,-0.1288147332821201,0.3114844793529902,0.3654505935827086,0.1258174232607462,0.3156636866714417,0.2220538793647046,-1.470223895175469,1.1944226572009866,False,"{""n_factors"": 1, ""cv_rmse"": 0.1782728877498527, ""explained_variance"": 0.233702173362563}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV
maddison,SUN,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.0174978059887281,0.0176517894088157,0.1560860543770209,0.1689267900285327,0.0125089324466151,0.9955443526251812,0.0191047970455799,-0.0971309762847512,0.1321265882622076,True,"{""rank_selected"": 5, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión
maddison,SUN,1928,1934,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.10528881788709,0.1110314497772082,0.0682950424786591,0.0706811583047253,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.1096280735557621,0.1158629743227446,0.063955786809987,0.0660452644576941,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.4631709388218505,0.5891049589299917,-0.2895870784561014,-0.251427394474045,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.2020825501637646,0.2239490411349396,-0.0284986897980155,-0.0280964324647147,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.5281410748694128,0.6957770542543174,-0.3545572145036636,-0.2985160186145319,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico
maddison,SUN,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.8210530597566112,1.272892068898925,-0.6474691993908621,-0.476631356218904,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.1614443614821068,0.1752070695597618,0.0121394988836422,0.01221348166843,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.1614443614821068,0.1752070695597618,0.0121394988836422,0.01221348166843,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.0495788833943144,-0.0483699126358406,0.2231627437600636,0.2500239907875374,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.1614443614821068,0.1752070695597618,0.0121394988836422,0.01221348166843,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75
maddison,SUN,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.3250718094598603,0.3841300360424,-0.1514879490941112,-0.1405717609006501,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo
maddison,RUS,1928,1934,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.0018304136278763,-0.0018287394424915,0.2822249000220771,0.3260769211816572,0.1183067212315979,0.5002053685998795,0.2128320086713998,-1.2788224656562757,1.2751616384005229,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento
maddison,RUS,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.0321010894063739,-0.0315913187278034,0.3124955758005746,0.3668318940235393,0.1035511951835577,0.6387951692366902,0.1896161695597298,-1.1697981067647532,1.1055959279520051,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""ridge_alpha"": 0.26366508987303583}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge
maddison,RUS,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.2792622144424634,-0.2436584464676632,0.5596567008366642,0.750071599041825,0.1264693166733358,0.5002053685998796,0.2236600423042172,-1.6212224682677667,1.0626980393828398,False,"{""time_weight_entropy"": 2.644345077242965, ""time_bias"": -0.04623863346909783, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo
maddison,RUS,1928,1934,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.0188742260959156,-0.0186972232371973,0.2992687124901163,0.3488720335416553,0.1048629178875553,0.6418909127236907,0.1877967105749813,-1.1456544895458036,1.1079060373539724,False,"{""alpha"": 0.22122162910704501, ""intercept"": -0.005478902341951414}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic
maddison,RUS,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.0018923361785914,-0.00189054683934,0.2822868225727922,0.3261590377894698,0.1008779071477693,0.6700965181154327,0.1853242717648297,-1.1138379667675695,1.110053294410387,False,"{""alpha"": 0.0016102620275609393, ""l1_ratio"": 0.1}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic
maddison,RUS,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.2929113544294942,-0.253911724813285,0.573305840823695,0.7741223338228433,0.0863175688227651,0.7375755403542478,0.1578262808168603,-1.2398690393306562,0.6540463304716678,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic
maddison,RUS,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.0951444604887452,-0.0907584245020146,0.375538946882946,0.4557757890549159,0.122759692282265,0.2743800393061784,0.221752835141069,-1.4256614713351596,1.2353725503576691,False,"{""n_factors"": 1, ""cv_rmse"": 0.122831574194145, ""explained_variance"": 0.233702173362563}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV
maddison,RUS,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.0313310570590755,0.031827040974931,0.2490634293351252,0.2828233991245761,0.0128938015846242,0.9948937253874228,0.0223786763543302,-0.1029410010669061,0.1656031151850571,True,"{""rank_selected"": 4, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión
maddison,RUS,1928,1934,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.10412267357415,0.1097365819186877,0.1762718128200506,0.1927622226560974,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.0230201715146924,0.023287180591434,0.2573743148795082,0.2935292233868083,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.4018081319252556,0.494524553616289,-0.1214136455310549,-0.1143324686039551,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.1846354594127829,0.2027798981090198,0.0957590269814177,0.1004938427164658,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.5281410748694128,0.6957770542543174,-0.247746588475212,-0.2194422794603958,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico
maddison,RUS,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.6994935902763612,1.0127331816890823,-0.4190991038821604,-0.342360982541507,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.1614443614821068,0.1752070695597618,0.1189501249120938,0.1263137418905764,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.1614443614821068,0.1752070695597618,0.1189501249120938,0.1263137418905764,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.0495788833943144,-0.0483699126358406,0.3299733697885152,0.3909310871815614,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.1614443614821068,0.1752070695597618,0.1189501249120938,0.1263137418905764,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75
maddison,RUS,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.3250718094598603,0.3841300360424,-0.0446773230656596,-0.0436939900554494,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo
gmd,RUS,1928,1934,preregistered_similarity_top40,scm_growth,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,-0.0352342198920241,-0.0346207212547815,0.3397376607489577,0.4045790660062733,0.1310561594411236,0.4959866595953178,0.2164481792858974,-1.3339232956074087,1.2634548558233605,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento
gmd,RUS,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,-0.0317946648292143,-0.0312945290376215,0.3362981056861479,0.3997562379147847,0.1300236896627,0.4896097157111263,0.2180401159550277,-1.3400353605593809,1.276446030900952,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge
gmd,RUS,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,-0.3395818077520115,-0.2879319581584961,0.6440852486089451,0.9042443221789528,0.1410161379602465,0.4959866595953178,0.2529286756241677,-1.8571538614970176,1.1779902459929947,False,"{""time_weight_entropy"": 2.8034355219250746, ""time_bias"": -0.05072459797666457, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo
gmd,RUS,1928,1934,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.0576646519325234,0.0593596819146273,0.2468387889244101,0.2799727503609519,0.1384512211403652,0.2714117169293237,0.2175220352122014,-1.247467559340685,1.362796863205732,False,"{""alpha"": 10.82636733874054, ""intercept"": 0.009551451021085094}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic
gmd,RUS,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.065701738577965,0.06790815385621,0.2388017022789685,0.2697267277016619,0.1399868135498983,0.1024226753709014,0.2233628927430327,-1.2744756178802314,1.4058790950361617,False,"{""alpha"": 0.007880462815669913, ""l1_ratio"": 0.5}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic
gmd,RUS,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,-0.1808999214168867,-0.1654811280169366,0.4854033622738203,0.6248302719141954,0.1176305807959203,0.5506715578395968,0.2294956900712291,-1.5578740618442617,1.196074219010488,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic
gmd,RUS,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,-0.0885996916968638,-0.0847881328360675,0.3931031325537975,0.481571179669692,0.1335064362788959,0.308224805436422,0.2297615890189854,-1.4671692258107767,1.289969842417049,False,"{""n_factors"": 1, ""cv_rmse"": 0.1645596828221517, ""explained_variance"": 0.19169188011928537}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV
gmd,RUS,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.007551257051379,0.0075798396925683,0.2969521838055545,0.3457509492205552,0.0195498147806734,0.9902598731884932,0.0316063394329324,-0.1820867795462158,0.197189293648974,True,"{""rank_selected"": 6, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión
gmd,RUS,1928,1934,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.1535656079649925,0.1659842824687187,0.150937832891941,0.1629243601902037,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.1689261755919809,0.1840327251823634,0.1355772652649526,0.1451976764180453,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.4871740601956844,0.627709904227139,-0.1826706193387507,-0.1669575013579617,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.2437942204648605,0.276081711968134,0.0607092203920731,0.0625898897888361,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.6664828777313229,0.9473761019825656,-0.3619794368743892,-0.3037033142692288,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico
gmd,RUS,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.8207825124263763,1.2722772271934133,-0.5162790715694427,-0.4032631628507045,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.1769208908081054,0.1935366696708722,0.1275825500488281,0.1360786477182001,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.1769208908081054,0.1935366696708722,0.1275825500488281,0.1360786477182001,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,-0.0492572784423828,-0.0480638144686322,0.3537607192993164,0.4244143108446716,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.1769208908081054,0.1935366696708722,0.1275825500488281,0.1360786477182001,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75
gmd,RUS,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.3197044849395751,0.3767208624672429,-0.0152010440826415,-0.0150860914159848,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo
maddison,SUN,1928,1936,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.0751468623288581,0.0780424630860343,0.2986877018926998,0.3480885522231234,0.1222275971166772,0.5494606320524472,0.2083370167297575,-1.5915492715092023,1.7418429961669184,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento
maddison,SUN,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.0357609511829678,0.0364080647542959,0.3380736130385901,0.4022437230274149,0.1206901609391353,0.5639137934636842,0.2091236294875003,-1.6372280847170353,1.7087499870829708,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge
maddison,SUN,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,-0.1551507007530905,-0.1437138752041785,0.5289852649746485,0.6972092168879134,0.1245643521606712,0.5494606320524472,0.2226652838227672,-1.9364729713352289,1.6261715698290475,False,"{""time_weight_entropy"": 2.8312183361526904, ""time_bias"": -0.028787195385243575, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo
maddison,SUN,1928,1936,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.0414217845819382,0.0422916353871976,0.3324127796396197,0.3943282800660885,0.1323412658640053,0.478281289356228,0.2182413902104689,-1.7045093371018132,1.7873529062656897,False,"{""alpha"": 100.0, ""intercept"": 0.005144479134005714}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic
maddison,SUN,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,-0.0660568898866184,-0.0639223905722647,0.4398914541081763,0.5525386876683926,0.0945298458674819,0.7427446396758931,0.1702763563079712,-1.4282677403503885,1.2961539605771517,False,"{""alpha"": 0.001082636733874054, ""l1_ratio"": 0.1}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic
maddison,SUN,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,-0.4369413538490405,-0.3539906837404041,0.8107759180705985,1.2496528559546367,0.0778869716568433,0.8109257001230843,0.1441795145239897,-1.590377470040958,0.716494762342877,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic
maddison,SUN,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,-0.0669847897500758,-0.0647905740023031,0.4408193539716337,0.55397995667794,0.12574048086886,0.3174026376514586,0.2215064899566343,-1.839036709403151,1.7050671299029991,False,"{""n_factors"": 1, ""cv_rmse"": 0.1777302399498748, ""explained_variance"": 0.23199751193251206}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV
maddison,SUN,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.1002942719283935,0.1054961867092809,0.2735402922931643,0.3146103268096429,0.0125689552900355,0.9955012330535776,0.0192463078035436,-0.0536761904999559,0.2542647343567431,True,"{""rank_selected"": 5, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión
maddison,SUN,1928,1936,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.14038509051612,0.1507168436888148,0.2334494737054379,0.2629490141448847,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.1463515670605441,0.1576030916358597,0.2274829971610138,0.2554360935948994,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.6175612517624676,0.8544001078502703,-0.2437266875409096,-0.2162981995393382,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.237825182605457,0.2684874197748468,0.1360093816161008,0.1456926419929798,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.7041880998258837,1.0222041903075314,-0.3303535356043258,-0.2813303867817184,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,1.094737413008815,1.988397865952364,-0.7209028487872571,-0.5136870093990797,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.2766545160103968,0.3187106988923907,0.0971800482111611,0.1020587794710035,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.2766545160103968,0.3187106988923907,0.0971800482111611,0.1020587794710035,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,-0.0484599395604359,-0.0473044960579576,0.4222945037819938,0.525457711601748,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.2766545160103968,0.3187106988923907,0.0971800482111611,0.1020587794710035,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.4756259996243361,0.6090211289057987,-0.1017914354027782,-0.0967820886945068,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo
maddison,RUS,1928,1936,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.0864404139032447,0.0902863998712948,0.3785744498583029,0.4602015145471727,0.1183067212315979,0.5002053685998795,0.2128320086713998,-1.6162156554679543,1.7890964832744436,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento
maddison,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.0422570619620207,0.0431626017122821,0.4227578017995269,0.5261646168766254,0.1035511951835577,0.6387951692366902,0.1896161695597298,-1.4746722945158182,1.5591864184398594,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""ridge_alpha"": 0.26366508987303583}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge
maddison,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,-0.0831666240867375,-0.079802192673844,0.5481814878482851,0.7301039403780771,0.1199239950769324,0.5002053685998795,0.2288557169193594,-1.914012359441613,1.747679111268138,False,"{""time_weight_entropy"": 2.831218336152691, ""time_bias"": -0.021200879748747785, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo
maddison,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.0166350889470032,0.0167742224679581,0.4483797748145444,0.5657732239886908,0.1048629178875553,0.6418909127236907,0.1877967105749813,-1.4857385956528475,1.519008773546854,False,"{""alpha"": 0.22122162910704501, ""intercept"": -0.005478902341951414}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic
maddison,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.028008431073998,0.0284043549380905,0.4370064326875496,0.548066035249422,0.1008779071477693,0.6700965181154327,0.1853242717648297,-1.4545857430446398,1.510602605192636,False,"{""alpha"": 0.0016102620275609393, ""l1_ratio"": 0.1}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic
maddison,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,-0.2743339374692118,-0.2399217857188854,0.7393488012307594,1.0945710881715058,0.0863175688227651,0.7375755403542478,0.1578262808168603,-1.5369441840040945,0.988276309065671,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic
maddison,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,-0.0293850587248252,-0.0289575159116523,0.4943999224863729,0.6395141082595535,0.1226669314564484,0.2769139983050982,0.2218471385979912,-1.804162167508755,1.7453920500591045,False,"{""n_factors"": 1, ""cv_rmse"": 0.12184659745622922, ""explained_variance"": 0.23199751193251178}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV
maddison,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.1256603909215791,0.133897021164616,0.3393544728399684,0.4040409513970506,0.0130246038730165,0.9947922313833978,0.0219240301676002,-0.0497318504192225,0.301052632262381,True,"{""rank_selected"": 4, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión
maddison,RUS,1928,1936,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.1388302314322,0.1489290314096494,0.3261846323293476,0.3856711849546863,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.0273142911004459,0.0276907460672275,0.4377005726611017,0.5491409828050591,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.5357441759003408,0.708719356994993,-0.0707293121387931,-0.0682859383169531,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.2198806577558887,0.2459280298673329,0.2451342060056589,0.277792789164371,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.7041880998258837,1.0222041903075314,-0.239173236064336,-0.2127215144677668,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.9326581203684816,1.5412551699447472,-0.4676432566069339,-0.3735230246804126,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.2766545160103968,0.3187106988923907,0.1883603477511508,0.2072684734562562,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.2766545160103968,0.3187106988923907,0.1883603477511508,0.2072684734562562,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,-0.0484599395604359,-0.0473044960579576,0.5134748033219836,0.6710878195548842,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.2766545160103968,0.3187106988923907,0.1883603477511508,0.2072684734562562,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.4756259996243361,0.6090211289057987,-0.0106111358627885,-0.0105550363624491,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo
gmd,RUS,1928,1936,preregistered_similarity_top40,scm_growth,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.0220626982248136,0.0223078793503479,0.4642635194265535,0.5908421330155023,0.1310561594411236,0.4959866595953178,0.2164481792858974,-1.709522736062366,1.753648132511993,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento
gmd,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.0301394551841505,0.0305982462007841,0.4561867624672167,0.5780450368313705,0.1300236896627,0.4896097157111263,0.2180401159550277,-1.714181472456071,1.7744603828243724,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge
gmd,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,-0.3828535585805922,-0.3180872477541413,0.8691797762319594,1.3849538552080056,0.1409755306407699,0.4959866595953179,0.2528186097481789,-2.405402436566024,1.6396953194048387,False,"{""time_weight_entropy"": 2.874119791161351, ""time_bias"": -0.050614532100675735, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo
gmd,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.0841675718477219,0.0878111650635364,0.4021586458036452,0.4950484970332807,0.1384512211403652,0.2714117169293237,0.2175220352122014,-1.6560087098498892,1.824343853545333,False,"{""alpha"": 10.82636733874054, ""intercept"": 0.009551451021085094}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic
gmd,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.0890063415250566,0.0930875881466803,0.3973198761263106,0.4878317758064476,0.1399868135498983,0.1024226753709014,0.2233628927430327,-1.6978968004192054,1.8759094834693184,False,"{""alpha"": 0.007880462815669913, ""l1_ratio"": 0.5}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic
gmd,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,-0.061264180078323,-0.0594252741535024,0.5475903977296902,0.7290815952136058,0.1176305807959203,0.5506715578395968,0.2294956900712291,-1.897229700648156,1.77470134049151,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic
gmd,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,-0.0065452618772059,-0.0065238883079783,0.4928714795285731,0.6370101185567567,0.1335259061062229,0.3077962832169339,0.2301163375450752,-1.847475962237808,1.834385438483396,False,"{""n_factors"": 1, ""cv_rmse"": 0.16461000021158373, ""explained_variance"": 0.18974764535540675}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV
gmd,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.0530404513767904,0.0544722991129302,0.4332857662745767,0.5423168998867063,0.0185363943155402,0.9912439838992448,0.0331135139198418,-0.2118676599819439,0.3179485627355248,True,"{""rank_selected"": 6, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión
gmd,RUS,1928,1936,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.2047541439533233,0.2272233075994656,0.2815720736980438,0.3252115057735318,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.2258749243073863,0.2534188832386241,0.2604512933439808,0.2975155146714379,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.6495654135942459,0.9147085418733774,-0.1632391959428787,-0.1506120060481697,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.2955852763447221,0.343912688859767,0.1907409413066451,0.2101459126515952,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.8886438369750971,1.4318294568026235,-0.4023176193237299,-0.3312317017811906,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,1.0943766832351685,1.9873200562773208,-0.6080504655838013,-0.4555888164822451,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.2918275594711303,0.3388721219151835,0.1944986581802368,0.2147018529729971,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.2918275594711303,0.3388721219151835,0.1944986581802368,0.2147018529729971,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,-0.048370361328125,-0.0472191514563317,0.5346965789794922,0.7069302451556607,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.2918275594711303,0.3388721219151835,0.1944986581802368,0.2147018529729971,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.5027163982391357,0.6532059425764458,-0.0163901805877685,-0.0162565924184252,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo
maddison,SUN,1928,1938,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.1178934217764995,0.1251241912394991,0.3326337632333124,0.3946364377878515,0.1222275971166772,0.5494606320524472,0.2083370167297575,-1.965476745521076,2.201263589074075,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento
maddison,SUN,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.0707102050300219,0.0732701525051628,0.37981697997979,0.4620169865682015,0.1206901609391353,0.5639137934636842,0.2091236294875003,-2.020526089844982,2.1619464999050257,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge
maddison,SUN,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,-0.138829553074802,-0.1296236312083588,0.5893567380846141,0.8028283515068959,0.1239915749640818,0.5494606320524472,0.2195503859226538,-2.33433341230134,2.0566743061517365,False,"{""time_weight_entropy"": 2.8326868266480245, ""time_bias"": -0.02567229748513016, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo
maddison,SUN,1928,1938,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.0521511431596057,0.0535349650837382,0.3983760418502063,0.4894040028509847,0.1323412658640053,0.478281289356228,0.2182413902104689,-2.130262758945084,2.234565045264295,False,"{""alpha"": 100.0, ""intercept"": 0.005144479134005714}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic
maddison,SUN,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,-0.020785461848411,-0.0205709330672003,0.4713126468582231,0.6020957996000071,0.0945298458674819,0.7427446396758931,0.1702763563079712,-1.7235490249281236,1.681978101231301,False,"{""alpha"": 0.001082636733874054, ""l1_ratio"": 0.1}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic
maddison,SUN,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,-0.5149321933456728,-0.4024588894918749,0.9654593783554848,1.625993704106583,0.0778869716568433,0.8109257001230843,0.1441795145239897,-1.9567273385855697,0.9268629518942242,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic
maddison,SUN,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,-0.0257473246833145,-0.0254186888581842,0.4762745096931266,0.6100649337311781,0.1257535648106263,0.3171076794165171,0.2212618846652278,-2.238366171335593,2.186871521968964,False,"{""n_factors"": 1, ""cv_rmse"": 0.17785657756682174, ""explained_variance"": 0.23298871257028203}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV
maddison,SUN,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.1623560150038909,0.1762789397364252,0.2881711700059211,0.3339856229091351,0.0128475157801556,0.995307628661574,0.0196513722339287,-0.0341577073353967,0.3588697373431785,True,"{""rank_selected"": 5, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión
maddison,SUN,1928,1938,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.1754813631451499,0.1918197766720968,0.2750458218646621,0.3165910021401723,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.1831654617250901,0.2010131133429094,0.2673617232847218,0.3065129570247888,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.7719515647030843,1.1639852928975665,-0.3214243796932723,-0.274884538592163,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.2730523430965512,0.313969020232056,0.1774748419132608,0.1941980137873202,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.8802351247823547,1.411466635332867,-0.4297079397725426,-0.3493008896958692,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,1.3684217662610187,2.929144690779323,-0.9178945812512068,-0.6006410255591879,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.3681879200429563,0.4451135792650407,0.0823392649668557,0.0858241294343307,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.3681879200429563,0.4451135792650407,0.0823392649668557,0.0858241294343307,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.059558637278867,0.0613679948860017,0.390968547730945,0.478412013269468,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.3681879200429563,0.4451135792650407,0.0823392649668557,0.0858241294343307,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.611116544032372,0.8424874691098612,-0.16058935902256,-0.1483582816998632,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo
maddison,RUS,1928,1938,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.1459753418848619,0.1571676541257516,0.4348365109519035,0.5447104950577639,0.1183067212315979,0.5002053685998795,0.2128320086713998,-1.9823447448291367,2.2742954285988604,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento
maddison,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.1260950855575884,0.1343900272632932,0.454716767279177,0.5757270223731819,0.1035511951835577,0.6387951692366902,0.1896161695597298,-1.77006661003971,2.0222567811548866,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""ridge_alpha"": 0.26366508987303583}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge
maddison,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.0936908599961888,0.0982201896410526,0.4871209928405765,0.627623528259531,0.1183553379613867,0.5002053685998795,0.2180604568602671,-2.086913708606483,2.274295428598861,False,"{""time_weight_entropy"": 2.8326868266480254, ""time_bias"": -0.005228448188867304, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo
maddison,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.0828296686221851,0.0863567521458379,0.4979821842145803,0.6453978090886481,0.1048629178875553,0.6418909127236907,0.1877967105749813,-1.7951374371276283,1.9607967743719987,False,"{""alpha"": 0.22122162910704501, ""intercept"": -0.005478902341951414}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic
maddison,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.0948608071574441,0.0995058011364733,0.4859510456793213,0.6257204082250714,0.1008779071477693,0.6700965181154327,0.1853242717648297,-1.7583819104908534,1.9481035248057417,False,"{""alpha"": 0.0016102620275609393, ""l1_ratio"": 0.1}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic
maddison,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,-0.3150166284468084,-0.2702232608855257,0.8958284812835737,1.44936420149318,0.0863175688227651,0.7375755403542478,0.1578262808168603,-1.893279436615412,1.263246179721795,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic
maddison,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.011821535378266,0.0118916858839785,0.5689903174584994,0.7664825640976471,0.1226531806527398,0.2772874979049042,0.2215964865013804,-2.204143329635538,2.22778640039207,False,"{""n_factors"": 1, ""cv_rmse"": 0.1218222753610013, ""explained_variance"": 0.23298871257028195}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV
maddison,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.1966239098377404,0.2172861452624317,0.3841879429990249,0.468421395270264,0.0139395663729498,0.994037816145845,0.02302467362291,-0.0336228263913598,0.4268706460668406,True,"{""rank_selected"": 3, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión
maddison,RUS,1928,1938,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.1735377892902501,0.1895056364940457,0.4072740635465153,0.5027158888778995,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.0299187752266272,0.0303708389166268,0.5508930776101381,0.7348016387467438,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.6696802198754261,0.9536124942909474,-0.0888683670386607,-0.0850339946673096,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.2546970878121625,0.2900707835176788,0.3261147650246028,0.3855743752256879,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.8802351247823547,1.411466635332867,-0.2994232719455892,-0.2587544054397895,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,1.165822650460602,2.208561322247085,-0.5850107976238366,-0.4429001535748831,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.3681879200429563,0.4451135792650407,0.2126239327938091,0.2369193989433735,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.3681879200429563,0.4451135792650407,0.2126239327938091,0.2369193989433735,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.059558637278867,0.0613679948860017,0.5212532155578984,0.6841369143238674,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.3681879200429563,0.4451135792650407,0.2126239327938091,0.2369193989433735,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.611116544032372,0.8424874691098612,-0.0303046911956066,-0.0298501076194621,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo
gmd,RUS,1928,1938,preregistered_similarity_top40,scm_growth,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.104284924057677,0.1099166518235112,0.5028289141381237,0.6533919649943307,0.1310561594411236,0.4959866595953178,0.2164481792858974,-2.060196868801297,2.268766716916651,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento
gmd,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.1164016258999289,0.1234469869446488,0.4907122122958718,0.6334791897295093,0.1300236896627,0.4896097157111263,0.2180401159550277,-2.0639995336503483,2.296802785450206,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge
gmd,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,-0.3436953540687911,-0.2908550667361584,0.9508091922645918,1.5878028423501882,0.1389368215608167,0.4959866595953179,0.2470021054601499,-2.813716408670291,2.1263257005327088,False,"{""time_weight_entropy"": 2.9453520385457566, ""time_bias"": -0.044798027812646815, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo
gmd,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.1093378058218488,0.115539122309999,0.4977760323739519,0.6450586422628726,0.1384512211403652,0.2714117169293237,0.2175220352122014,-2.0658825463001653,2.284558157943863,False,"{""alpha"": 10.82636733874054, ""intercept"": 0.009551451021085094}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic
gmd,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.1123779937579402,0.1189357314407706,0.4947358444378605,0.6400649495529529,0.1399868135498983,0.1024226753709014,0.2233628927430327,-2.121250933672388,2.346006921188268,False,"{""alpha"": 0.007880462815669913, ""l1_ratio"": 0.5}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic
gmd,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.1183129561108101,0.12559631849796,0.4888008820849907,0.630360053404643,0.1176305807959203,0.5506715578395968,0.2294956900712291,-2.176643944601481,2.413269856823101,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic
gmd,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.0706572815648419,0.073213352832649,0.5364565566309588,0.7099370494177624,0.1335215791618249,0.3078915742805472,0.2298721831735989,-2.228064550171147,2.369379113300831,False,"{""n_factors"": 1, ""cv_rmse"": 0.16459501786305122, ""explained_variance"": 0.1907540501246604}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV
gmd,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.1129229313329837,0.1195456477329508,0.4941909068628171,0.6391714600065537,0.0190727954281353,0.9907222735730232,0.0341803848167071,-0.2288809168340878,0.4547267795000552,True,"{""rank_selected"": 6, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión
gmd,RUS,1928,1938,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.2559426799416542,0.2916786867200138,0.3511711582541466,0.420730474850816,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.2831436847818309,0.3272958603327087,0.3239701534139698,0.3826060404335161,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.8119567669928074,1.2523109251851596,-0.2048429287970066,-0.1852247159048254,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.3468958226110879,0.4146693411353761,0.2602180155847128,0.2972128684612471,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,1.1108047962188714,2.0368014175342326,-0.5036909580230706,-0.3957038931348835,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,1.3679708540439606,2.92737339081607,-0.7608570158481598,-0.532734198833821,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.401559829711914,0.49415350592962,0.2055540084838867,0.2282053126774545,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.401559829711914,0.49415350592962,0.2055540084838867,0.2282053126774545,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.0596647262573242,0.0614806003053376,0.5474491119384766,0.7288373178092227,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.401559829711914,0.49415350592962,0.2055540084838867,0.2282053126774545,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.6519368648529053,0.919254568064247,-0.0448230266571044,-0.043833317125145,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.1464655832632732,0.1577350846691647,0.3011393319872218,0.3513976213371195,0.1222275971166772,0.5494606320524472,0.2083370167297575,-2.353578617493817,2.646509784020364,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento
maddison,SUN,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.090912446609698,0.0951731149415848,0.356692468640797,0.4285964640794615,0.1206901609391353,0.5639137934636842,0.2091236294875003,-2.4185711072403064,2.6003960004597024,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge
maddison,SUN,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,-0.0402774756814766,-0.0394771195685695,0.4878823909319717,0.6288632696159164,0.1226602052770815,0.5494606320524472,0.2094400100162528,-2.553557595876511,2.473002644513558,False,"{""time_weight_entropy"": 2.8542584800067394, ""time_bias"": -0.015561921578729158, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo
maddison,SUN,1928,1940,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.0626992491438097,0.0647065796591253,0.3849056661066853,0.4694756935392894,0.1323412658640053,0.478281289356228,0.2182413902104689,-2.556197433381817,2.681595931669437,False,"{""alpha"": 100.0, ""intercept"": 0.005144479134005714}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic
maddison,SUN,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,-0.0097180453419883,-0.0096709777311404,0.4573229605924834,0.579839027615292,0.0945298458674819,0.7427446396758931,0.1702763563079712,-2.0530343210376434,2.033598230353667,False,"{""alpha"": 0.001082636733874054, ""l1_ratio"": 0.1}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic
maddison,SUN,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,-0.4909258154001669,-0.3879405222953711,0.938530730650662,1.5562228779266976,0.0778869716568433,0.8109257001230843,0.1441795145239897,-2.221079989688043,1.2392283588877095,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic
maddison,SUN,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,-0.0942413249194656,-0.089936885169259,0.5418462401699607,0.7191779493792849,0.1259563865571684,0.3124957706907952,0.222412193955552,-2.7631876523860903,2.5747050025471587,False,"{""n_factors"": 1, ""cv_rmse"": 0.1786619535241327, ""explained_variance"": 0.23344289164534737}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV
maddison,SUN,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.1900196113570409,0.209273312915406,0.2575853038934541,0.2938021726357949,0.0129152722508875,0.9952577266937982,0.0203347305594312,-0.0539971553561342,0.4340363780702161,True,"{""rank_selected"": 4, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión
maddison,SUN,1928,1940,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.2105776357741799,0.2343908823940452,0.2370272794763151,0.2674756933768367,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.2200697575494002,0.2461636568783185,0.2275351577010948,0.2555015795274546,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.9263418776437014,1.5252545704958909,-0.4787369623932063,-0.3804345677302543,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.3081751205176491,0.3609392964643583,0.1394297947328459,0.1496180936394999,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,1.0562821497388255,1.875659817735449,-0.6086772344883304,-0.4559299295726461,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,1.6421061195132225,4.166038356863635,-1.1945012042627274,-0.6971450207136476,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.4773383435981166,0.6117786868096042,-0.0297334283476216,-0.0292957386988603,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.4773383435981166,0.6117786868096042,-0.0297334283476216,-0.0292957386988603,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.0829724052607385,0.0865118261240149,0.3646325099897565,0.4399847308996139,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.4773383435981166,0.6117786868096042,-0.0297334283476216,-0.0292957386988603,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.7563776835091405,1.130544718708379,-0.3087727682586454,-0.2656523818430167,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.1785637980442327,0.1954991513483137,0.5011927529260032,0.6506889610708635,0.1183067212315979,0.5002053685998795,0.2128320086713998,-2.375420306012566,2.732547902101031,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento
maddison,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.1572896850882442,0.170334593279837,0.5224668658819916,0.6861821084599786,0.1035511951835577,0.6387951692366902,0.1896161695597298,-2.118104349628514,2.432683719805002,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""ridge_alpha"": 0.26366508987303583}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge
maddison,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.2884649624626273,0.3343775953989614,0.3912915885076086,0.478889677782867,0.1187774702990446,0.5002053685998795,0.2138450555243485,-2.277675703829556,2.8546056287548103,False,"{""time_weight_entropy"": 2.8542584800067394, ""time_bias"": 0.009158430368199551, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo
maddison,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.0993458477529404,0.1044482044443482,0.5804107032172955,0.7867721131323402,0.1048629178875553,0.6418909127236907,0.1877967105749813,-2.154214679146836,2.3529063746527163,False,"{""alpha"": 0.22122162910704501, ""intercept"": -0.005478902341951414}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic
maddison,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.1103589436260746,0.1166788232767215,0.5693976073441613,0.7672021811156209,0.1008779071477693,0.6700965181154327,0.1853242717648297,-2.113532317551882,2.3342502048040314,False,"{""alpha"": 0.0016102620275609393, ""l1_ratio"": 0.1}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic
maddison,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,-0.2490020245587887,-0.2204216049191886,0.9287585755290246,1.5313647281049696,0.0863175688227651,0.7375755403542478,0.1578262808168603,-2.142917394361113,1.6449133452435354,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic
maddison,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,-0.0389024512478853,-0.0381554686960678,0.7186590022181213,1.051680066657961,0.1228184369525217,0.2727621285407119,0.2225989570532269,-2.710089935886608,2.632285033390837,False,"{""n_factors"": 1, ""cv_rmse"": 0.12204402557891454, ""explained_variance"": 0.23344289164534757}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV
maddison,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.2230840982100877,0.2499256858289735,0.4566724527601481,0.5788116641442198,0.0134743401356445,0.9944283940934612,0.0220352865814771,-0.0413393407676374,0.487507537187813,True,"{""rank_selected"": 3, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión
maddison,RUS,1928,1940,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.2082453471483001,0.2315152812485725,0.4715112038219358,0.6024139384608502,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.0308336238932366,0.0313139036196912,0.6489229270769993,0.9134787625513868,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.8036162638505113,1.2336036413619675,-0.1238597128802754,-0.1164962236106745,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.2894266922903528,0.3356615234308862,0.390329858679883,0.4774680691791002,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,1.0562821497388255,1.875659817735449,-0.3765255987685896,-0.3137584494767272,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,1.3989871805527223,3.051094860672256,-0.7192306295824864,-0.5128731071548462,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.4773383435981166,0.6117786868096042,0.2024182073721192,0.2243599374095457,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.4773383435981166,0.6117786868096042,0.2024182073721192,0.2243599374095457,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.0829724052607385,0.0865118261240149,0.5967841457094973,0.8162685436568846,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.4773383435981166,0.6117786868096042,0.2024182073721192,0.2243599374095457,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.7563776835091405,1.130544718708379,-0.0766211325389045,-0.0737592903956509,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.1476388784156083,0.1590942468249585,0.5654186395897627,0.7601845114209229,0.1310561594411236,0.4959866595953178,0.2164481792858974,-2.449739273015161,2.7450170298463776,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento
gmd,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.1594538246617427,0.1728701032965829,0.5536036933436284,0.7395103982989697,0.1300236896627,0.4896097157111263,0.2180401159550277,-2.4570275667985904,2.7759352161220754,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge
gmd,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,-0.1120586831434012,-0.1060082062876276,0.8251162011487723,1.2821459379019768,0.1330505774559885,0.4959866595953177,0.2257573490519294,-2.821146871766554,2.597029505479752,False,"{""time_weight_entropy"": 2.848954320773567, ""time_bias"": -0.0216414634632508, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo
gmd,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.1265407631194346,0.1348957121226539,0.5865167548859365,0.7977156127609863,0.1384512211403652,0.2714117169293237,0.2175220352122014,-2.4837236594269823,2.7368051856658515,False,"{""alpha"": 10.82636733874054, ""intercept"": 0.009551451021085094}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic
gmd,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.1342507997857495,0.1436796182818565,0.5788067182196215,0.7839084547151443,0.1399868135498983,0.1024226753709014,0.2233628927430327,-2.5461039131306435,2.8146055127021423,False,"{""alpha"": 0.007880462815669913, ""l1_ratio"": 0.5}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic
gmd,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.3631127326817923,0.4377979369226168,0.3499447853235787,0.4189891974008295,0.1176305807959203,0.5506715578395968,0.2294956900712291,-2.3908355481729573,3.1170610135365417,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic
gmd,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,-0.0115418451100248,-0.0114754935342941,0.724599363115396,1.0639040582138288,0.1337683663689331,0.3024036482159615,0.2329630553328937,-2.80709850910475,2.7840148188847,False,"{""n_factors"": 1, ""cv_rmse"": 0.16484144727745143, ""explained_variance"": 0.1889747363582839}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV
gmd,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.1434641366019605,0.1542654141848083,0.5695933814034105,0.7675481873285472,0.0214595232276046,0.9882399475509982,0.0355811201715718,-0.2835093054569018,0.5704375786608229,True,"{""rank_selected"": 6, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión
gmd,RUS,1928,1940,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.307131215929985,0.3595193469640931,0.405926302075386,0.5006919505002658,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.3407324570153148,0.4059770312469528,0.3723250609900563,0.4511046021348823,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.9743481203913688,1.6494395323191222,-0.2612906023859977,-0.2299428933361856,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.3981090656807208,0.4890064205503486,0.3149484523246502,0.3701886790953601,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,1.3329657554626455,2.792273682572812,-0.6199082374572746,-0.4620061969909735,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,1.641565024852753,4.163243797221787,-0.9285075068473816,-0.604856981257367,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.5119123458862305,0.6684788546944633,0.2011451721191406,0.2228022757363643,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.5119123458862305,0.6684788546944633,0.2011451721191406,0.2228022757363643,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.0830535888671875,0.0866000366530852,0.6300039291381836,0.8776179566702575,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.5119123458862305,0.6684788546944633,0.2011451721191406,0.2228022757363643,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.8193771839141846,1.2690861739826451,-0.1063196659088134,-0.1008628213720732,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo


==> data/processed/csv/model_registry_v8.csv <==
model_id,family,label,description
scm_growth,causal,Synthetic Control Method,Convex weights over donor growth paths; nonnegative weights sum to one.
nnls_scm,causal,NNLS synthetic control,"Nonnegative least squares, normalized donor weights."
augmented_scm_ridge,causal,Augmented SCM,SCM plus ridge bias correction; reduces imperfect prefit bias.
synthetic_did,causal,Synthetic Difference-in-Differences,Unit weights plus time/bias correction; compares post gaps after pre residual adjustment.
generalized_synthetic_control,causal,Generalized Synthetic Control,Interactive fixed effects approximated by donor PCA/factor ridge.
matrix_completion_nuclear,causal,Matrix completion,Low-rank SVD/nuclear-norm-style panel imputation.
conformal_bands,inference,Conformal trajectory bands,Residual-based conservative conformal intervals over post-treatment trajectory.
ridge_synthetic,prediction,Ridge synthetic,Regularized donor regression.
bayesian_ridge_synthetic,prediction,Bayesian ridge,Posterior-shrinkage linear donor model.
elastic_net_synthetic,prediction,Elastic net,Sparse regularized donor model.
huber_robust_synthetic,prediction,Huber robust synthetic,Robust loss for outliers and crisis years.
pls_latent_synthetic,prediction,PLS latent synthetic,Latent donor components optimized for treated pre-series.
random_forest_synthetic,ml,Random forest,Nonlinear benchmark with temporal-block validation warning.
extra_trees_synthetic,ml,Extra trees,Nonlinear randomized-tree benchmark.
gradient_boosting_synthetic,ml,Gradient boosting,Nonlinear additive-tree benchmark.
knn_synthetic,ml,kNN synthetic,Nearest-neighbor donor-year benchmark; flagged for overfit risk.
super_learner,ml,Super learner,Ensemble of valid non-causal predictive models.
nep_slow_reversion,scenario,NEP slow reversion,High recovery gradually returns to long-run trend.
nep_fast_reversion,scenario,NEP fast reversion,Recovery gap closes quickly.
nep_capped,scenario,NEP capped,NEP growth capped by high historical donor percentile.
nep_uncapped,stress,NEP uncapped stress,Mechanical extrapolation of 1922-1928 recovery; not primary.
tsarist_mean,scenario,Tsarist mean trend,Prewar trend extrapolated.
japan_like,scenario,Japan-like path,Late industrializer analogue.
turkey_like,scenario,Turkey-like path,Non-Soviet authoritarian modernization analogue.
italy_like,scenario,Italy-like path,Corporate-authoritarian industrialization analogue.
donor_p75_frontier,frontier,Donor p75 frontier,High-growth admissible donor frontier.
donor_p90_stress,stress,Donor p90 stress,Hostile upper bound.
population_denominator_stress,stress,Population denominator stress,GDP per capita recomputed with alternative demographic assumptions.
sectoral_cia_rand_check,triangulation,CIA/RAND sector and end-use check,"Cross-checks GNP, industry, agriculture, consumption/investment/military use."


==> data/processed/csv/model_results_v6.csv <==
source,treated,origin,endpoint,pool_rule,estimator,class,admissible_primary,n_donors,horizon,actual_cum_log_growth,actual_cum_growth_pct,actual_ann_growth_pct,cf_cum_log_growth,cf_cum_growth_pct,premium_log,premium_pct,pre_rmse,pre_corr,conformal_q90_abs_resid,cum_cf_lower_conservative,cum_cf_upper_conservative,actual_outside_conformal_conservative,meta_json,error
maddison,SUN,1928,1933,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.0419493959009681,-0.0410816954584352,0.1278918257016922,0.1364300635230533,0.1222275971166772,0.5494606320524472,0.2083370167297575,-1.0836344795497557,0.9997356877478196,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}",
maddison,SUN,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.0694925817826036,-0.0671329464305064,0.1554350115833277,0.1681660163405149,0.1206901609391353,0.5639137934636842,0.2091236294875003,-1.1151107292201057,0.9761255656548984,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""ridge_alpha"": 10.0}",
maddison,SUN,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.1549104572420783,-0.1435081333060381,0.2408528870428024,0.2723338447450449,0.1234998611052713,0.5494606320524472,0.2164703007057457,-1.237261960770807,0.9274410462866504,False,"{""time_weight_entropy"": 2.7658992688525483, ""time_bias"": -0.022592212268222042, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""success"": true, ""method"": ""nnls_time_weights""}",
maddison,SUN,1928,1933,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.0250988924092445,0.0254165214207391,0.0608435373914795,0.0627326232599831,0.1323412658640053,0.478281289356228,0.2182413902104689,-1.0661080586431,1.1163058434615891,False,"{""alpha"": 100.0, ""intercept"": 0.005144479134005714}",
maddison,SUN,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.0377728832563769,-0.0370683860494048,0.123715313057101,0.1316936467302445,0.0945298458674819,0.7427446396758931,0.1702763563079712,-0.8891546647962332,0.8136088982834793,False,"{""alpha"": 0.001082636733874054, ""l1_ratio"": 0.1}",
maddison,SUN,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.2523768476720952,-0.2230481096182931,0.3383192774728193,0.4025882467551644,0.0778869716568433,0.8109257001230843,0.1441795145239897,-0.9732744202920436,0.4685207249478532,False,"{""epsilon"": 1.35}",
maddison,SUN,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.1678184626934245,-0.1544926881265931,0.2537608924941486,0.2888635904626575,0.1258398863710231,0.3151539938906225,0.222229828183255,-1.2789676036096995,0.9433306782228504,False,"{""n_factors"": 1, ""cv_rmse"": 0.1781646140601515, ""explained_variance"": 0.2350135549803201}",
maddison,SUN,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.0122262384179979,-0.0121518016345194,0.098168668218722,0.1031488355667473,0.0126094186764589,0.9954736978656096,0.0189774410415081,-0.1071134436255385,0.0826609667895426,True,"{""rank_selected"": 4, ""method"": ""fast_svd_shrinkage_matrix_completion""}",
maddison,SUN,1928,1933,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,,,,,,,,,,,,TypeError('return arrays must be of ArrayType')
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.087740681572575,0.0917049860983949,-0.0017982517718509,-0.0017966358858685,,,,,,,{},
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.0913002272382825,0.0955978842138305,-0.0053577974375584,-0.0053434700400525,,,,,,,{},
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.3859757823515422,0.4710490450347218,-0.3000333525508181,-0.2592064870835986,,,,,,,{},
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.1835438240980429,0.2014676174926333,-0.0976013942973188,-0.0929896287860037,,,,,,,{},
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.4401175623911773,0.5528897692150809,-0.3541751325904532,-0.2982479430626891,,,,,,,{},
maddison,SUN,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.6842108831305094,0.9822070252068332,-0.5982684533297853,-0.450237247731538,,,,,,,{},
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.0987449079012448,0.1037846968881976,-0.0128024781005207,-0.0127208749896546,,,,,,,{},
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.0987449079012448,0.1037846968881976,-0.0128024781005207,-0.0127208749896546,,,,,,,{},
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.0388883584169352,-0.0381419134881725,0.1248307882176593,0.1329567272190199,,,,,,,{},
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.0987449079012448,0.1037846968881976,-0.0128024781005207,-0.0127208749896546,,,,,,,{},
maddison,SUN,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.2244356937131097,0.2516162219682158,-0.1384932639123857,-0.1293308838471875,,,,,,,{},
maddison,RUS,1928,1933,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.0343648547391218,-0.0337810892299773,0.2113485429235165,0.2353428500425458,0.1183067212315979,0.5002053685998795,0.2128320086713998,-1.098524898096121,1.0297951886178776,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}",
maddison,RUS,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.0654081167797534,-0.0633148915501239,0.2423918049641481,0.2742933694878064,0.1035511951835577,0.6387951692366902,0.1896161695597298,-1.0134889645784029,0.8826727310188958,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""ridge_alpha"": 0.26366508987303583}",
maddison,RUS,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.1213250594445686,-0.1142540073081824,0.2983087476289633,0.3475777851031654,0.1193578776533575,0.5002053685998795,0.2302240496124892,-1.2724453075070148,1.029795188617877,False,"{""time_weight_entropy"": 2.765899268852549, ""time_bias"": -0.017392040941089353, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""success"": true, ""method"": ""nnls_time_weights""}",
maddison,RUS,1928,1933,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.0460295526036336,-0.0449862613688055,0.2230132407880283,0.249837122454833,0.1048629178875553,0.6418909127236907,0.1877967105749813,-0.9850131054785404,0.8929540002712731,False,"{""alpha"": 0.22122162910704501, ""intercept"": -0.005478902341951414}",
maddison,RUS,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.022272622786863,-0.0220264191782301,0.1992563109712578,0.2204947520082067,0.1008779071477693,0.6700965181154327,0.1853242717648297,-0.9488939816110118,0.9043487360372856,False,"{""alpha"": 0.0016102620275609393, ""l1_ratio"": 0.1}",
maddison,RUS,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.268479684311791,-0.2354590451722594,0.4454633724961856,0.561213451625463,0.0863175688227651,0.7375755403542478,0.1578262808168603,-1.0576110883960927,0.5206517197725107,False,"{""epsilon"": 1.35}",
maddison,RUS,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.1233937826364999,-0.1160844765655132,0.3003774708208946,0.350368436067082,0.1227858332938851,0.2736613558441894,0.2214756810482804,-1.2307721878779023,0.9839846226049024,False,"{""n_factors"": 1, ""cv_rmse"": 0.12280272571516153, ""explained_variance"": 0.23501355498032034}",
maddison,RUS,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.0006717746371818,0.0006720003282985,0.1763119135472128,0.1928100542475919,0.0128156630216569,0.994956569794718,0.0219117505595137,-0.1088869781603869,0.1102305274347505,True,"{""rank_selected"": 4, ""method"": ""fast_svd_shrinkage_matrix_completion""}",
maddison,RUS,1928,1933,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,,,,,,,,,,,,TypeError('return arrays must be of ArrayType')
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.086768894645125,0.0906445967839595,0.0902147935392696,0.0944093305145494,,,,,,,{},
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.0202394984244762,0.0204457059017937,0.1567441897599184,0.1696963553203638,,,,,,,{},
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.334840109937713,0.3977168863153035,-0.1578564217533183,-0.1460276149755384,,,,,,,{},
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.1664577103917185,0.1811135859833135,0.0105259777926761,0.010581570782564,,,,,,,{},
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.4401175623911773,0.5528897692150809,-0.2631338742067826,-0.2313610105120574,,,,,,,{},
maddison,RUS,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.582911325230301,0.7912457459117901,-0.4059276370459063,-0.3336416146584817,,,,,,,{},
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.0987449079012448,0.1037846968881976,0.0782387802831499,0.0813808402677509,,,,,,,{},
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.0987449079012448,0.1037846968881976,0.0782387802831499,0.0813808402677509,,,,,,,{},
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.0388883584169352,-0.0381419134881725,0.2158720466013299,0.2409435858924566,,,,,,,{},
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.0987449079012448,0.1037846968881976,0.0782387802831499,0.0813808402677509,,,,,,,{},
maddison,RUS,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.2244356937131097,0.2516162219682158,-0.047452005528715,-0.0463437577385801,,,,,,,{},
gmd,RUS,1928,1933,preregistered_similarity_top40,scm_growth,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.0691747457228366,-0.0668364005179177,0.2772578984938327,0.3195066259288901,0.1310561594411236,0.4959866595953178,0.2164481792858974,-1.1514156421523238,1.0130661507066503,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}",
gmd,RUS,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.0693717388030162,-0.067020209184579,0.2774548915740124,0.3197665852076981,0.1300236896627,0.4896097157111263,0.2180401159550277,-1.1595723185781548,1.0208288409721225,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""ridge_alpha"": 10.0}",
gmd,RUS,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.3784691700746638,-0.3150909135744216,0.58655232284566,0.7977795549746356,0.1454961410027352,0.4959866595953178,0.2640629625178686,-1.6987839826640068,0.9418456425146792,False,"{""time_weight_entropy"": 2.949579564546781, ""time_bias"": -0.06185888487036543, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""success"": true, ""method"": ""nnls_time_weights""}",
gmd,RUS,1928,1933,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.0426566307661763,0.0435795002298626,0.1654265220048197,0.1798962631223075,0.1384512211403652,0.2714117169293237,0.2175220352122014,-1.0449535452948306,1.1302668068271835,False,"{""alpha"": 10.82636733874054, ""intercept"": 0.009551451021085094}",
gmd,RUS,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.0541572933911676,0.0556506359651463,0.1539258593798285,0.1664044056265921,0.1399868135498983,0.1024226753709014,0.2233628927430327,-1.0626571703239962,1.1709717571063314,False,"{""alpha"": 0.007880462815669913, ""l1_ratio"": 0.5}",
gmd,RUS,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.3634142320028973,-0.3047016409934853,0.5714973847738934,0.7709168109524094,0.1176305807959203,0.5506715578395968,0.2294956900712291,-1.5108926823590427,0.7840642183532481,False,"{""epsilon"": 1.35}",
gmd,RUS,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.1303814725832842,-0.1222394745291571,0.3384646253542803,0.4027921248016546,0.1335228721881391,0.3078631017446388,0.2310912462251867,-1.285837703709218,1.0250747585426496,False,"{""n_factors"": 1, ""cv_rmse"": 0.16457905943570242, ""explained_variance"": 0.19246093394942232}",
gmd,RUS,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.0179170450901132,-0.0177574891822933,0.2260001978611094,0.2535759133120834,0.0192451733261128,0.9905673455993664,0.0300109571187159,-0.1679718306836929,0.1321377405034663,True,"{""rank_selected"": 5, ""method"": ""fast_svd_shrinkage_matrix_completion""}",
gmd,RUS,1928,1933,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,,,,,,,,,,,,TypeError('return arrays must be of ArrayType')
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.1279713399708271,0.1365204295216227,0.0801118128001689,0.0834081998073172,,,,,,,{},
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.1405718056439179,0.1509317199910471,0.0675113471270781,0.0698423991666843,,,,,,,{},
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.4059783834964037,0.5007701107048872,-0.1978952307254076,-0.1795441928051647,,,,,,,{},
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.2172765503380808,0.2426877203308968,-0.0091933975670847,-0.0091512674926956,,,,,,,{},
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.5554023981094357,0.7426420795832496,-0.3473192453384396,-0.2934202800343671,,,,,,,{},
gmd,RUS,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.6839854270219803,0.9817601748990896,-0.4759022742509842,-0.3786758013466696,,,,,,,{},
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.0908584594726562,0.0951139912765171,0.1172246932983398,0.1243720401718002,,,,,,,{},
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.0908584594726562,0.0951139912765171,0.1172246932983398,0.1243720401718002,,,,,,,{},
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.0386724472045898,-0.0379342151212133,0.2467555999755859,0.2798662752021654,,,,,,,{},
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.0908584594726562,0.0951139912765171,0.1172246932983398,0.1243720401718002,,,,,,,{},
gmd,RUS,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.2184088230133056,0.2440955785697609,-0.0103256702423095,-0.010272543522896,,,,,,,{},
maddison,SUN,1928,1934,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.0081163508948391,-0.0080835022493688,0.1817002112605883,0.1992546169541544,0.1222275971166772,0.5494606320524472,0.2083370167297575,-1.2581384512733844,1.241905749483706,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}",
maddison,SUN,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.0391794116470293,-0.0384218246546433,0.2127632720127784,0.2370917623345616,0.1206901609391353,0.5639137934636842,0.2091236294875003,-1.2939211885720314,1.215562365277973,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""ridge_alpha"": 10.0}",
maddison,SUN,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.263582999268401,-0.2317061480348163,0.4371668596341501,0.5483144066787953,0.1279832643042603,0.5494606320524472,0.2322752348005761,-1.6572344080718575,1.1300684095350555,False,"{""time_weight_entropy"": 2.6443450772429657, ""time_bias"": -0.04257777472892696, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""success"": true, ""method"": ""nnls_time_weights""}",
maddison,SUN,1928,1934,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.0306241777138738,0.0310979214819606,0.1429596826518752,0.1536832872776294,0.1323412658640053,0.478281289356228,0.2182413902104689,-1.2788241635489397,1.340072518976687,False,"{""alpha"": 100.0, ""intercept"": 0.005144479134005714}",
maddison,SUN,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.0351961844734653,-0.0345840019515338,0.2087800448392144,0.2321739457032705,0.0945298458674819,0.7427446396758931,0.1702763563079712,-1.056854322321293,0.9864619533743624,False,"{""alpha"": 0.001082636733874054, ""l1_ratio"": 0.1}",
maddison,SUN,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.334971516534352,-0.2846415380494482,0.5085553769001011,0.6628872136591382,0.0778869716568433,0.8109257001230843,0.1441795145239897,-1.2000486036782902,0.5301055706095862,False,"{""epsilon"": 1.35}",
maddison,SUN,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.1379006189872411,-0.1288147332821201,0.3114844793529902,0.3654505935827086,0.1258174232607462,0.3156636866714417,0.2220538793647046,-1.470223895175469,1.1944226572009866,False,"{""n_factors"": 1, ""cv_rmse"": 0.1782728877498527, ""explained_variance"": 0.233702173362563}",
maddison,SUN,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.0174978059887281,0.0176517894088157,0.1560860543770209,0.1689267900285327,0.0125089324466151,0.9955443526251812,0.0191047970455799,-0.0971309762847512,0.1321265882622076,True,"{""rank_selected"": 5, ""method"": ""fast_svd_shrinkage_matrix_completion""}",
maddison,SUN,1928,1934,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,,,,,,,,,,,,TypeError('return arrays must be of ArrayType')
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.10528881788709,0.1110314497772082,0.0682950424786591,0.0706811583047253,,,,,,,{},
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.1096280735557621,0.1158629743227446,0.063955786809987,0.0660452644576941,,,,,,,{},
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.4631709388218505,0.5891049589299917,-0.2895870784561014,-0.251427394474045,,,,,,,{},
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.2020825501637646,0.2239490411349396,-0.0284986897980155,-0.0280964324647147,,,,,,,{},
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.5281410748694128,0.6957770542543174,-0.3545572145036636,-0.2985160186145319,,,,,,,{},
maddison,SUN,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.8210530597566112,1.272892068898925,-0.6474691993908621,-0.476631356218904,,,,,,,{},
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.1614443614821068,0.1752070695597618,0.0121394988836422,0.01221348166843,,,,,,,{},
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.1614443614821068,0.1752070695597618,0.0121394988836422,0.01221348166843,,,,,,,{},
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.0495788833943144,-0.0483699126358406,0.2231627437600636,0.2500239907875374,,,,,,,{},
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.1614443614821068,0.1752070695597618,0.0121394988836422,0.01221348166843,,,,,,,{},
maddison,SUN,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.3250718094598603,0.3841300360424,-0.1514879490941112,-0.1405717609006501,,,,,,,{},
maddison,RUS,1928,1934,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.0018304136278763,-0.0018287394424915,0.2822249000220771,0.3260769211816572,0.1183067212315979,0.5002053685998795,0.2128320086713998,-1.2788224656562757,1.2751616384005229,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}",
maddison,RUS,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.0321010894063739,-0.0315913187278034,0.3124955758005746,0.3668318940235393,0.1035511951835577,0.6387951692366902,0.1896161695597298,-1.1697981067647532,1.1055959279520051,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""ridge_alpha"": 0.26366508987303583}",
maddison,RUS,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.2792622144424634,-0.2436584464676632,0.5596567008366642,0.750071599041825,0.1264693166733358,0.5002053685998796,0.2236600423042172,-1.6212224682677667,1.0626980393828398,False,"{""time_weight_entropy"": 2.644345077242965, ""time_bias"": -0.04623863346909783, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""success"": true, ""method"": ""nnls_time_weights""}",
maddison,RUS,1928,1934,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.0188742260959156,-0.0186972232371973,0.2992687124901163,0.3488720335416553,0.1048629178875553,0.6418909127236907,0.1877967105749813,-1.1456544895458036,1.1079060373539724,False,"{""alpha"": 0.22122162910704501, ""intercept"": -0.005478902341951414}",
maddison,RUS,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.0018923361785914,-0.00189054683934,0.2822868225727922,0.3261590377894698,0.1008779071477693,0.6700965181154327,0.1853242717648297,-1.1138379667675695,1.110053294410387,False,"{""alpha"": 0.0016102620275609393, ""l1_ratio"": 0.1}",
maddison,RUS,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.2929113544294942,-0.253911724813285,0.573305840823695,0.7741223338228433,0.0863175688227651,0.7375755403542478,0.1578262808168603,-1.2398690393306562,0.6540463304716678,False,"{""epsilon"": 1.35}",
maddison,RUS,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.0951444604887452,-0.0907584245020146,0.375538946882946,0.4557757890549159,0.122759692282265,0.2743800393061784,0.221752835141069,-1.4256614713351596,1.2353725503576691,False,"{""n_factors"": 1, ""cv_rmse"": 0.122831574194145, ""explained_variance"": 0.233702173362563}",
maddison,RUS,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.0313310570590755,0.031827040974931,0.2490634293351252,0.2828233991245761,0.0128938015846242,0.9948937253874228,0.0223786763543302,-0.1029410010669061,0.1656031151850571,True,"{""rank_selected"": 4, ""method"": ""fast_svd_shrinkage_matrix_completion""}",
maddison,RUS,1928,1934,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,,,,,,,,,,,,TypeError('return arrays must be of ArrayType')
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.10412267357415,0.1097365819186877,0.1762718128200506,0.1927622226560974,,,,,,,{},
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.0230201715146924,0.023287180591434,0.2573743148795082,0.2935292233868083,,,,,,,{},
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.4018081319252556,0.494524553616289,-0.1214136455310549,-0.1143324686039551,,,,,,,{},
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.1846354594127829,0.2027798981090198,0.0957590269814177,0.1004938427164658,,,,,,,{},
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.5281410748694128,0.6957770542543174,-0.247746588475212,-0.2194422794603958,,,,,,,{},
maddison,RUS,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.6994935902763612,1.0127331816890823,-0.4190991038821604,-0.342360982541507,,,,,,,{},
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.1614443614821068,0.1752070695597618,0.1189501249120938,0.1263137418905764,,,,,,,{},
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.1614443614821068,0.1752070695597618,0.1189501249120938,0.1263137418905764,,,,,,,{},
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.0495788833943144,-0.0483699126358406,0.3299733697885152,0.3909310871815614,,,,,,,{},
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.1614443614821068,0.1752070695597618,0.1189501249120938,0.1263137418905764,,,,,,,{},
maddison,RUS,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.3250718094598603,0.3841300360424,-0.0446773230656596,-0.0436939900554494,,,,,,,{},
gmd,RUS,1928,1934,preregistered_similarity_top40,scm_growth,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,-0.0352342198920241,-0.0346207212547815,0.3397376607489577,0.4045790660062733,0.1310561594411236,0.4959866595953178,0.2164481792858974,-1.3339232956074087,1.2634548558233605,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}",
gmd,RUS,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,-0.0317946648292143,-0.0312945290376215,0.3362981056861479,0.3997562379147847,0.1300236896627,0.4896097157111263,0.2180401159550277,-1.3400353605593809,1.276446030900952,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""ridge_alpha"": 10.0}",
gmd,RUS,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,-0.3395818077520115,-0.2879319581584961,0.6440852486089451,0.9042443221789528,0.1410161379602465,0.4959866595953178,0.2529286756241677,-1.8571538614970176,1.1779902459929947,False,"{""time_weight_entropy"": 2.8034355219250746, ""time_bias"": -0.05072459797666457, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""success"": true, ""method"": ""nnls_time_weights""}",
gmd,RUS,1928,1934,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.0576646519325234,0.0593596819146273,0.2468387889244101,0.2799727503609519,0.1384512211403652,0.2714117169293237,0.2175220352122014,-1.247467559340685,1.362796863205732,False,"{""alpha"": 10.82636733874054, ""intercept"": 0.009551451021085094}",
gmd,RUS,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.065701738577965,0.06790815385621,0.2388017022789685,0.2697267277016619,0.1399868135498983,0.1024226753709014,0.2233628927430327,-1.2744756178802314,1.4058790950361617,False,"{""alpha"": 0.007880462815669913, ""l1_ratio"": 0.5}",
gmd,RUS,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,-0.1808999214168867,-0.1654811280169366,0.4854033622738203,0.6248302719141954,0.1176305807959203,0.5506715578395968,0.2294956900712291,-1.5578740618442617,1.196074219010488,False,"{""epsilon"": 1.35}",
gmd,RUS,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,-0.0885996916968638,-0.0847881328360675,0.3931031325537975,0.481571179669692,0.1335064362788959,0.308224805436422,0.2297615890189854,-1.4671692258107767,1.289969842417049,False,"{""n_factors"": 1, ""cv_rmse"": 0.1645596828221517, ""explained_variance"": 0.19169188011928537}",
gmd,RUS,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.007551257051379,0.0075798396925683,0.2969521838055545,0.3457509492205552,0.0195498147806734,0.9902598731884932,0.0316063394329324,-0.1820867795462158,0.197189293648974,True,"{""rank_selected"": 6, ""method"": ""fast_svd_shrinkage_matrix_completion""}",
gmd,RUS,1928,1934,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,,,,,,,,,,,,TypeError('return arrays must be of ArrayType')
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.1535656079649925,0.1659842824687187,0.150937832891941,0.1629243601902037,,,,,,,{},
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.1689261755919809,0.1840327251823634,0.1355772652649526,0.1451976764180453,,,,,,,{},
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.4871740601956844,0.627709904227139,-0.1826706193387507,-0.1669575013579617,,,,,,,{},
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.2437942204648605,0.276081711968134,0.0607092203920731,0.0625898897888361,,,,,,,{},
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.6664828777313229,0.9473761019825656,-0.3619794368743892,-0.3037033142692288,,,,,,,{},
gmd,RUS,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.8207825124263763,1.2722772271934133,-0.5162790715694427,-0.4032631628507045,,,,,,,{},
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.1769208908081054,0.1935366696708722,0.1275825500488281,0.1360786477182001,,,,,,,{},
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.1769208908081054,0.1935366696708722,0.1275825500488281,0.1360786477182001,,,,,,,{},
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,-0.0492572784423828,-0.0480638144686322,0.3537607192993164,0.4244143108446716,,,,,,,{},
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.1769208908081054,0.1935366696708722,0.1275825500488281,0.1360786477182001,,,,,,,{},
gmd,RUS,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.3197044849395751,0.3767208624672429,-0.0152010440826415,-0.0150860914159848,,,,,,,{},
maddison,SUN,1928,1936,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.0751468623288581,0.0780424630860343,0.2986877018926998,0.3480885522231234,0.1222275971166772,0.5494606320524472,0.2083370167297575,-1.5915492715092023,1.7418429961669184,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}",
maddison,SUN,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.0357609511829678,0.0364080647542959,0.3380736130385901,0.4022437230274149,0.1206901609391353,0.5639137934636842,0.2091236294875003,-1.6372280847170353,1.7087499870829708,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""ridge_alpha"": 10.0}",
maddison,SUN,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,-0.1551507007530905,-0.1437138752041785,0.5289852649746485,0.6972092168879134,0.1245643521606712,0.5494606320524472,0.2226652838227672,-1.9364729713352289,1.6261715698290475,False,"{""time_weight_entropy"": 2.8312183361526904, ""time_bias"": -0.028787195385243575, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""success"": true, ""method"": ""nnls_time_weights""}",
maddison,SUN,1928,1936,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.0414217845819382,0.0422916353871976,0.3324127796396197,0.3943282800660885,0.1323412658640053,0.478281289356228,0.2182413902104689,-1.7045093371018132,1.7873529062656897,False,"{""alpha"": 100.0, ""intercept"": 0.005144479134005714}",
maddison,SUN,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,-0.0660568898866184,-0.0639223905722647,0.4398914541081763,0.5525386876683926,0.0945298458674819,0.7427446396758931,0.1702763563079712,-1.4282677403503885,1.2961539605771517,False,"{""alpha"": 0.001082636733874054, ""l1_ratio"": 0.1}",
maddison,SUN,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,-0.4369413538490405,-0.3539906837404041,0.8107759180705985,1.2496528559546367,0.0778869716568433,0.8109257001230843,0.1441795145239897,-1.590377470040958,0.716494762342877,False,"{""epsilon"": 1.35}",
maddison,SUN,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,-0.0669847897500758,-0.0647905740023031,0.4408193539716337,0.55397995667794,0.12574048086886,0.3174026376514586,0.2215064899566343,-1.839036709403151,1.7050671299029991,False,"{""n_factors"": 1, ""cv_rmse"": 0.1777302399498748, ""explained_variance"": 0.23199751193251206}",
maddison,SUN,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.1002942719283935,0.1054961867092809,0.2735402922931643,0.3146103268096429,0.0125689552900355,0.9955012330535776,0.0192463078035436,-0.0536761904999559,0.2542647343567431,True,"{""rank_selected"": 5, ""method"": ""fast_svd_shrinkage_matrix_completion""}",
maddison,SUN,1928,1936,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,,,,,,,,,,,,TypeError('return arrays must be of ArrayType')
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.14038509051612,0.1507168436888148,0.2334494737054379,0.2629490141448847,,,,,,,{},
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.1463515670605441,0.1576030916358597,0.2274829971610138,0.2554360935948994,,,,,,,{},
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.6175612517624676,0.8544001078502703,-0.2437266875409096,-0.2162981995393382,,,,,,,{},
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.237825182605457,0.2684874197748468,0.1360093816161008,0.1456926419929798,,,,,,,{},
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.7041880998258837,1.0222041903075314,-0.3303535356043258,-0.2813303867817184,,,,,,,{},
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,1.094737413008815,1.988397865952364,-0.7209028487872571,-0.5136870093990797,,,,,,,{},
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.2766545160103968,0.3187106988923907,0.0971800482111611,0.1020587794710035,,,,,,,{},
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.2766545160103968,0.3187106988923907,0.0971800482111611,0.1020587794710035,,,,,,,{},
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,-0.0484599395604359,-0.0473044960579576,0.4222945037819938,0.525457711601748,,,,,,,{},
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.2766545160103968,0.3187106988923907,0.0971800482111611,0.1020587794710035,,,,,,,{},
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.4756259996243361,0.6090211289057987,-0.1017914354027782,-0.0967820886945068,,,,,,,{},
maddison,RUS,1928,1936,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.0864404139032447,0.0902863998712948,0.3785744498583029,0.4602015145471727,0.1183067212315979,0.5002053685998795,0.2128320086713998,-1.6162156554679543,1.7890964832744436,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}",
maddison,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.0422570619620207,0.0431626017122821,0.4227578017995269,0.5261646168766254,0.1035511951835577,0.6387951692366902,0.1896161695597298,-1.4746722945158182,1.5591864184398594,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""ridge_alpha"": 0.26366508987303583}",
maddison,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,-0.0831666240867375,-0.079802192673844,0.5481814878482851,0.7301039403780771,0.1199239950769324,0.5002053685998795,0.2288557169193594,-1.914012359441613,1.747679111268138,False,"{""time_weight_entropy"": 2.831218336152691, ""time_bias"": -0.021200879748747785, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""success"": true, ""method"": ""nnls_time_weights""}",
maddison,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.0166350889470032,0.0167742224679581,0.4483797748145444,0.5657732239886908,0.1048629178875553,0.6418909127236907,0.1877967105749813,-1.4857385956528475,1.519008773546854,False,"{""alpha"": 0.22122162910704501, ""intercept"": -0.005478902341951414}",
maddison,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.028008431073998,0.0284043549380905,0.4370064326875496,0.548066035249422,0.1008779071477693,0.6700965181154327,0.1853242717648297,-1.4545857430446398,1.510602605192636,False,"{""alpha"": 0.0016102620275609393, ""l1_ratio"": 0.1}",
maddison,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,-0.2743339374692118,-0.2399217857188854,0.7393488012307594,1.0945710881715058,0.0863175688227651,0.7375755403542478,0.1578262808168603,-1.5369441840040945,0.988276309065671,False,"{""epsilon"": 1.35}",
maddison,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,-0.0293850587248252,-0.0289575159116523,0.4943999224863729,0.6395141082595535,0.1226669314564484,0.2769139983050982,0.2218471385979912,-1.804162167508755,1.7453920500591045,False,"{""n_factors"": 1, ""cv_rmse"": 0.12184659745622922, ""explained_variance"": 0.23199751193251178}",
maddison,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.1256603909215791,0.133897021164616,0.3393544728399684,0.4040409513970506,0.0130246038730165,0.9947922313833978,0.0219240301676002,-0.0497318504192225,0.301052632262381,True,"{""rank_selected"": 4, ""method"": ""fast_svd_shrinkage_matrix_completion""}",
maddison,RUS,1928,1936,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,,,,,,,,,,,,TypeError('return arrays must be of ArrayType')
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.1388302314322,0.1489290314096494,0.3261846323293476,0.3856711849546863,,,,,,,{},
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.0273142911004459,0.0276907460672275,0.4377005726611017,0.5491409828050591,,,,,,,{},
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.5357441759003408,0.708719356994993,-0.0707293121387931,-0.0682859383169531,,,,,,,{},
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.2198806577558887,0.2459280298673329,0.2451342060056589,0.277792789164371,,,,,,,{},
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.7041880998258837,1.0222041903075314,-0.239173236064336,-0.2127215144677668,,,,,,,{},
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.9326581203684816,1.5412551699447472,-0.4676432566069339,-0.3735230246804126,,,,,,,{},
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.2766545160103968,0.3187106988923907,0.1883603477511508,0.2072684734562562,,,,,,,{},
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.2766545160103968,0.3187106988923907,0.1883603477511508,0.2072684734562562,,,,,,,{},
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,-0.0484599395604359,-0.0473044960579576,0.5134748033219836,0.6710878195548842,,,,,,,{},
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.2766545160103968,0.3187106988923907,0.1883603477511508,0.2072684734562562,,,,,,,{},
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.4756259996243361,0.6090211289057987,-0.0106111358627885,-0.0105550363624491,,,,,,,{},
gmd,RUS,1928,1936,preregistered_similarity_top40,scm_growth,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.0220626982248136,0.0223078793503479,0.4642635194265535,0.5908421330155023,0.1310561594411236,0.4959866595953178,0.2164481792858974,-1.709522736062366,1.753648132511993,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}",
gmd,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.0301394551841505,0.0305982462007841,0.4561867624672167,0.5780450368313705,0.1300236896627,0.4896097157111263,0.2180401159550277,-1.714181472456071,1.7744603828243724,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""ridge_alpha"": 10.0}",
gmd,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,-0.3828535585805922,-0.3180872477541413,0.8691797762319594,1.3849538552080056,0.1409755306407699,0.4959866595953179,0.2528186097481789,-2.405402436566024,1.6396953194048387,False,"{""time_weight_entropy"": 2.874119791161351, ""time_bias"": -0.050614532100675735, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""success"": true, ""method"": ""nnls_time_weights""}",
gmd,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.0841675718477219,0.0878111650635364,0.4021586458036452,0.4950484970332807,0.1384512211403652,0.2714117169293237,0.2175220352122014,-1.6560087098498892,1.824343853545333,False,"{""alpha"": 10.82636733874054, ""intercept"": 0.009551451021085094}",
gmd,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.0890063415250566,0.0930875881466803,0.3973198761263106,0.4878317758064476,0.1399868135498983,0.1024226753709014,0.2233628927430327,-1.6978968004192054,1.8759094834693184,False,"{""alpha"": 0.007880462815669913, ""l1_ratio"": 0.5}",
gmd,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,-0.061264180078323,-0.0594252741535024,0.5475903977296902,0.7290815952136058,0.1176305807959203,0.5506715578395968,0.2294956900712291,-1.897229700648156,1.77470134049151,False,"{""epsilon"": 1.35}",
gmd,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,-0.0065452618772059,-0.0065238883079783,0.4928714795285731,0.6370101185567567,0.1335259061062229,0.3077962832169339,0.2301163375450752,-1.847475962237808,1.834385438483396,False,"{""n_factors"": 1, ""cv_rmse"": 0.16461000021158373, ""explained_variance"": 0.18974764535540675}",
gmd,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.0530404513767904,0.0544722991129302,0.4332857662745767,0.5423168998867063,0.0185363943155402,0.9912439838992448,0.0331135139198418,-0.2118676599819439,0.3179485627355248,True,"{""rank_selected"": 6, ""method"": ""fast_svd_shrinkage_matrix_completion""}",
gmd,RUS,1928,1936,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,,,,,,,,,,,,TypeError('return arrays must be of ArrayType')
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.2047541439533233,0.2272233075994656,0.2815720736980438,0.3252115057735318,,,,,,,{},
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.2258749243073863,0.2534188832386241,0.2604512933439808,0.2975155146714379,,,,,,,{},
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.6495654135942459,0.9147085418733774,-0.1632391959428787,-0.1506120060481697,,,,,,,{},
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.2955852763447221,0.343912688859767,0.1907409413066451,0.2101459126515952,,,,,,,{},
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.8886438369750971,1.4318294568026235,-0.4023176193237299,-0.3312317017811906,,,,,,,{},
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,1.0943766832351685,1.9873200562773208,-0.6080504655838013,-0.4555888164822451,,,,,,,{},
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.2918275594711303,0.3388721219151835,0.1944986581802368,0.2147018529729971,,,,,,,{},
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.2918275594711303,0.3388721219151835,0.1944986581802368,0.2147018529729971,,,,,,,{},
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,-0.048370361328125,-0.0472191514563317,0.5346965789794922,0.7069302451556607,,,,,,,{},
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.2918275594711303,0.3388721219151835,0.1944986581802368,0.2147018529729971,,,,,,,{},
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.5027163982391357,0.6532059425764458,-0.0163901805877685,-0.0162565924184252,,,,,,,{},
maddison,SUN,1928,1938,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.1178934217764995,0.1251241912394991,0.3326337632333124,0.3946364377878515,0.1222275971166772,0.5494606320524472,0.2083370167297575,-1.965476745521076,2.201263589074075,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}",
maddison,SUN,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.0707102050300219,0.0732701525051628,0.37981697997979,0.4620169865682015,0.1206901609391353,0.5639137934636842,0.2091236294875003,-2.020526089844982,2.1619464999050257,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""ridge_alpha"": 10.0}",
maddison,SUN,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,-0.138829553074802,-0.1296236312083588,0.5893567380846141,0.8028283515068959,0.1239915749640818,0.5494606320524472,0.2195503859226538,-2.33433341230134,2.0566743061517365,False,"{""time_weight_entropy"": 2.8326868266480245, ""time_bias"": -0.02567229748513016, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""success"": true, ""method"": ""nnls_time_weights""}",
maddison,SUN,1928,1938,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.0521511431596057,0.0535349650837382,0.3983760418502063,0.4894040028509847,0.1323412658640053,0.478281289356228,0.2182413902104689,-2.130262758945084,2.234565045264295,False,"{""alpha"": 100.0, ""intercept"": 0.005144479134005714}",
maddison,SUN,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,-0.020785461848411,-0.0205709330672003,0.4713126468582231,0.6020957996000071,0.0945298458674819,0.7427446396758931,0.1702763563079712,-1.7235490249281236,1.681978101231301,False,"{""alpha"": 0.001082636733874054, ""l1_ratio"": 0.1}",
maddison,SUN,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,-0.5149321933456728,-0.4024588894918749,0.9654593783554848,1.625993704106583,0.0778869716568433,0.8109257001230843,0.1441795145239897,-1.9567273385855697,0.9268629518942242,False,"{""epsilon"": 1.35}",
maddison,SUN,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,-0.0257473246833145,-0.0254186888581842,0.4762745096931266,0.6100649337311781,0.1257535648106263,0.3171076794165171,0.2212618846652278,-2.238366171335593,2.186871521968964,False,"{""n_factors"": 1, ""cv_rmse"": 0.17785657756682174, ""explained_variance"": 0.23298871257028203}",
maddison,SUN,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.1623560150038909,0.1762789397364252,0.2881711700059211,0.3339856229091351,0.0128475157801556,0.995307628661574,0.0196513722339287,-0.0341577073353967,0.3588697373431785,True,"{""rank_selected"": 5, ""method"": ""fast_svd_shrinkage_matrix_completion""}",
maddison,SUN,1928,1938,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,,,,,,,,,,,,TypeError('return arrays must be of ArrayType')
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.1754813631451499,0.1918197766720968,0.2750458218646621,0.3165910021401723,,,,,,,{},
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.1831654617250901,0.2010131133429094,0.2673617232847218,0.3065129570247888,,,,,,,{},
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.7719515647030843,1.1639852928975665,-0.3214243796932723,-0.274884538592163,,,,,,,{},
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.2730523430965512,0.313969020232056,0.1774748419132608,0.1941980137873202,,,,,,,{},
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.8802351247823547,1.411466635332867,-0.4297079397725426,-0.3493008896958692,,,,,,,{},
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,1.3684217662610187,2.929144690779323,-0.9178945812512068,-0.6006410255591879,,,,,,,{},
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.3681879200429563,0.4451135792650407,0.0823392649668557,0.0858241294343307,,,,,,,{},
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.3681879200429563,0.4451135792650407,0.0823392649668557,0.0858241294343307,,,,,,,{},
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.059558637278867,0.0613679948860017,0.390968547730945,0.478412013269468,,,,,,,{},
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.3681879200429563,0.4451135792650407,0.0823392649668557,0.0858241294343307,,,,,,,{},
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.611116544032372,0.8424874691098612,-0.16058935902256,-0.1483582816998632,,,,,,,{},
maddison,RUS,1928,1938,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.1459753418848619,0.1571676541257516,0.4348365109519035,0.5447104950577639,0.1183067212315979,0.5002053685998795,0.2128320086713998,-1.9823447448291367,2.2742954285988604,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}",
maddison,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.1260950855575884,0.1343900272632932,0.454716767279177,0.5757270223731819,0.1035511951835577,0.6387951692366902,0.1896161695597298,-1.77006661003971,2.0222567811548866,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""ridge_alpha"": 0.26366508987303583}",
maddison,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.0936908599961888,0.0982201896410526,0.4871209928405765,0.627623528259531,0.1183553379613867,0.5002053685998795,0.2180604568602671,-2.086913708606483,2.274295428598861,False,"{""time_weight_entropy"": 2.8326868266480254, ""time_bias"": -0.005228448188867304, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""success"": true, ""method"": ""nnls_time_weights""}",
maddison,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.0828296686221851,0.0863567521458379,0.4979821842145803,0.6453978090886481,0.1048629178875553,0.6418909127236907,0.1877967105749813,-1.7951374371276283,1.9607967743719987,False,"{""alpha"": 0.22122162910704501, ""intercept"": -0.005478902341951414}",
maddison,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.0948608071574441,0.0995058011364733,0.4859510456793213,0.6257204082250714,0.1008779071477693,0.6700965181154327,0.1853242717648297,-1.7583819104908534,1.9481035248057417,False,"{""alpha"": 0.0016102620275609393, ""l1_ratio"": 0.1}",
maddison,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,-0.3150166284468084,-0.2702232608855257,0.8958284812835737,1.44936420149318,0.0863175688227651,0.7375755403542478,0.1578262808168603,-1.893279436615412,1.263246179721795,False,"{""epsilon"": 1.35}",
maddison,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.011821535378266,0.0118916858839785,0.5689903174584994,0.7664825640976471,0.1226531806527398,0.2772874979049042,0.2215964865013804,-2.204143329635538,2.22778640039207,False,"{""n_factors"": 1, ""cv_rmse"": 0.1218222753610013, ""explained_variance"": 0.23298871257028195}",
maddison,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.1966239098377404,0.2172861452624317,0.3841879429990249,0.468421395270264,0.0139395663729498,0.994037816145845,0.02302467362291,-0.0336228263913598,0.4268706460668406,True,"{""rank_selected"": 3, ""method"": ""fast_svd_shrinkage_matrix_completion""}",
maddison,RUS,1928,1938,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,,,,,,,,,,,,TypeError('return arrays must be of ArrayType')
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.1735377892902501,0.1895056364940457,0.4072740635465153,0.5027158888778995,,,,,,,{},
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.0299187752266272,0.0303708389166268,0.5508930776101381,0.7348016387467438,,,,,,,{},
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.6696802198754261,0.9536124942909474,-0.0888683670386607,-0.0850339946673096,,,,,,,{},
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.2546970878121625,0.2900707835176788,0.3261147650246028,0.3855743752256879,,,,,,,{},
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.8802351247823547,1.411466635332867,-0.2994232719455892,-0.2587544054397895,,,,,,,{},
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,1.165822650460602,2.208561322247085,-0.5850107976238366,-0.4429001535748831,,,,,,,{},
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.3681879200429563,0.4451135792650407,0.2126239327938091,0.2369193989433735,,,,,,,{},
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.3681879200429563,0.4451135792650407,0.2126239327938091,0.2369193989433735,,,,,,,{},
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.059558637278867,0.0613679948860017,0.5212532155578984,0.6841369143238674,,,,,,,{},
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.3681879200429563,0.4451135792650407,0.2126239327938091,0.2369193989433735,,,,,,,{},
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.611116544032372,0.8424874691098612,-0.0303046911956066,-0.0298501076194621,,,,,,,{},
gmd,RUS,1928,1938,preregistered_similarity_top40,scm_growth,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.104284924057677,0.1099166518235112,0.5028289141381237,0.6533919649943307,0.1310561594411236,0.4959866595953178,0.2164481792858974,-2.060196868801297,2.268766716916651,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}",
gmd,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.1164016258999289,0.1234469869446488,0.4907122122958718,0.6334791897295093,0.1300236896627,0.4896097157111263,0.2180401159550277,-2.0639995336503483,2.296802785450206,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""ridge_alpha"": 10.0}",
gmd,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,-0.3436953540687911,-0.2908550667361584,0.9508091922645918,1.5878028423501882,0.1389368215608167,0.4959866595953179,0.2470021054601499,-2.813716408670291,2.1263257005327088,False,"{""time_weight_entropy"": 2.9453520385457566, ""time_bias"": -0.044798027812646815, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""success"": true, ""method"": ""nnls_time_weights""}",
gmd,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.1093378058218488,0.115539122309999,0.4977760323739519,0.6450586422628726,0.1384512211403652,0.2714117169293237,0.2175220352122014,-2.0658825463001653,2.284558157943863,False,"{""alpha"": 10.82636733874054, ""intercept"": 0.009551451021085094}",
gmd,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.1123779937579402,0.1189357314407706,0.4947358444378605,0.6400649495529529,0.1399868135498983,0.1024226753709014,0.2233628927430327,-2.121250933672388,2.346006921188268,False,"{""alpha"": 0.007880462815669913, ""l1_ratio"": 0.5}",
gmd,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.1183129561108101,0.12559631849796,0.4888008820849907,0.630360053404643,0.1176305807959203,0.5506715578395968,0.2294956900712291,-2.176643944601481,2.413269856823101,False,"{""epsilon"": 1.35}",
gmd,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.0706572815648419,0.073213352832649,0.5364565566309588,0.7099370494177624,0.1335215791618249,0.3078915742805472,0.2298721831735989,-2.228064550171147,2.369379113300831,False,"{""n_factors"": 1, ""cv_rmse"": 0.16459501786305122, ""explained_variance"": 0.1907540501246604}",
gmd,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.1129229313329837,0.1195456477329508,0.4941909068628171,0.6391714600065537,0.0190727954281353,0.9907222735730232,0.0341803848167071,-0.2288809168340878,0.4547267795000552,True,"{""rank_selected"": 6, ""method"": ""fast_svd_shrinkage_matrix_completion""}",
gmd,RUS,1928,1938,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,,,,,,,,,,,,TypeError('return arrays must be of ArrayType')
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.2559426799416542,0.2916786867200138,0.3511711582541466,0.420730474850816,,,,,,,{},
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.2831436847818309,0.3272958603327087,0.3239701534139698,0.3826060404335161,,,,,,,{},
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.8119567669928074,1.2523109251851596,-0.2048429287970066,-0.1852247159048254,,,,,,,{},
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.3468958226110879,0.4146693411353761,0.2602180155847128,0.2972128684612471,,,,,,,{},
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,1.1108047962188714,2.0368014175342326,-0.5036909580230706,-0.3957038931348835,,,,,,,{},
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,1.3679708540439606,2.92737339081607,-0.7608570158481598,-0.532734198833821,,,,,,,{},
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.401559829711914,0.49415350592962,0.2055540084838867,0.2282053126774545,,,,,,,{},
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.401559829711914,0.49415350592962,0.2055540084838867,0.2282053126774545,,,,,,,{},
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.0596647262573242,0.0614806003053376,0.5474491119384766,0.7288373178092227,,,,,,,{},
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.401559829711914,0.49415350592962,0.2055540084838867,0.2282053126774545,,,,,,,{},
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.6519368648529053,0.919254568064247,-0.0448230266571044,-0.043833317125145,,,,,,,{},
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.1464655832632732,0.1577350846691647,0.3011393319872218,0.3513976213371195,0.1222275971166772,0.5494606320524472,0.2083370167297575,-2.353578617493817,2.646509784020364,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}",
maddison,SUN,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.090912446609698,0.0951731149415848,0.356692468640797,0.4285964640794615,0.1206901609391353,0.5639137934636842,0.2091236294875003,-2.4185711072403064,2.6003960004597024,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""ridge_alpha"": 10.0}",
maddison,SUN,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,-0.0402774756814766,-0.0394771195685695,0.4878823909319717,0.6288632696159164,0.1226602052770815,0.5494606320524472,0.2094400100162528,-2.553557595876511,2.473002644513558,False,"{""time_weight_entropy"": 2.8542584800067394, ""time_bias"": -0.015561921578729158, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""success"": true, ""method"": ""nnls_time_weights""}",
maddison,SUN,1928,1940,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.0626992491438097,0.0647065796591253,0.3849056661066853,0.4694756935392894,0.1323412658640053,0.478281289356228,0.2182413902104689,-2.556197433381817,2.681595931669437,False,"{""alpha"": 100.0, ""intercept"": 0.005144479134005714}",
maddison,SUN,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,-0.0097180453419883,-0.0096709777311404,0.4573229605924834,0.579839027615292,0.0945298458674819,0.7427446396758931,0.1702763563079712,-2.0530343210376434,2.033598230353667,False,"{""alpha"": 0.001082636733874054, ""l1_ratio"": 0.1}",
maddison,SUN,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,-0.4909258154001669,-0.3879405222953711,0.938530730650662,1.5562228779266976,0.0778869716568433,0.8109257001230843,0.1441795145239897,-2.221079989688043,1.2392283588877095,False,"{""epsilon"": 1.35}",
maddison,SUN,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,-0.0942413249194656,-0.089936885169259,0.5418462401699607,0.7191779493792849,0.1259563865571684,0.3124957706907952,0.222412193955552,-2.7631876523860903,2.5747050025471587,False,"{""n_factors"": 1, ""cv_rmse"": 0.1786619535241327, ""explained_variance"": 0.23344289164534737}",
maddison,SUN,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.1900196113570409,0.209273312915406,0.2575853038934541,0.2938021726357949,0.0129152722508875,0.9952577266937982,0.0203347305594312,-0.0539971553561342,0.4340363780702161,True,"{""rank_selected"": 4, ""method"": ""fast_svd_shrinkage_matrix_completion""}",
maddison,SUN,1928,1940,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,,,,,,,,,,,,TypeError('return arrays must be of ArrayType')
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.2105776357741799,0.2343908823940452,0.2370272794763151,0.2674756933768367,,,,,,,{},
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.2200697575494002,0.2461636568783185,0.2275351577010948,0.2555015795274546,,,,,,,{},
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.9263418776437014,1.5252545704958909,-0.4787369623932063,-0.3804345677302543,,,,,,,{},
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.3081751205176491,0.3609392964643583,0.1394297947328459,0.1496180936394999,,,,,,,{},
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,1.0562821497388255,1.875659817735449,-0.6086772344883304,-0.4559299295726461,,,,,,,{},
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,1.6421061195132225,4.166038356863635,-1.1945012042627274,-0.6971450207136476,,,,,,,{},
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.4773383435981166,0.6117786868096042,-0.0297334283476216,-0.0292957386988603,,,,,,,{},
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.4773383435981166,0.6117786868096042,-0.0297334283476216,-0.0292957386988603,,,,,,,{},
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.0829724052607385,0.0865118261240149,0.3646325099897565,0.4399847308996139,,,,,,,{},
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.4773383435981166,0.6117786868096042,-0.0297334283476216,-0.0292957386988603,,,,,,,{},
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.7563776835091405,1.130544718708379,-0.3087727682586454,-0.2656523818430167,,,,,,,{},
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.1785637980442327,0.1954991513483137,0.5011927529260032,0.6506889610708635,0.1183067212315979,0.5002053685998795,0.2128320086713998,-2.375420306012566,2.732547902101031,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}",
maddison,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.1572896850882442,0.170334593279837,0.5224668658819916,0.6861821084599786,0.1035511951835577,0.6387951692366902,0.1896161695597298,-2.118104349628514,2.432683719805002,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""ridge_alpha"": 0.26366508987303583}",
maddison,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.2884649624626273,0.3343775953989614,0.3912915885076086,0.478889677782867,0.1187774702990446,0.5002053685998795,0.2138450555243485,-2.277675703829556,2.8546056287548103,False,"{""time_weight_entropy"": 2.8542584800067394, ""time_bias"": 0.009158430368199551, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""success"": true, ""method"": ""nnls_time_weights""}",
maddison,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.0993458477529404,0.1044482044443482,0.5804107032172955,0.7867721131323402,0.1048629178875553,0.6418909127236907,0.1877967105749813,-2.154214679146836,2.3529063746527163,False,"{""alpha"": 0.22122162910704501, ""intercept"": -0.005478902341951414}",
maddison,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.1103589436260746,0.1166788232767215,0.5693976073441613,0.7672021811156209,0.1008779071477693,0.6700965181154327,0.1853242717648297,-2.113532317551882,2.3342502048040314,False,"{""alpha"": 0.0016102620275609393, ""l1_ratio"": 0.1}",
maddison,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,-0.2490020245587887,-0.2204216049191886,0.9287585755290246,1.5313647281049696,0.0863175688227651,0.7375755403542478,0.1578262808168603,-2.142917394361113,1.6449133452435354,False,"{""epsilon"": 1.35}",
maddison,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,-0.0389024512478853,-0.0381554686960678,0.7186590022181213,1.051680066657961,0.1228184369525217,0.2727621285407119,0.2225989570532269,-2.710089935886608,2.632285033390837,False,"{""n_factors"": 1, ""cv_rmse"": 0.12204402557891454, ""explained_variance"": 0.23344289164534757}",
maddison,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.2230840982100877,0.2499256858289735,0.4566724527601481,0.5788116641442198,0.0134743401356445,0.9944283940934612,0.0220352865814771,-0.0413393407676374,0.487507537187813,True,"{""rank_selected"": 3, ""method"": ""fast_svd_shrinkage_matrix_completion""}",
maddison,RUS,1928,1940,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,,,,,,,,,,,,TypeError('return arrays must be of ArrayType')
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.2082453471483001,0.2315152812485725,0.4715112038219358,0.6024139384608502,,,,,,,{},
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.0308336238932366,0.0313139036196912,0.6489229270769993,0.9134787625513868,,,,,,,{},
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.8036162638505113,1.2336036413619675,-0.1238597128802754,-0.1164962236106745,,,,,,,{},
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.2894266922903528,0.3356615234308862,0.390329858679883,0.4774680691791002,,,,,,,{},
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,1.0562821497388255,1.875659817735449,-0.3765255987685896,-0.3137584494767272,,,,,,,{},
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,1.3989871805527223,3.051094860672256,-0.7192306295824864,-0.5128731071548462,,,,,,,{},
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.4773383435981166,0.6117786868096042,0.2024182073721192,0.2243599374095457,,,,,,,{},
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.4773383435981166,0.6117786868096042,0.2024182073721192,0.2243599374095457,,,,,,,{},
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.0829724052607385,0.0865118261240149,0.5967841457094973,0.8162685436568846,,,,,,,{},
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.4773383435981166,0.6117786868096042,0.2024182073721192,0.2243599374095457,,,,,,,{},
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.7563776835091405,1.130544718708379,-0.0766211325389045,-0.0737592903956509,,,,,,,{},
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.1476388784156083,0.1590942468249585,0.5654186395897627,0.7601845114209229,0.1310561594411236,0.4959866595953178,0.2164481792858974,-2.449739273015161,2.7450170298463776,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}",
gmd,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.1594538246617427,0.1728701032965829,0.5536036933436284,0.7395103982989697,0.1300236896627,0.4896097157111263,0.2180401159550277,-2.4570275667985904,2.7759352161220754,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""ridge_alpha"": 10.0}",
gmd,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,-0.1120586831434012,-0.1060082062876276,0.8251162011487723,1.2821459379019768,0.1330505774559885,0.4959866595953177,0.2257573490519294,-2.821146871766554,2.597029505479752,False,"{""time_weight_entropy"": 2.848954320773567, ""time_bias"": -0.0216414634632508, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""success"": true, ""method"": ""nnls_time_weights""}",
gmd,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.1265407631194346,0.1348957121226539,0.5865167548859365,0.7977156127609863,0.1384512211403652,0.2714117169293237,0.2175220352122014,-2.4837236594269823,2.7368051856658515,False,"{""alpha"": 10.82636733874054, ""intercept"": 0.009551451021085094}",
gmd,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.1342507997857495,0.1436796182818565,0.5788067182196215,0.7839084547151443,0.1399868135498983,0.1024226753709014,0.2233628927430327,-2.5461039131306435,2.8146055127021423,False,"{""alpha"": 0.007880462815669913, ""l1_ratio"": 0.5}",
gmd,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.3631127326817923,0.4377979369226168,0.3499447853235787,0.4189891974008295,0.1176305807959203,0.5506715578395968,0.2294956900712291,-2.3908355481729573,3.1170610135365417,False,"{""epsilon"": 1.35}",
gmd,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,-0.0115418451100248,-0.0114754935342941,0.724599363115396,1.0639040582138288,0.1337683663689331,0.3024036482159615,0.2329630553328937,-2.80709850910475,2.7840148188847,False,"{""n_factors"": 1, ""cv_rmse"": 0.16484144727745143, ""explained_variance"": 0.1889747363582839}",
gmd,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.1434641366019605,0.1542654141848083,0.5695933814034105,0.7675481873285472,0.0214595232276046,0.9882399475509982,0.0355811201715718,-0.2835093054569018,0.5704375786608229,True,"{""rank_selected"": 6, ""method"": ""fast_svd_shrinkage_matrix_completion""}",
gmd,RUS,1928,1940,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,,,,,,,,,,,,TypeError('return arrays must be of ArrayType')
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.307131215929985,0.3595193469640931,0.405926302075386,0.5006919505002658,,,,,,,{},
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.3407324570153148,0.4059770312469528,0.3723250609900563,0.4511046021348823,,,,,,,{},
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.9743481203913688,1.6494395323191222,-0.2612906023859977,-0.2299428933361856,,,,,,,{},
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.3981090656807208,0.4890064205503486,0.3149484523246502,0.3701886790953601,,,,,,,{},
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,1.3329657554626455,2.792273682572812,-0.6199082374572746,-0.4620061969909735,,,,,,,{},
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,1.641565024852753,4.163243797221787,-0.9285075068473816,-0.604856981257367,,,,,,,{},
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.5119123458862305,0.6684788546944633,0.2011451721191406,0.2228022757363643,,,,,,,{},
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.5119123458862305,0.6684788546944633,0.2011451721191406,0.2228022757363643,,,,,,,{},
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.0830535888671875,0.0866000366530852,0.6300039291381836,0.8776179566702575,,,,,,,{},
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.5119123458862305,0.6684788546944633,0.2011451721191406,0.2228022757363643,,,,,,,{},
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.8193771839141846,1.2690861739826451,-0.1063196659088134,-0.1008628213720732,,,,,,,{},


==> data/processed/csv/nep_recovery_gap_fan_gmd_rus_1928_1940.csv <==
year,q05,q10,q25,q50,q75,q90,q95,observed_index
1928,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0
1929,102.9146953323549,103.59127459100249,104.73364172151646,106.08258219606259,107.62513997130019,109.01513432371634,109.89669845081643,102.86829600852096
1930,105.4796387685327,106.80989377472459,108.97953258161068,111.56271533993973,114.49661566101467,117.13126234290644,118.82670756902685,107.44109687683915
1931,107.74715035276034,109.63829405369442,112.77628928414833,116.45993449675653,120.67934550958176,124.45336788622609,126.90396926637177,113.51407682023664
1932,109.76645537196508,112.17610263071983,116.1792311479917,120.85886083013386,126.24743773691563,131.06542743160193,134.232073220864,117.90489483293328
1933,111.59705899714866,114.41416931763008,119.26910374748618,124.91826321479266,131.35201034220714,137.16347226071417,140.96677843332807,123.13155525922603
1934,113.22152721388801,116.44313791175915,122.07137049733697,128.61153336562344,136.09536425564102,142.77907660040685,147.16337303626085,135.59515256817684
1935,114.66781305135773,118.30450833891851,124.62867828940081,132.0617594540094,140.46690311982536,147.93489868339063,153.0475074861715,151.8460439514916
1936,115.95271149489726,119.98458028679208,126.98243832447024,135.24728756805672,144.5741521218743,153.03074060027026,158.4546242243839,162.63304473842615
1937,117.17289384133142,121.52506493626976,129.20042053167987,138.20761910343523,148.47690172072424,157.76421153789724,163.55559118178104,182.6653595902309
1938,118.29379706076459,123.0091653603497,131.28094513739663,140.95525181478058,152.13474557118963,162.3858766935529,168.65350835785281,183.5127273938403
1939,119.34284159044451,124.32458392692642,133.21366132557029,143.6573365708191,155.64612915198802,166.7323421666196,173.52516931602887,190.39277535570105
1940,120.350693283759,125.62941369296401,135.08320112518572,146.26050320387768,159.12780816837684,171.0369948605127,178.2842146968981,204.0219740538392


==> data/processed/csv/nep_recovery_gap_inputs_1921_1928.csv <==
year,recovery_gap_log,gap_ratio
1921,1.0984924615384664,
1922,0.9630317692307724,0.8766849140521384
1923,0.8341320769230816,0.8661521910012894
1924,0.6116533846153889,0.7332812171324659
1925,0.40267869230769726,0.6583445827916148
1926,0.30012200000000533,0.7453138339156875
1927,0.2735073076923147,0.9113204220027517
1928,0.23675261538462067,0.865617147059772


==> data/processed/csv/nep_recovery_gap_parameter_summary.csv <==
parameter,q05,median,q95,interpretation
prewar log-growth trend,0.00612328360946831,0.013641838377008348,0.02125931394759188,annual log growth
annual recovery-gap persistence,0.7473594950471242,0.8032000431450416,0.8596463950851391,AR(1)-style persistence
remaining log gap in 1928,0.12323225414202392,0.23601057565512473,0.3502727092138781,potential minus observed log output per capita


==> data/processed/csv/prefit_model_diagnostics.csv <==
source,treated,origin,endpoint,pool_rule,estimator,class,admissible_primary,n_donors,horizon,actual_cum_log_growth,actual_cum_growth_pct,actual_ann_growth_pct,cf_cum_log_growth,cf_cum_growth_pct,premium_log,premium_pct,pre_rmse,pre_corr,conformal_q90_abs_resid,cum_cf_lower_conservative,cum_cf_upper_conservative,actual_outside_conformal_conservative,meta_json,error,outside_conformal,prefit_quality,model_risk,statistical_interpretation,family,description,identifying_assumption,role,estimator_citable_label,premium_percent,source_label,specification
maddison,SUN,1928,1933,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.0419493959009681,-0.0410816954584352,0.1278918257016922,0.1364300635230533,0.1222275971166772,0.5494606320524472,0.2083370167297575,-1.0836344795497557,0.9997356877478196,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento,13.643006352305331,Maddison,Maddison SUN
maddison,SUN,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.0694925817826036,-0.0671329464305064,0.1554350115833277,0.1681660163405149,0.1206901609391353,0.5639137934636842,0.2091236294875003,-1.1151107292201057,0.9761255656548984,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge,16.81660163405149,Maddison,Maddison SUN
maddison,SUN,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.1549104572420783,-0.1435081333060381,0.2408528870428024,0.2723338447450449,0.1234998611052713,0.5494606320524472,0.2164703007057457,-1.237261960770807,0.9274410462866504,False,"{""time_weight_entropy"": 2.7658992688525483, ""time_bias"": -0.022592212268222042, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo,27.23338447450449,Maddison,Maddison SUN
maddison,SUN,1928,1933,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.0250988924092445,0.0254165214207391,0.0608435373914795,0.0627326232599831,0.1323412658640053,0.478281289356228,0.2182413902104689,-1.0661080586431,1.1163058434615891,False,"{""alpha"": 100.0, ""intercept"": 0.005144479134005714}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic,6.273262325998311,Maddison,Maddison SUN
maddison,SUN,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.0377728832563769,-0.0370683860494048,0.123715313057101,0.1316936467302445,0.0945298458674819,0.7427446396758931,0.1702763563079712,-0.8891546647962332,0.8136088982834793,False,"{""alpha"": 0.001082636733874054, ""l1_ratio"": 0.1}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic,13.16936467302445,Maddison,Maddison SUN
maddison,SUN,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.2523768476720952,-0.2230481096182931,0.3383192774728193,0.4025882467551644,0.0778869716568433,0.8109257001230843,0.1441795145239897,-0.9732744202920436,0.4685207249478532,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic,40.25882467551644,Maddison,Maddison SUN
maddison,SUN,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.1678184626934245,-0.1544926881265931,0.2537608924941486,0.2888635904626575,0.1258398863710231,0.3151539938906225,0.222229828183255,-1.2789676036096995,0.9433306782228504,False,"{""n_factors"": 1, ""cv_rmse"": 0.1781646140601515, ""explained_variance"": 0.2350135549803201}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV,28.886359046265756,Maddison,Maddison SUN
maddison,SUN,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.0122262384179979,-0.0121518016345194,0.098168668218722,0.1031488355667473,0.0126094186764589,0.9954736978656096,0.0189774410415081,-0.1071134436255385,0.0826609667895426,True,"{""rank_selected"": 4, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión,10.31488355667473,Maddison,Maddison SUN
maddison,SUN,1928,1933,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada,,Maddison,Maddison SUN
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.087740681572575,0.0917049860983949,-0.0017982517718509,-0.0017966358858685,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista,-0.17966358858685,Maddison,Maddison SUN
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.0913002272382825,0.0955978842138305,-0.0053577974375584,-0.0053434700400525,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap,-0.53434700400525,Maddison,Maddison SUN
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.3859757823515422,0.4710490450347218,-0.3000333525508181,-0.2592064870835986,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta,-25.920648708359863,Maddison,Maddison SUN
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.1835438240980429,0.2014676174926333,-0.0976013942973188,-0.0929896287860037,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida,-9.29896287860037,Maddison,Maddison SUN
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.4401175623911773,0.5528897692150809,-0.3541751325904532,-0.2982479430626891,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico,-29.82479430626891,Maddison,Maddison SUN
maddison,SUN,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.6842108831305094,0.9822070252068332,-0.5982684533297853,-0.450237247731538,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación,-45.0237247731538,Maddison,Maddison SUN
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.0987449079012448,0.1037846968881976,-0.0128024781005207,-0.0127208749896546,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like,-1.27208749896546,Maddison,Maddison SUN
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.0987449079012448,0.1037846968881976,-0.0128024781005207,-0.0127208749896546,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like,-1.27208749896546,Maddison,Maddison SUN
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,-0.0388883584169352,-0.0381419134881725,0.1248307882176593,0.1329567272190199,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like,13.29567272190199,Maddison,Maddison SUN
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.0987449079012448,0.1037846968881976,-0.0128024781005207,-0.0127208749896546,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75,-1.27208749896546,Maddison,Maddison SUN
maddison,SUN,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,5,0.085942429800724,0.0897435897435889,0.0173370580071003,0.2244356937131097,0.2516162219682158,-0.1384932639123857,-0.1293308838471875,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo,-12.933088384718747,Maddison,Maddison SUN
maddison,RUS,1928,1933,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.0343648547391218,-0.0337810892299773,0.2113485429235165,0.2353428500425458,0.1183067212315979,0.5002053685998795,0.2128320086713998,-1.098524898096121,1.0297951886178776,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento,23.534285004254578,Maddison,Maddison RUS
maddison,RUS,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.0654081167797534,-0.0633148915501239,0.2423918049641481,0.2742933694878064,0.1035511951835577,0.6387951692366902,0.1896161695597298,-1.0134889645784029,0.8826727310188958,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""ridge_alpha"": 0.26366508987303583}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge,27.42933694878064,Maddison,Maddison RUS
maddison,RUS,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.1213250594445686,-0.1142540073081824,0.2983087476289633,0.3475777851031654,0.1193578776533575,0.5002053685998795,0.2302240496124892,-1.2724453075070148,1.029795188617877,False,"{""time_weight_entropy"": 2.765899268852549, ""time_bias"": -0.017392040941089353, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo,34.75777851031654,Maddison,Maddison RUS
maddison,RUS,1928,1933,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.0460295526036336,-0.0449862613688055,0.2230132407880283,0.249837122454833,0.1048629178875553,0.6418909127236907,0.1877967105749813,-0.9850131054785404,0.8929540002712731,False,"{""alpha"": 0.22122162910704501, ""intercept"": -0.005478902341951414}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic,24.9837122454833,Maddison,Maddison RUS
maddison,RUS,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.022272622786863,-0.0220264191782301,0.1992563109712578,0.2204947520082067,0.1008779071477693,0.6700965181154327,0.1853242717648297,-0.9488939816110118,0.9043487360372856,False,"{""alpha"": 0.0016102620275609393, ""l1_ratio"": 0.1}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic,22.04947520082067,Maddison,Maddison RUS
maddison,RUS,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.268479684311791,-0.2354590451722594,0.4454633724961856,0.561213451625463,0.0863175688227651,0.7375755403542478,0.1578262808168603,-1.0576110883960927,0.5206517197725107,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic,56.1213451625463,Maddison,Maddison RUS
maddison,RUS,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.1233937826364999,-0.1160844765655132,0.3003774708208946,0.350368436067082,0.1227858332938851,0.2736613558441894,0.2214756810482804,-1.2307721878779023,0.9839846226049024,False,"{""n_factors"": 1, ""cv_rmse"": 0.12280272571516153, ""explained_variance"": 0.23501355498032034}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV,35.0368436067082,Maddison,Maddison RUS
maddison,RUS,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.0006717746371818,0.0006720003282985,0.1763119135472128,0.1928100542475919,0.0128156630216569,0.994956569794718,0.0219117505595137,-0.1088869781603869,0.1102305274347505,True,"{""rank_selected"": 4, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión,19.28100542475919,Maddison,Maddison RUS
maddison,RUS,1928,1933,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada,,Maddison,Maddison RUS
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.086768894645125,0.0906445967839595,0.0902147935392696,0.0944093305145494,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista,9.44093305145494,Maddison,Maddison RUS
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.0202394984244762,0.0204457059017937,0.1567441897599184,0.1696963553203638,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap,16.96963553203638,Maddison,Maddison RUS
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.334840109937713,0.3977168863153035,-0.1578564217533183,-0.1460276149755384,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta,-14.60276149755384,Maddison,Maddison RUS
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.1664577103917185,0.1811135859833135,0.0105259777926761,0.010581570782564,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida,1.0581570782564,Maddison,Maddison RUS
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.4401175623911773,0.5528897692150809,-0.2631338742067826,-0.2313610105120574,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico,-23.136101051205745,Maddison,Maddison RUS
maddison,RUS,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.582911325230301,0.7912457459117901,-0.4059276370459063,-0.3336416146584817,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación,-33.36416146584817,Maddison,Maddison RUS
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.0987449079012448,0.1037846968881976,0.0782387802831499,0.0813808402677509,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like,8.13808402677509,Maddison,Maddison RUS
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.0987449079012448,0.1037846968881976,0.0782387802831499,0.0813808402677509,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like,8.13808402677509,Maddison,Maddison RUS
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,-0.0388883584169352,-0.0381419134881725,0.2158720466013299,0.2409435858924566,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like,24.094358589245655,Maddison,Maddison RUS
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.0987449079012448,0.1037846968881976,0.0782387802831499,0.0813808402677509,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75,8.13808402677509,Maddison,Maddison RUS
maddison,RUS,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,5,0.1769836881843947,0.1936116229956439,0.0360306596300379,0.2244356937131097,0.2516162219682158,-0.047452005528715,-0.0463437577385801,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo,-4.63437577385801,Maddison,Maddison RUS
gmd,RUS,1928,1933,preregistered_similarity_top40,scm_growth,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.0691747457228366,-0.0668364005179177,0.2772578984938327,0.3195066259288901,0.1310561594411236,0.4959866595953178,0.2164481792858974,-1.1514156421523238,1.0130661507066503,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento,31.95066259288901,GMD,GMD RUS
gmd,RUS,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.0693717388030162,-0.067020209184579,0.2774548915740124,0.3197665852076981,0.1300236896627,0.4896097157111263,0.2180401159550277,-1.1595723185781548,1.0208288409721225,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge,31.976658520769806,GMD,GMD RUS
gmd,RUS,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.3784691700746638,-0.3150909135744216,0.58655232284566,0.7977795549746356,0.1454961410027352,0.4959866595953178,0.2640629625178686,-1.6987839826640068,0.9418456425146792,False,"{""time_weight_entropy"": 2.949579564546781, ""time_bias"": -0.06185888487036543, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo,79.77795549746357,GMD,GMD RUS
gmd,RUS,1928,1933,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.0426566307661763,0.0435795002298626,0.1654265220048197,0.1798962631223075,0.1384512211403652,0.2714117169293237,0.2175220352122014,-1.0449535452948306,1.1302668068271835,False,"{""alpha"": 10.82636733874054, ""intercept"": 0.009551451021085094}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic,17.98962631223075,GMD,GMD RUS
gmd,RUS,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.0541572933911676,0.0556506359651463,0.1539258593798285,0.1664044056265921,0.1399868135498983,0.1024226753709014,0.2233628927430327,-1.0626571703239962,1.1709717571063314,False,"{""alpha"": 0.007880462815669913, ""l1_ratio"": 0.5}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic,16.640440562659208,GMD,GMD RUS
gmd,RUS,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.3634142320028973,-0.3047016409934853,0.5714973847738934,0.7709168109524094,0.1176305807959203,0.5506715578395968,0.2294956900712291,-1.5108926823590427,0.7840642183532481,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic,77.09168109524094,GMD,GMD RUS
gmd,RUS,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.1303814725832842,-0.1222394745291571,0.3384646253542803,0.4027921248016546,0.1335228721881391,0.3078631017446388,0.2310912462251867,-1.285837703709218,1.0250747585426496,False,"{""n_factors"": 1, ""cv_rmse"": 0.16457905943570242, ""explained_variance"": 0.19246093394942232}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV,40.27921248016546,GMD,GMD RUS
gmd,RUS,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.0179170450901132,-0.0177574891822933,0.2260001978611094,0.2535759133120834,0.0192451733261128,0.9905673455993664,0.0300109571187159,-0.1679718306836929,0.1321377405034663,True,"{""rank_selected"": 5, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión,25.35759133120834,GMD,GMD RUS
gmd,RUS,1928,1933,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada,,GMD,GMD RUS
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.1279713399708271,0.1365204295216227,0.0801118128001689,0.0834081998073172,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista,8.34081998073172,GMD,GMD RUS
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.1405718056439179,0.1509317199910471,0.0675113471270781,0.0698423991666843,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap,6.984239916668431,GMD,GMD RUS
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.4059783834964037,0.5007701107048872,-0.1978952307254076,-0.1795441928051647,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta,-17.954419280516472,GMD,GMD RUS
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.2172765503380808,0.2426877203308968,-0.0091933975670847,-0.0091512674926956,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida,-0.91512674926956,GMD,GMD RUS
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.5554023981094357,0.7426420795832496,-0.3473192453384396,-0.2934202800343671,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico,-29.34202800343671,GMD,GMD RUS
gmd,RUS,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.6839854270219803,0.9817601748990896,-0.4759022742509842,-0.3786758013466696,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación,-37.86758013466696,GMD,GMD RUS
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.0908584594726562,0.0951139912765171,0.1172246932983398,0.1243720401718002,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like,12.43720401718002,GMD,GMD RUS
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.0908584594726562,0.0951139912765171,0.1172246932983398,0.1243720401718002,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like,12.43720401718002,GMD,GMD RUS
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,-0.0386724472045898,-0.0379342151212133,0.2467555999755859,0.2798662752021654,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like,27.98662752021654,GMD,GMD RUS
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.0908584594726562,0.0951139912765171,0.1172246932983398,0.1243720401718002,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75,12.43720401718002,GMD,GMD RUS
gmd,RUS,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,24,5,0.2080831527709961,0.2313155525922605,0.0424947415008356,0.2184088230133056,0.2440955785697609,-0.0103256702423095,-0.010272543522896,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo,-1.0272543522895998,GMD,GMD RUS
maddison,SUN,1928,1934,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.0081163508948391,-0.0080835022493688,0.1817002112605883,0.1992546169541544,0.1222275971166772,0.5494606320524472,0.2083370167297575,-1.2581384512733844,1.241905749483706,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento,19.92546169541544,Maddison,Maddison SUN
maddison,SUN,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.0391794116470293,-0.0384218246546433,0.2127632720127784,0.2370917623345616,0.1206901609391353,0.5639137934636842,0.2091236294875003,-1.2939211885720314,1.215562365277973,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge,23.70917623345616,Maddison,Maddison SUN
maddison,SUN,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.263582999268401,-0.2317061480348163,0.4371668596341501,0.5483144066787953,0.1279832643042603,0.5494606320524472,0.2322752348005761,-1.6572344080718575,1.1300684095350555,False,"{""time_weight_entropy"": 2.6443450772429657, ""time_bias"": -0.04257777472892696, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo,54.83144066787953,Maddison,Maddison SUN
maddison,SUN,1928,1934,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.0306241777138738,0.0310979214819606,0.1429596826518752,0.1536832872776294,0.1323412658640053,0.478281289356228,0.2182413902104689,-1.2788241635489397,1.340072518976687,False,"{""alpha"": 100.0, ""intercept"": 0.005144479134005714}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic,15.36832872776294,Maddison,Maddison SUN
maddison,SUN,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.0351961844734653,-0.0345840019515338,0.2087800448392144,0.2321739457032705,0.0945298458674819,0.7427446396758931,0.1702763563079712,-1.056854322321293,0.9864619533743624,False,"{""alpha"": 0.001082636733874054, ""l1_ratio"": 0.1}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic,23.21739457032705,Maddison,Maddison SUN
maddison,SUN,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.334971516534352,-0.2846415380494482,0.5085553769001011,0.6628872136591382,0.0778869716568433,0.8109257001230843,0.1441795145239897,-1.2000486036782902,0.5301055706095862,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic,66.28872136591382,Maddison,Maddison SUN
maddison,SUN,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.1379006189872411,-0.1288147332821201,0.3114844793529902,0.3654505935827086,0.1258174232607462,0.3156636866714417,0.2220538793647046,-1.470223895175469,1.1944226572009866,False,"{""n_factors"": 1, ""cv_rmse"": 0.1782728877498527, ""explained_variance"": 0.233702173362563}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV,36.54505935827086,Maddison,Maddison SUN
maddison,SUN,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.0174978059887281,0.0176517894088157,0.1560860543770209,0.1689267900285327,0.0125089324466151,0.9955443526251812,0.0191047970455799,-0.0971309762847512,0.1321265882622076,True,"{""rank_selected"": 5, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión,16.89267900285327,Maddison,Maddison SUN
maddison,SUN,1928,1934,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada,,Maddison,Maddison SUN
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.10528881788709,0.1110314497772082,0.0682950424786591,0.0706811583047253,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista,7.06811583047253,Maddison,Maddison SUN
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.1096280735557621,0.1158629743227446,0.063955786809987,0.0660452644576941,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap,6.60452644576941,Maddison,Maddison SUN
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.4631709388218505,0.5891049589299917,-0.2895870784561014,-0.251427394474045,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta,-25.142739447404495,Maddison,Maddison SUN
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.2020825501637646,0.2239490411349396,-0.0284986897980155,-0.0280964324647147,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida,-2.80964324647147,Maddison,Maddison SUN
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.5281410748694128,0.6957770542543174,-0.3545572145036636,-0.2985160186145319,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico,-29.85160186145319,Maddison,Maddison SUN
maddison,SUN,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.8210530597566112,1.272892068898925,-0.6474691993908621,-0.476631356218904,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación,-47.663135621890405,Maddison,Maddison SUN
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.1614443614821068,0.1752070695597618,0.0121394988836422,0.01221348166843,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like,1.221348166843,Maddison,Maddison SUN
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.1614443614821068,0.1752070695597618,0.0121394988836422,0.01221348166843,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like,1.221348166843,Maddison,Maddison SUN
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,-0.0495788833943144,-0.0483699126358406,0.2231627437600636,0.2500239907875374,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like,25.00239907875374,Maddison,Maddison SUN
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.1614443614821068,0.1752070695597618,0.0121394988836422,0.01221348166843,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75,1.221348166843,Maddison,Maddison SUN
maddison,SUN,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,6,0.1735838603657491,0.1895604395604395,0.0293531995553084,0.3250718094598603,0.3841300360424,-0.1514879490941112,-0.1405717609006501,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo,-14.05717609006501,Maddison,Maddison SUN
maddison,RUS,1928,1934,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.0018304136278763,-0.0018287394424915,0.2822249000220771,0.3260769211816572,0.1183067212315979,0.5002053685998795,0.2128320086713998,-1.2788224656562757,1.2751616384005229,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento,32.60769211816572,Maddison,Maddison RUS
maddison,RUS,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.0321010894063739,-0.0315913187278034,0.3124955758005746,0.3668318940235393,0.1035511951835577,0.6387951692366902,0.1896161695597298,-1.1697981067647532,1.1055959279520051,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""ridge_alpha"": 0.26366508987303583}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge,36.683189402353925,Maddison,Maddison RUS
maddison,RUS,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.2792622144424634,-0.2436584464676632,0.5596567008366642,0.750071599041825,0.1264693166733358,0.5002053685998796,0.2236600423042172,-1.6212224682677667,1.0626980393828398,False,"{""time_weight_entropy"": 2.644345077242965, ""time_bias"": -0.04623863346909783, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo,75.0071599041825,Maddison,Maddison RUS
maddison,RUS,1928,1934,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.0188742260959156,-0.0186972232371973,0.2992687124901163,0.3488720335416553,0.1048629178875553,0.6418909127236907,0.1877967105749813,-1.1456544895458036,1.1079060373539724,False,"{""alpha"": 0.22122162910704501, ""intercept"": -0.005478902341951414}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic,34.88720335416553,Maddison,Maddison RUS
maddison,RUS,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.0018923361785914,-0.00189054683934,0.2822868225727922,0.3261590377894698,0.1008779071477693,0.6700965181154327,0.1853242717648297,-1.1138379667675695,1.110053294410387,False,"{""alpha"": 0.0016102620275609393, ""l1_ratio"": 0.1}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic,32.61590377894698,Maddison,Maddison RUS
maddison,RUS,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.2929113544294942,-0.253911724813285,0.573305840823695,0.7741223338228433,0.0863175688227651,0.7375755403542478,0.1578262808168603,-1.2398690393306562,0.6540463304716678,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic,77.41223338228434,Maddison,Maddison RUS
maddison,RUS,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.0951444604887452,-0.0907584245020146,0.375538946882946,0.4557757890549159,0.122759692282265,0.2743800393061784,0.221752835141069,-1.4256614713351596,1.2353725503576691,False,"{""n_factors"": 1, ""cv_rmse"": 0.122831574194145, ""explained_variance"": 0.233702173362563}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV,45.57757890549159,Maddison,Maddison RUS
maddison,RUS,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.0313310570590755,0.031827040974931,0.2490634293351252,0.2828233991245761,0.0128938015846242,0.9948937253874228,0.0223786763543302,-0.1029410010669061,0.1656031151850571,True,"{""rank_selected"": 4, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión,28.28233991245761,Maddison,Maddison RUS
maddison,RUS,1928,1934,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada,,Maddison,Maddison RUS
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.10412267357415,0.1097365819186877,0.1762718128200506,0.1927622226560974,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista,19.27622226560974,Maddison,Maddison RUS
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.0230201715146924,0.023287180591434,0.2573743148795082,0.2935292233868083,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap,29.35292233868083,Maddison,Maddison RUS
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.4018081319252556,0.494524553616289,-0.1214136455310549,-0.1143324686039551,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta,-11.43324686039551,Maddison,Maddison RUS
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.1846354594127829,0.2027798981090198,0.0957590269814177,0.1004938427164658,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida,10.04938427164658,Maddison,Maddison RUS
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.5281410748694128,0.6957770542543174,-0.247746588475212,-0.2194422794603958,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico,-21.94422794603958,Maddison,Maddison RUS
maddison,RUS,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.6994935902763612,1.0127331816890823,-0.4190991038821604,-0.342360982541507,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación,-34.2360982541507,Maddison,Maddison RUS
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.1614443614821068,0.1752070695597618,0.1189501249120938,0.1263137418905764,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like,12.63137418905764,Maddison,Maddison RUS
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.1614443614821068,0.1752070695597618,0.1189501249120938,0.1263137418905764,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like,12.63137418905764,Maddison,Maddison RUS
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,-0.0495788833943144,-0.0483699126358406,0.3299733697885152,0.3909310871815614,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like,39.09310871815614,Maddison,Maddison RUS
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.1614443614821068,0.1752070695597618,0.1189501249120938,0.1263137418905764,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75,12.63137418905764,Maddison,Maddison RUS
maddison,RUS,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,6,0.2803944863942007,0.3236518720121144,0.0478415842424673,0.3250718094598603,0.3841300360424,-0.0446773230656596,-0.0436939900554494,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo,-4.36939900554494,Maddison,Maddison RUS
gmd,RUS,1928,1934,preregistered_similarity_top40,scm_growth,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,-0.0352342198920241,-0.0346207212547815,0.3397376607489577,0.4045790660062733,0.1310561594411236,0.4959866595953178,0.2164481792858974,-1.3339232956074087,1.2634548558233605,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento,40.45790660062733,GMD,GMD RUS
gmd,RUS,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,-0.0317946648292143,-0.0312945290376215,0.3362981056861479,0.3997562379147847,0.1300236896627,0.4896097157111263,0.2180401159550277,-1.3400353605593809,1.276446030900952,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge,39.97562379147847,GMD,GMD RUS
gmd,RUS,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,-0.3395818077520115,-0.2879319581584961,0.6440852486089451,0.9042443221789528,0.1410161379602465,0.4959866595953178,0.2529286756241677,-1.8571538614970176,1.1779902459929947,False,"{""time_weight_entropy"": 2.8034355219250746, ""time_bias"": -0.05072459797666457, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo,90.42443221789529,GMD,GMD RUS
gmd,RUS,1928,1934,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.0576646519325234,0.0593596819146273,0.2468387889244101,0.2799727503609519,0.1384512211403652,0.2714117169293237,0.2175220352122014,-1.247467559340685,1.362796863205732,False,"{""alpha"": 10.82636733874054, ""intercept"": 0.009551451021085094}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic,27.997275036095196,GMD,GMD RUS
gmd,RUS,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.065701738577965,0.06790815385621,0.2388017022789685,0.2697267277016619,0.1399868135498983,0.1024226753709014,0.2233628927430327,-1.2744756178802314,1.4058790950361617,False,"{""alpha"": 0.007880462815669913, ""l1_ratio"": 0.5}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic,26.972672770166188,GMD,GMD RUS
gmd,RUS,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,-0.1808999214168867,-0.1654811280169366,0.4854033622738203,0.6248302719141954,0.1176305807959203,0.5506715578395968,0.2294956900712291,-1.5578740618442617,1.196074219010488,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic,62.48302719141954,GMD,GMD RUS
gmd,RUS,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,-0.0885996916968638,-0.0847881328360675,0.3931031325537975,0.481571179669692,0.1335064362788959,0.308224805436422,0.2297615890189854,-1.4671692258107767,1.289969842417049,False,"{""n_factors"": 1, ""cv_rmse"": 0.1645596828221517, ""explained_variance"": 0.19169188011928537}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV,48.1571179669692,GMD,GMD RUS
gmd,RUS,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.007551257051379,0.0075798396925683,0.2969521838055545,0.3457509492205552,0.0195498147806734,0.9902598731884932,0.0316063394329324,-0.1820867795462158,0.197189293648974,True,"{""rank_selected"": 6, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión,34.57509492205552,GMD,GMD RUS
gmd,RUS,1928,1934,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada,,GMD,GMD RUS
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.1535656079649925,0.1659842824687187,0.150937832891941,0.1629243601902037,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista,16.29243601902037,GMD,GMD RUS
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.1689261755919809,0.1840327251823634,0.1355772652649526,0.1451976764180453,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap,14.51976764180453,GMD,GMD RUS
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.4871740601956844,0.627709904227139,-0.1826706193387507,-0.1669575013579617,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta,-16.69575013579617,GMD,GMD RUS
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.2437942204648605,0.276081711968134,0.0607092203920731,0.0625898897888361,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida,6.25898897888361,GMD,GMD RUS
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.6664828777313229,0.9473761019825656,-0.3619794368743892,-0.3037033142692288,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico,-30.37033142692288,GMD,GMD RUS
gmd,RUS,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.8207825124263763,1.2722772271934133,-0.5162790715694427,-0.4032631628507045,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación,-40.326316285070455,GMD,GMD RUS
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.1769208908081054,0.1935366696708722,0.1275825500488281,0.1360786477182001,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like,13.607864771820012,GMD,GMD RUS
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.1769208908081054,0.1935366696708722,0.1275825500488281,0.1360786477182001,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like,13.607864771820012,GMD,GMD RUS
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,-0.0492572784423828,-0.0480638144686322,0.3537607192993164,0.4244143108446716,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like,42.44143108446716,GMD,GMD RUS
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.1769208908081054,0.1935366696708722,0.1275825500488281,0.1360786477182001,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75,13.607864771820012,GMD,GMD RUS
gmd,RUS,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,24,6,0.3045034408569336,0.3559515256817687,0.0520604487736418,0.3197044849395751,0.3767208624672429,-0.0152010440826415,-0.0150860914159848,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo,-1.50860914159848,GMD,GMD RUS
maddison,SUN,1928,1936,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.0751468623288581,0.0780424630860343,0.2986877018926998,0.3480885522231234,0.1222275971166772,0.5494606320524472,0.2083370167297575,-1.5915492715092023,1.7418429961669184,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento,34.80885522231234,Maddison,Maddison SUN
maddison,SUN,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.0357609511829678,0.0364080647542959,0.3380736130385901,0.4022437230274149,0.1206901609391353,0.5639137934636842,0.2091236294875003,-1.6372280847170353,1.7087499870829708,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge,40.22437230274149,Maddison,Maddison SUN
maddison,SUN,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,-0.1551507007530905,-0.1437138752041785,0.5289852649746485,0.6972092168879134,0.1245643521606712,0.5494606320524472,0.2226652838227672,-1.9364729713352289,1.6261715698290475,False,"{""time_weight_entropy"": 2.8312183361526904, ""time_bias"": -0.028787195385243575, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo,69.72092168879134,Maddison,Maddison SUN
maddison,SUN,1928,1936,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.0414217845819382,0.0422916353871976,0.3324127796396197,0.3943282800660885,0.1323412658640053,0.478281289356228,0.2182413902104689,-1.7045093371018132,1.7873529062656897,False,"{""alpha"": 100.0, ""intercept"": 0.005144479134005714}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic,39.43282800660885,Maddison,Maddison SUN
maddison,SUN,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,-0.0660568898866184,-0.0639223905722647,0.4398914541081763,0.5525386876683926,0.0945298458674819,0.7427446396758931,0.1702763563079712,-1.4282677403503885,1.2961539605771517,False,"{""alpha"": 0.001082636733874054, ""l1_ratio"": 0.1}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic,55.25386876683926,Maddison,Maddison SUN
maddison,SUN,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,-0.4369413538490405,-0.3539906837404041,0.8107759180705985,1.2496528559546367,0.0778869716568433,0.8109257001230843,0.1441795145239897,-1.590377470040958,0.716494762342877,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic,124.96528559546368,Maddison,Maddison SUN
maddison,SUN,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,-0.0669847897500758,-0.0647905740023031,0.4408193539716337,0.55397995667794,0.12574048086886,0.3174026376514586,0.2215064899566343,-1.839036709403151,1.7050671299029991,False,"{""n_factors"": 1, ""cv_rmse"": 0.1777302399498748, ""explained_variance"": 0.23199751193251206}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV,55.397995667794,Maddison,Maddison SUN
maddison,SUN,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.1002942719283935,0.1054961867092809,0.2735402922931643,0.3146103268096429,0.0125689552900355,0.9955012330535776,0.0192463078035436,-0.0536761904999559,0.2542647343567431,True,"{""rank_selected"": 5, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión,31.46103268096429,Maddison,Maddison SUN
maddison,SUN,1928,1936,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada,,Maddison,Maddison SUN
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.14038509051612,0.1507168436888148,0.2334494737054379,0.2629490141448847,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista,26.29490141448847,Maddison,Maddison SUN
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.1463515670605441,0.1576030916358597,0.2274829971610138,0.2554360935948994,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap,25.54360935948994,Maddison,Maddison SUN
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.6175612517624676,0.8544001078502703,-0.2437266875409096,-0.2162981995393382,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta,-21.629819953933826,Maddison,Maddison SUN
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.237825182605457,0.2684874197748468,0.1360093816161008,0.1456926419929798,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida,14.56926419929798,Maddison,Maddison SUN
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.7041880998258837,1.0222041903075314,-0.3303535356043258,-0.2813303867817184,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico,-28.13303867817184,Maddison,Maddison SUN
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,1.094737413008815,1.988397865952364,-0.7209028487872571,-0.5136870093990797,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación,-51.36870093990797,Maddison,Maddison SUN
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.2766545160103968,0.3187106988923907,0.0971800482111611,0.1020587794710035,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like,10.205877947100351,Maddison,Maddison SUN
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.2766545160103968,0.3187106988923907,0.0971800482111611,0.1020587794710035,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like,10.205877947100351,Maddison,Maddison SUN
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,-0.0484599395604359,-0.0473044960579576,0.4222945037819938,0.525457711601748,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like,52.5457711601748,Maddison,Maddison SUN
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.2766545160103968,0.3187106988923907,0.0971800482111611,0.1020587794710035,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75,10.205877947100351,Maddison,Maddison SUN
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,8,0.3738345642215579,0.4532967032967021,0.0478383423604373,0.4756259996243361,0.6090211289057987,-0.1017914354027782,-0.0967820886945068,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo,-9.67820886945068,Maddison,Maddison SUN
maddison,RUS,1928,1936,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.0864404139032447,0.0902863998712948,0.3785744498583029,0.4602015145471727,0.1183067212315979,0.5002053685998795,0.2128320086713998,-1.6162156554679543,1.7890964832744436,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento,46.02015145471727,Maddison,Maddison RUS
maddison,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.0422570619620207,0.0431626017122821,0.4227578017995269,0.5261646168766254,0.1035511951835577,0.6387951692366902,0.1896161695597298,-1.4746722945158182,1.5591864184398594,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""ridge_alpha"": 0.26366508987303583}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge,52.61646168766254,Maddison,Maddison RUS
maddison,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,-0.0831666240867375,-0.079802192673844,0.5481814878482851,0.7301039403780771,0.1199239950769324,0.5002053685998795,0.2288557169193594,-1.914012359441613,1.747679111268138,False,"{""time_weight_entropy"": 2.831218336152691, ""time_bias"": -0.021200879748747785, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo,73.01039403780771,Maddison,Maddison RUS
maddison,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.0166350889470032,0.0167742224679581,0.4483797748145444,0.5657732239886908,0.1048629178875553,0.6418909127236907,0.1877967105749813,-1.4857385956528475,1.519008773546854,False,"{""alpha"": 0.22122162910704501, ""intercept"": -0.005478902341951414}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic,56.57732239886908,Maddison,Maddison RUS
maddison,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.028008431073998,0.0284043549380905,0.4370064326875496,0.548066035249422,0.1008779071477693,0.6700965181154327,0.1853242717648297,-1.4545857430446398,1.510602605192636,False,"{""alpha"": 0.0016102620275609393, ""l1_ratio"": 0.1}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic,54.8066035249422,Maddison,Maddison RUS
maddison,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,-0.2743339374692118,-0.2399217857188854,0.7393488012307594,1.0945710881715058,0.0863175688227651,0.7375755403542478,0.1578262808168603,-1.5369441840040945,0.988276309065671,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic,109.45710881715058,Maddison,Maddison RUS
maddison,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,-0.0293850587248252,-0.0289575159116523,0.4943999224863729,0.6395141082595535,0.1226669314564484,0.2769139983050982,0.2218471385979912,-1.804162167508755,1.7453920500591045,False,"{""n_factors"": 1, ""cv_rmse"": 0.12184659745622922, ""explained_variance"": 0.23199751193251178}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV,63.95141082595535,Maddison,Maddison RUS
maddison,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.1256603909215791,0.133897021164616,0.3393544728399684,0.4040409513970506,0.0130246038730165,0.9947922313833978,0.0219240301676002,-0.0497318504192225,0.301052632262381,True,"{""rank_selected"": 4, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión,40.404095139705056,Maddison,Maddison RUS
maddison,RUS,1928,1936,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada,,Maddison,Maddison RUS
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.1388302314322,0.1489290314096494,0.3261846323293476,0.3856711849546863,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista,38.56711849546863,Maddison,Maddison RUS
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.0273142911004459,0.0276907460672275,0.4377005726611017,0.5491409828050591,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap,54.91409828050591,Maddison,Maddison RUS
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.5357441759003408,0.708719356994993,-0.0707293121387931,-0.0682859383169531,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta,-6.82859383169531,Maddison,Maddison RUS
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.2198806577558887,0.2459280298673329,0.2451342060056589,0.277792789164371,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida,27.7792789164371,Maddison,Maddison RUS
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.7041880998258837,1.0222041903075314,-0.239173236064336,-0.2127215144677668,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico,-21.27215144677668,Maddison,Maddison RUS
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.9326581203684816,1.5412551699447472,-0.4676432566069339,-0.3735230246804126,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación,-37.35230246804126,Maddison,Maddison RUS
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.2766545160103968,0.3187106988923907,0.1883603477511508,0.2072684734562562,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like,20.72684734562562,Maddison,Maddison RUS
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.2766545160103968,0.3187106988923907,0.1883603477511508,0.2072684734562562,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like,20.72684734562562,Maddison,Maddison RUS
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,-0.0484599395604359,-0.0473044960579576,0.5134748033219836,0.6710878195548842,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like,67.10878195548841,Maddison,Maddison RUS
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.2766545160103968,0.3187106988923907,0.1883603477511508,0.2072684734562562,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75,20.72684734562562,Maddison,Maddison RUS
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,8,0.4650148637615476,0.5920378523822492,0.0598494375309548,0.4756259996243361,0.6090211289057987,-0.0106111358627885,-0.0105550363624491,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo,-1.05550363624491,Maddison,Maddison RUS
gmd,RUS,1928,1936,preregistered_similarity_top40,scm_growth,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.0220626982248136,0.0223078793503479,0.4642635194265535,0.5908421330155023,0.1310561594411236,0.4959866595953178,0.2164481792858974,-1.709522736062366,1.753648132511993,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento,59.08421330155023,GMD,GMD RUS
gmd,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.0301394551841505,0.0305982462007841,0.4561867624672167,0.5780450368313705,0.1300236896627,0.4896097157111263,0.2180401159550277,-1.714181472456071,1.7744603828243724,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge,57.80450368313706,GMD,GMD RUS
gmd,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,-0.3828535585805922,-0.3180872477541413,0.8691797762319594,1.3849538552080056,0.1409755306407699,0.4959866595953179,0.2528186097481789,-2.405402436566024,1.6396953194048387,False,"{""time_weight_entropy"": 2.874119791161351, ""time_bias"": -0.050614532100675735, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo,138.49538552080057,GMD,GMD RUS
gmd,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.0841675718477219,0.0878111650635364,0.4021586458036452,0.4950484970332807,0.1384512211403652,0.2714117169293237,0.2175220352122014,-1.6560087098498892,1.824343853545333,False,"{""alpha"": 10.82636733874054, ""intercept"": 0.009551451021085094}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic,49.50484970332807,GMD,GMD RUS
gmd,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.0890063415250566,0.0930875881466803,0.3973198761263106,0.4878317758064476,0.1399868135498983,0.1024226753709014,0.2233628927430327,-1.6978968004192054,1.8759094834693184,False,"{""alpha"": 0.007880462815669913, ""l1_ratio"": 0.5}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic,48.78317758064476,GMD,GMD RUS
gmd,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,-0.061264180078323,-0.0594252741535024,0.5475903977296902,0.7290815952136058,0.1176305807959203,0.5506715578395968,0.2294956900712291,-1.897229700648156,1.77470134049151,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic,72.90815952136059,GMD,GMD RUS
gmd,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,-0.0065452618772059,-0.0065238883079783,0.4928714795285731,0.6370101185567567,0.1335259061062229,0.3077962832169339,0.2301163375450752,-1.847475962237808,1.834385438483396,False,"{""n_factors"": 1, ""cv_rmse"": 0.16461000021158373, ""explained_variance"": 0.18974764535540675}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV,63.70101185567568,GMD,GMD RUS
gmd,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.0530404513767904,0.0544722991129302,0.4332857662745767,0.5423168998867063,0.0185363943155402,0.9912439838992448,0.0331135139198418,-0.2118676599819439,0.3179485627355248,True,"{""rank_selected"": 6, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión,54.23168998867063,GMD,GMD RUS
gmd,RUS,1928,1936,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada,,GMD,GMD RUS
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.2047541439533233,0.2272233075994656,0.2815720736980438,0.3252115057735318,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista,32.52115057735318,GMD,GMD RUS
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.2258749243073863,0.2534188832386241,0.2604512933439808,0.2975155146714379,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap,29.751551467143788,GMD,GMD RUS
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.6495654135942459,0.9147085418733774,-0.1632391959428787,-0.1506120060481697,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta,-15.061200604816973,GMD,GMD RUS
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.2955852763447221,0.343912688859767,0.1907409413066451,0.2101459126515952,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida,21.01459126515952,GMD,GMD RUS
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.8886438369750971,1.4318294568026235,-0.4023176193237299,-0.3312317017811906,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico,-33.12317017811906,GMD,GMD RUS
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,1.0943766832351685,1.9873200562773208,-0.6080504655838013,-0.4555888164822451,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación,-45.55888164822451,GMD,GMD RUS
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.2918275594711303,0.3388721219151835,0.1944986581802368,0.2147018529729971,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like,21.47018529729971,GMD,GMD RUS
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.2918275594711303,0.3388721219151835,0.1944986581802368,0.2147018529729971,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like,21.47018529729971,GMD,GMD RUS
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,-0.048370361328125,-0.0472191514563317,0.5346965789794922,0.7069302451556607,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like,70.69302451556607,GMD,GMD RUS
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.2918275594711303,0.3388721219151835,0.1944986581802368,0.2147018529729971,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75,21.47018529729971,GMD,GMD RUS
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,24,8,0.4863262176513672,0.6263304473842621,0.0626765547692171,0.5027163982391357,0.6532059425764458,-0.0163901805877685,-0.0162565924184252,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo,-1.6256592418425202,GMD,GMD RUS
maddison,SUN,1928,1938,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.1178934217764995,0.1251241912394991,0.3326337632333124,0.3946364377878515,0.1222275971166772,0.5494606320524472,0.2083370167297575,-1.965476745521076,2.201263589074075,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento,39.46364377878516,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.0707102050300219,0.0732701525051628,0.37981697997979,0.4620169865682015,0.1206901609391353,0.5639137934636842,0.2091236294875003,-2.020526089844982,2.1619464999050257,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge,46.20169865682015,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,-0.138829553074802,-0.1296236312083588,0.5893567380846141,0.8028283515068959,0.1239915749640818,0.5494606320524472,0.2195503859226538,-2.33433341230134,2.0566743061517365,False,"{""time_weight_entropy"": 2.8326868266480245, ""time_bias"": -0.02567229748513016, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo,80.28283515068959,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.0521511431596057,0.0535349650837382,0.3983760418502063,0.4894040028509847,0.1323412658640053,0.478281289356228,0.2182413902104689,-2.130262758945084,2.234565045264295,False,"{""alpha"": 100.0, ""intercept"": 0.005144479134005714}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic,48.94040028509847,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,-0.020785461848411,-0.0205709330672003,0.4713126468582231,0.6020957996000071,0.0945298458674819,0.7427446396758931,0.1702763563079712,-1.7235490249281236,1.681978101231301,False,"{""alpha"": 0.001082636733874054, ""l1_ratio"": 0.1}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic,60.20957996000072,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,-0.5149321933456728,-0.4024588894918749,0.9654593783554848,1.625993704106583,0.0778869716568433,0.8109257001230843,0.1441795145239897,-1.9567273385855697,0.9268629518942242,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic,162.5993704106583,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,-0.0257473246833145,-0.0254186888581842,0.4762745096931266,0.6100649337311781,0.1257535648106263,0.3171076794165171,0.2212618846652278,-2.238366171335593,2.186871521968964,False,"{""n_factors"": 1, ""cv_rmse"": 0.17785657756682174, ""explained_variance"": 0.23298871257028203}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV,61.006493373117806,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.1623560150038909,0.1762789397364252,0.2881711700059211,0.3339856229091351,0.0128475157801556,0.995307628661574,0.0196513722339287,-0.0341577073353967,0.3588697373431785,True,"{""rank_selected"": 5, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión,33.39856229091351,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada,,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.1754813631451499,0.1918197766720968,0.2750458218646621,0.3165910021401723,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista,31.659100214017226,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.1831654617250901,0.2010131133429094,0.2673617232847218,0.3065129570247888,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap,30.65129570247888,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.7719515647030843,1.1639852928975665,-0.3214243796932723,-0.274884538592163,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta,-27.4884538592163,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.2730523430965512,0.313969020232056,0.1774748419132608,0.1941980137873202,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida,19.41980137873202,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.8802351247823547,1.411466635332867,-0.4297079397725426,-0.3493008896958692,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico,-34.93008896958692,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,1.3684217662610187,2.929144690779323,-0.9178945812512068,-0.6006410255591879,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación,-60.06410255591879,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.3681879200429563,0.4451135792650407,0.0823392649668557,0.0858241294343307,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like,8.58241294343307,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.3681879200429563,0.4451135792650407,0.0823392649668557,0.0858241294343307,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like,8.58241294343307,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.059558637278867,0.0613679948860017,0.390968547730945,0.478412013269468,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like,47.8412013269468,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.3681879200429563,0.4451135792650407,0.0823392649668557,0.0858241294343307,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75,8.58241294343307,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,10,0.450527185009812,0.5691391941391923,0.0460830063830828,0.611116544032372,0.8424874691098612,-0.16058935902256,-0.1483582816998632,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo,-14.83582816998632,Maddison,Maddison SUN
maddison,RUS,1928,1938,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.1459753418848619,0.1571676541257516,0.4348365109519035,0.5447104950577639,0.1183067212315979,0.5002053685998795,0.2128320086713998,-1.9823447448291367,2.2742954285988604,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento,54.47104950577639,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.1260950855575884,0.1343900272632932,0.454716767279177,0.5757270223731819,0.1035511951835577,0.6387951692366902,0.1896161695597298,-1.77006661003971,2.0222567811548866,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""ridge_alpha"": 0.26366508987303583}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge,57.57270223731818,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.0936908599961888,0.0982201896410526,0.4871209928405765,0.627623528259531,0.1183553379613867,0.5002053685998795,0.2180604568602671,-2.086913708606483,2.274295428598861,False,"{""time_weight_entropy"": 2.8326868266480254, ""time_bias"": -0.005228448188867304, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo,62.7623528259531,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.0828296686221851,0.0863567521458379,0.4979821842145803,0.6453978090886481,0.1048629178875553,0.6418909127236907,0.1877967105749813,-1.7951374371276283,1.9607967743719987,False,"{""alpha"": 0.22122162910704501, ""intercept"": -0.005478902341951414}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic,64.53978090886481,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.0948608071574441,0.0995058011364733,0.4859510456793213,0.6257204082250714,0.1008779071477693,0.6700965181154327,0.1853242717648297,-1.7583819104908534,1.9481035248057417,False,"{""alpha"": 0.0016102620275609393, ""l1_ratio"": 0.1}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic,62.572040822507134,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,-0.3150166284468084,-0.2702232608855257,0.8958284812835737,1.44936420149318,0.0863175688227651,0.7375755403542478,0.1578262808168603,-1.893279436615412,1.263246179721795,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic,144.936420149318,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.011821535378266,0.0118916858839785,0.5689903174584994,0.7664825640976471,0.1226531806527398,0.2772874979049042,0.2215964865013804,-2.204143329635538,2.22778640039207,False,"{""n_factors"": 1, ""cv_rmse"": 0.1218222753610013, ""explained_variance"": 0.23298871257028195}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV,76.64825640976471,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.1966239098377404,0.2172861452624317,0.3841879429990249,0.468421395270264,0.0139395663729498,0.994037816145845,0.02302467362291,-0.0336228263913598,0.4268706460668406,True,"{""rank_selected"": 3, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión,46.8421395270264,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada,,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.1735377892902501,0.1895056364940457,0.4072740635465153,0.5027158888778995,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista,50.27158888778995,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.0299187752266272,0.0303708389166268,0.5508930776101381,0.7348016387467438,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap,73.48016387467437,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.6696802198754261,0.9536124942909474,-0.0888683670386607,-0.0850339946673096,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta,-8.50339946673096,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.2546970878121625,0.2900707835176788,0.3261147650246028,0.3855743752256879,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida,38.55743752256879,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.8802351247823547,1.411466635332867,-0.2994232719455892,-0.2587544054397895,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico,-25.87544054397895,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,1.165822650460602,2.208561322247085,-0.5850107976238366,-0.4429001535748831,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación,-44.29001535748831,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.3681879200429563,0.4451135792650407,0.2126239327938091,0.2369193989433735,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like,23.69193989433735,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.3681879200429563,0.4451135792650407,0.2126239327938091,0.2369193989433735,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like,23.69193989433735,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.059558637278867,0.0613679948860017,0.5212532155578984,0.6841369143238674,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like,68.41369143238674,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.3681879200429563,0.4451135792650407,0.2126239327938091,0.2369193989433735,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75,23.69193989433735,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,10,0.5808118528367654,0.7874890198694213,0.0598010324652424,0.611116544032372,0.8424874691098612,-0.0303046911956066,-0.0298501076194621,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo,-2.98501076194621,Maddison,Maddison RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,scm_growth,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.104284924057677,0.1099166518235112,0.5028289141381237,0.6533919649943307,0.1310561594411236,0.4959866595953178,0.2164481792858974,-2.060196868801297,2.268766716916651,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento,65.33919649943307,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.1164016258999289,0.1234469869446488,0.4907122122958718,0.6334791897295093,0.1300236896627,0.4896097157111263,0.2180401159550277,-2.0639995336503483,2.296802785450206,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge,63.347918972950936,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,-0.3436953540687911,-0.2908550667361584,0.9508091922645918,1.5878028423501882,0.1389368215608167,0.4959866595953179,0.2470021054601499,-2.813716408670291,2.1263257005327088,False,"{""time_weight_entropy"": 2.9453520385457566, ""time_bias"": -0.044798027812646815, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo,158.78028423501885,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.1093378058218488,0.115539122309999,0.4977760323739519,0.6450586422628726,0.1384512211403652,0.2714117169293237,0.2175220352122014,-2.0658825463001653,2.284558157943863,False,"{""alpha"": 10.82636733874054, ""intercept"": 0.009551451021085094}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic,64.50586422628726,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.1123779937579402,0.1189357314407706,0.4947358444378605,0.6400649495529529,0.1399868135498983,0.1024226753709014,0.2233628927430327,-2.121250933672388,2.346006921188268,False,"{""alpha"": 0.007880462815669913, ""l1_ratio"": 0.5}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic,64.0064949552953,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.1183129561108101,0.12559631849796,0.4888008820849907,0.630360053404643,0.1176305807959203,0.5506715578395968,0.2294956900712291,-2.176643944601481,2.413269856823101,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic,63.0360053404643,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.0706572815648419,0.073213352832649,0.5364565566309588,0.7099370494177624,0.1335215791618249,0.3078915742805472,0.2298721831735989,-2.228064550171147,2.369379113300831,False,"{""n_factors"": 1, ""cv_rmse"": 0.16459501786305122, ""explained_variance"": 0.1907540501246604}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV,70.99370494177623,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.1129229313329837,0.1195456477329508,0.4941909068628171,0.6391714600065537,0.0190727954281353,0.9907222735730232,0.0341803848167071,-0.2288809168340878,0.4547267795000552,True,"{""rank_selected"": 6, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión,63.91714600065536,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada,,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.2559426799416542,0.2916786867200138,0.3511711582541466,0.420730474850816,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista,42.0730474850816,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.2831436847818309,0.3272958603327087,0.3239701534139698,0.3826060404335161,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap,38.260604043351606,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.8119567669928074,1.2523109251851596,-0.2048429287970066,-0.1852247159048254,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta,-18.52247159048254,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.3468958226110879,0.4146693411353761,0.2602180155847128,0.2972128684612471,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida,29.721286846124716,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,1.1108047962188714,2.0368014175342326,-0.5036909580230706,-0.3957038931348835,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico,-39.57038931348835,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,1.3679708540439606,2.92737339081607,-0.7608570158481598,-0.532734198833821,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación,-53.2734198833821,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.401559829711914,0.49415350592962,0.2055540084838867,0.2282053126774545,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like,22.82053126774545,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.401559829711914,0.49415350592962,0.2055540084838867,0.2282053126774545,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like,22.82053126774545,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.0596647262573242,0.0614806003053376,0.5474491119384766,0.7288373178092227,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like,72.88373178092226,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.401559829711914,0.49415350592962,0.2055540084838867,0.2282053126774545,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75,22.82053126774545,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,24,10,0.6071138381958008,0.8351272739384037,0.0625921886275189,0.6519368648529053,0.919254568064247,-0.0448230266571044,-0.043833317125145,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo,-4.3833317125145,GMD,GMD RUS
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.1464655832632732,0.1577350846691647,0.3011393319872218,0.3513976213371195,0.1222275971166772,0.5494606320524472,0.2083370167297575,-2.353578617493817,2.646509784020364,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento,35.13976213371195,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.090912446609698,0.0951731149415848,0.356692468640797,0.4285964640794615,0.1206901609391353,0.5639137934636842,0.2091236294875003,-2.4185711072403064,2.6003960004597024,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge,42.85964640794615,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,-0.0402774756814766,-0.0394771195685695,0.4878823909319717,0.6288632696159164,0.1226602052770815,0.5494606320524472,0.2094400100162528,-2.553557595876511,2.473002644513558,False,"{""time_weight_entropy"": 2.8542584800067394, ""time_bias"": -0.015561921578729158, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.9368005710607289}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo,62.88632696159164,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.0626992491438097,0.0647065796591253,0.3849056661066853,0.4694756935392894,0.1323412658640053,0.478281289356228,0.2182413902104689,-2.556197433381817,2.681595931669437,False,"{""alpha"": 100.0, ""intercept"": 0.005144479134005714}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic,46.94756935392894,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,-0.0097180453419883,-0.0096709777311404,0.4573229605924834,0.579839027615292,0.0945298458674819,0.7427446396758931,0.1702763563079712,-2.0530343210376434,2.033598230353667,False,"{""alpha"": 0.001082636733874054, ""l1_ratio"": 0.1}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic,57.98390276152921,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,-0.4909258154001669,-0.3879405222953711,0.938530730650662,1.5562228779266976,0.0778869716568433,0.8109257001230843,0.1441795145239897,-2.221079989688043,1.2392283588877095,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic,155.62228779266977,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,-0.0942413249194656,-0.089936885169259,0.5418462401699607,0.7191779493792849,0.1259563865571684,0.3124957706907952,0.222412193955552,-2.7631876523860903,2.5747050025471587,False,"{""n_factors"": 1, ""cv_rmse"": 0.1786619535241327, ""explained_variance"": 0.23344289164534737}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV,71.91779493792849,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.1900196113570409,0.209273312915406,0.2575853038934541,0.2938021726357949,0.0129152722508875,0.9952577266937982,0.0203347305594312,-0.0539971553561342,0.4340363780702161,True,"{""rank_selected"": 4, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión,29.38021726357949,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada,,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.2105776357741799,0.2343908823940452,0.2370272794763151,0.2674756933768367,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista,26.747569337683668,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.2200697575494002,0.2461636568783185,0.2275351577010948,0.2555015795274546,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap,25.55015795274546,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.9263418776437014,1.5252545704958909,-0.4787369623932063,-0.3804345677302543,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta,-38.04345677302543,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.3081751205176491,0.3609392964643583,0.1394297947328459,0.1496180936394999,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida,14.96180936394999,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,1.0562821497388255,1.875659817735449,-0.6086772344883304,-0.4559299295726461,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico,-45.59299295726461,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,1.6421061195132225,4.166038356863635,-1.1945012042627274,-0.6971450207136476,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación,-69.71450207136476,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.4773383435981166,0.6117786868096042,-0.0297334283476216,-0.0292957386988603,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like,-2.9295738698860303,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.4773383435981166,0.6117786868096042,-0.0297334283476216,-0.0292957386988603,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like,-2.9295738698860303,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.0829724052607385,0.0865118261240149,0.3646325099897565,0.4399847308996139,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like,43.99847308996139,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.4773383435981166,0.6117786868096042,-0.0297334283476216,-0.0292957386988603,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75,-2.9295738698860303,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,12,0.447604915250495,0.5645604395604378,0.0380048006163116,0.7563776835091405,1.130544718708379,-0.3087727682586454,-0.2656523818430167,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo,-26.56523818430167,Maddison,Maddison SUN
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.1785637980442327,0.1954991513483137,0.5011927529260032,0.6506889610708635,0.1183067212315979,0.5002053685998795,0.2128320086713998,-2.375420306012566,2.732547902101031,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento,65.06889610708635,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.1572896850882442,0.170334593279837,0.5224668658819916,0.6861821084599786,0.1035511951835577,0.6387951692366902,0.1896161695597298,-2.118104349628514,2.432683719805002,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""ridge_alpha"": 0.26366508987303583}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge,68.61821084599787,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.2884649624626273,0.3343775953989614,0.3912915885076086,0.478889677782867,0.1187774702990446,0.5002053685998795,0.2138450555243485,-2.277675703829556,2.8546056287548103,False,"{""time_weight_entropy"": 2.8542584800067394, ""time_bias"": 0.009158430368199551, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 0.923525569106172}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,weak,medium,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo,47.8889677782867,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.0993458477529404,0.1044482044443482,0.5804107032172955,0.7867721131323402,0.1048629178875553,0.6418909127236907,0.1877967105749813,-2.154214679146836,2.3529063746527163,False,"{""alpha"": 0.22122162910704501, ""intercept"": -0.005478902341951414}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic,78.67721131323403,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.1103589436260746,0.1166788232767215,0.5693976073441613,0.7672021811156209,0.1008779071477693,0.6700965181154327,0.1853242717648297,-2.113532317551882,2.3342502048040314,False,"{""alpha"": 0.0016102620275609393, ""l1_ratio"": 0.1}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic,76.72021811156209,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,-0.2490020245587887,-0.2204216049191886,0.9287585755290246,1.5313647281049696,0.0863175688227651,0.7375755403542478,0.1578262808168603,-2.142917394361113,1.6449133452435354,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic,153.13647281049697,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,-0.0389024512478853,-0.0381554686960678,0.7186590022181213,1.051680066657961,0.1228184369525217,0.2727621285407119,0.2225989570532269,-2.710089935886608,2.632285033390837,False,"{""n_factors"": 1, ""cv_rmse"": 0.12204402557891454, ""explained_variance"": 0.23344289164534757}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV,105.16800666579611,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.2230840982100877,0.2499256858289735,0.4566724527601481,0.5788116641442198,0.0134743401356445,0.9944283940934612,0.0220352865814771,-0.0413393407676374,0.487507537187813,True,"{""rank_selected"": 3, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión,57.88116641442198,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada,,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.2082453471483001,0.2315152812485725,0.4715112038219358,0.6024139384608502,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista,60.24139384608503,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.0308336238932366,0.0313139036196912,0.6489229270769993,0.9134787625513868,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap,91.34787625513869,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.8036162638505113,1.2336036413619675,-0.1238597128802754,-0.1164962236106745,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta,-11.64962236106745,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.2894266922903528,0.3356615234308862,0.390329858679883,0.4774680691791002,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida,47.746806917910014,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,1.0562821497388255,1.875659817735449,-0.3765255987685896,-0.3137584494767272,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico,-31.37584494767272,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,1.3989871805527223,3.051094860672256,-0.7192306295824864,-0.5128731071548462,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación,-51.28731071548462,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.4773383435981166,0.6117786868096042,0.2024182073721192,0.2243599374095457,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like,22.43599374095457,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.4773383435981166,0.6117786868096042,0.2024182073721192,0.2243599374095457,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like,22.43599374095457,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.0829724052607385,0.0865118261240149,0.5967841457094973,0.8162685436568846,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like,81.62685436568846,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.4773383435981166,0.6117786868096042,0.2024182073721192,0.2243599374095457,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75,22.43599374095457,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,21,12,0.6797565509702359,0.973397252100247,0.0582815139146124,0.7563776835091405,1.130544718708379,-0.0766211325389045,-0.0737592903956509,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo,-7.375929039565091,Maddison,Maddison RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.1476388784156083,0.1590942468249585,0.5654186395897627,0.7601845114209229,0.1310561594411236,0.4959866595953178,0.2164481792858974,-2.449739273015161,2.7450170298463776,False,"{""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM no negativo sobre crecimiento,"convexidad, no anticipación, donor pool comparable, buen ajuste pretratamiento",modelo central,SCM no negativo sobre crecimiento,76.01845114209229,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.1594538246617427,0.1728701032965829,0.5536036933436284,0.7395103982989697,0.1300236896627,0.4896097157111263,0.2180401159550277,-2.4570275667985904,2.7759352161220754,False,"{""scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""ridge_alpha"": 10.0}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,SCM aumentado con corrección ridge,mismas que SCM más extrapolación regularizada controlada,corrige sesgo de prefit,SCM aumentado con corrección ridge,73.95103982989697,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,-0.1120586831434012,-0.1060082062876276,0.8251162011487723,1.2821459379019768,0.1330505774559885,0.4959866595953177,0.2257573490519294,-2.821146871766554,2.597029505479752,False,"{""time_weight_entropy"": 2.848954320773567, ""time_bias"": -0.0216414634632508, ""unit_scm"": {""success"": true, ""method"": ""nnls_normalized"", ""rnorm"": 1.016743035115812}, ""success"": true, ""method"": ""nnls_time_weights""}",,False,poor,high,inside_or_weak_conformal_signal,causal_synthetic,Synthetic DiD con pesos de unidad y tiempo,"no anticipación, tendencia latente aproximable por pesos de unidad/tiempo",estimador clave para identificación,Synthetic DiD con pesos de unidad y tiempo,128.21459379019768,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.1265407631194346,0.1348957121226539,0.5865167548859365,0.7977156127609863,0.1384512211403652,0.2714117169293237,0.2175220352122014,-2.4837236594269823,2.7368051856658515,False,"{""alpha"": 10.82636733874054, ""intercept"": 0.009551451021085094}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Ridge synthetic,estabilidad predictiva y regularización suficiente,benchmark robusto,Ridge synthetic,79.77156127609864,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.1342507997857495,0.1436796182818565,0.5788067182196215,0.7839084547151443,0.1399868135498983,0.1024226753709014,0.2233628927430327,-2.5461039131306435,2.8146055127021423,False,"{""alpha"": 0.007880462815669913, ""l1_ratio"": 0.5}",,False,poor,high,inside_or_weak_conformal_signal,regularized_prediction,Elastic net sparse synthetic,sparsity/regularización y estabilidad de selección,benchmark parsimonioso,Elastic net sparse synthetic,78.39084547151442,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.3631127326817923,0.4377979369226168,0.3499447853235787,0.4189891974008295,0.1176305807959203,0.5506715578395968,0.2294956900712291,-2.3908355481729573,3.1170610135365417,False,"{""epsilon"": 1.35}",,False,weak,medium,inside_or_weak_conformal_signal,regularized_prediction,Huber robust synthetic,"robustez a outliers, relación lineal aproximada",reduce efecto de crisis extremas,Huber robust synthetic,41.89891974008295,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,-0.0115418451100248,-0.0114754935342941,0.724599363115396,1.0639040582138288,0.1337683663689331,0.3024036482159615,0.2329630553328937,-2.80709850910475,2.7840148188847,False,"{""n_factors"": 1, ""cv_rmse"": 0.16484144727745143, ""explained_variance"": 0.1889747363582839}",,False,poor,high,inside_or_weak_conformal_signal,factor_model,GSC con factores interactivos seleccionados por CV,estructura de factores latentes estable y ausencia de shocks tratados no modelados,relaja paralelismo,GSC con factores interactivos seleccionados por CV,106.39040582138288,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.1434641366019605,0.1542654141848083,0.5695933814034105,0.7675481873285472,0.0214595232276046,0.9882399475509982,0.0355811201715718,-0.2835093054569018,0.5704375786608229,True,"{""rank_selected"": 6, ""method"": ""fast_svd_shrinkage_matrix_completion""}",,True,excellent,medium_high,actual_exceeds_conformal_band,factor_model,Matrix completion de baja dimensión,panel aproximadamente low-rank y missingness contrafactual ignorability,imputación causal,Matrix completion de baja dimensión,76.75481873285473,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,ml_superlearner_blocked_cv,statistical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,,,,,,,,,,,,TypeError('return arrays must be of ArrayType'),False,unknown,high,inside_or_weak_conformal_signal,ml_prediction,Super learner con validación temporal bloqueada,predicción fuera de muestra sin leakage y estabilidad temporal,"benchmark predictivo, no identificación por sí solo",Super learner con validación temporal bloqueada,,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,historical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.307131215929985,0.3595193469640931,0.405926302075386,0.5006919505002658,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia media zarista,continuidad institucional zarista y ausencia de ruptura fuerte,escenario histórico admisible,Tendencia media zarista,50.06919505002658,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,aggressive_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.3407324570153148,0.4059770312469528,0.3723250609900563,0.4511046021348823,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,Tendencia zarista con cap,misma que zarista pero evitando extrapolación extrema,escenario conservador,Tendencia zarista con cap,45.11046021348823,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,historical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.9743481203913688,1.6494395323191222,-0.2612906023859977,-0.2299428933361856,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión lenta,recuperación NEP se modera gradualmente,escenario histórico admisible,NEP con reversión lenta,-22.99428933361856,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,historical_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.3981090656807208,0.4890064205503486,0.3149484523246502,0.3701886790953601,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP con reversión rápida,rebote NEP se agota más rápido,escenario histórico admisible,NEP con reversión rápida,37.018867909536006,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,aggressive_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,1.3329657554626455,2.792273682572812,-0.6199082374572746,-0.4620061969909735,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_scenario,NEP constante capada a p95 histórico,recuperación alta pero acotada,upper bound admisible,NEP constante capada a p95 histórico,-46.20061969909735,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,stress_upper_bound,False,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,1.641565024852753,4.163243797221787,-0.9285075068473816,-0.604856981257367,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,NEP constante sin moderación,rebote posguerra extrapolado mecánicamente,"stress, no frontera principal",NEP constante sin moderación,-60.4856981257367,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,aggressive_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.5119123458862305,0.6684788546944633,0.2011451721191406,0.2228022757363643,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Japón-like,Japón como industrializador tardío comparable parcial,analogía histórica,Trayectoria Japón-like,22.28022757363643,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,aggressive_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.5119123458862305,0.6684788546944633,0.2011451721191406,0.2228022757363643,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Turquía-like,modernización autoritaria no soviética,placebo/analogía,Trayectoria Turquía-like,22.28022757363643,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,aggressive_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.0830535888671875,0.0866000366530852,0.6300039291381836,0.8776179566702575,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,historical_analogue,Trayectoria Italia-like,industrialización autoritaria/corporativa,placebo/analogía,Trayectoria Italia-like,87.76179566702575,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,aggressive_admissible,True,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.5119123458862305,0.6684788546944633,0.2011451721191406,0.2228022757363643,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,frontier_scenario,Donor frontier p75,rival fuerte pero no extremo,frontera admisible alta,Donor frontier p75,22.28022757363643,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,stress_upper_bound,False,24,12,0.7130575180053711,1.0402197405383928,0.0612224091219371,0.8193771839141846,1.2690861739826451,-0.1063196659088134,-0.1008628213720732,,,,,,,{},,False,unknown,high,inside_or_weak_conformal_signal,stress_upper_bound,Donor frontier p90 extremo,selección de crecimientos extremos,stress hostile upper bound,Donor frontier p90 extremo,-10.08628213720732,GMD,GMD RUS


==> data/processed/csv/recovery_placebo_diagnostics.csv <==
source,unit,origin,endpoint,prior_3y_log_collapse,future_log_rebound,effect_log,effect_pct,pre_rmse,post_gap_rmse,n_donors,effect_percent,prior_collapse_percent,future_rebound_percent
maddison,GRC,1917,1927,-0.5713806295150086,0.9622592237425538,0.7176646057727539,1.0496408973320417,0.1145984721388614,0.2272334513343457,20,104.96408973320416,-43.5254803675856,161.76035502958575
maddison,GRC,1915,1925,-0.5426943752471178,0.6270707045987418,0.4875535246849176,0.62832767953905,0.1130258332989306,0.2408547751561525,20,62.832767953905,-41.881977671451374,87.21185510428096
maddison,ZAF,1885,1895,-0.5303360385241733,0.5342252023956986,0.5440713172594681,0.7230075118030377,0.1567520817111645,0.0863767872521573,22,72.30075118030376,-41.15927910375061,70.61258278145692
maddison,GRC,1913,1923,-0.3232879279059952,0.5242742301247505,0.5882227265806877,0.8007850821811102,0.1061861595422513,0.2972121565909164,20,80.07850821811103,-27.623456790123445,68.92324093816626
maddison,BRA,1894,1904,-0.3040184917714743,0.0769610411361281,-0.0819350077873051,-0.0786681638547991,0.0511272509285842,0.0691046554529757,21,-7.86681638547991,-26.215277777777768,7.999999999999985
maddison,GRC,1914,1924,-0.2998260797065795,0.3145728907267306,0.2385128779286569,0.2693600526593496,0.1142334192572354,0.2824850726313089,20,26.93600526593496,-25.90529247910861,36.96741854636603
gmd,VEN,1895,1905,-2.2468719482421875,1.949677467346192,1.893309277644916,5.641310295265296,0.3748753664873549,0.6874949109778072,23,564.1310295265296,-89.42705650200845,602.6420964879575
gmd,ZAF,1885,1895,-0.5303363800048828,0.4282150268554687,0.4618225181583913,0.5869636210035738,0.1580965180275678,0.0840863715168271,24,58.696362100357376,-41.1592991967183,53.4516007646551
gmd,BEL,1915,1925,-0.4881181716918945,0.6714696884155273,0.4198799697837029,0.5217788852071208,0.0350299117387052,0.1369556095218152,23,52.17788852071208,-38.62196627038443,95.7111552182315
gmd,ZAF,1901,1911,-0.4489469528198242,0.2302007675170898,0.0407906971127087,0.0416340657106377,0.1525202761121339,0.1441533644011685,23,4.16340657106377,-36.17000421914364,25.88527212957485
gmd,ZAF,1900,1910,-0.4482145309448242,0.4180870056152344,0.2396556662156552,0.2708114916452877,0.1530086004711432,0.1514581304858954,23,27.08114916452877,-36.123236609232976,51.90528347792727
gmd,BEL,1916,1926,-0.3868932723999023,0.5729961395263672,0.3568270452538893,0.4287887326902122,0.035314339305586,0.1369249963374016,23,42.87887326902122,-32.08364234427275,77.3572970908035


==> data/processed/csv/scenario_paths_v6.csv <==
source,treated,origin,endpoint,pool_rule,estimator,year,actual_growth,cf_growth,gap
maddison,SUN,1928,1933,preregistered_similarity_top40,scm_growth,1929,0.0113818665553209,0.0234007021326525,-0.0120188355773316
maddison,SUN,1928,1933,preregistered_similarity_top40,scm_growth,1930,0.0438414242078737,-0.0228711669273301,0.0667125911352038
maddison,SUN,1928,1933,preregistered_similarity_top40,scm_growth,1931,0.0094869189317554,-0.0447722441964458,0.0542591631282013
maddison,SUN,1928,1933,preregistered_similarity_top40,scm_growth,1932,-0.0155712488704304,-0.0329812883813808,0.0174100395109503
maddison,SUN,1928,1933,preregistered_similarity_top40,scm_growth,1933,0.0368034689762044,0.035274601471536,0.0015288675046683
maddison,SUN,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,1929,0.0113818665553209,0.0193976838829089,-0.008015817327588
maddison,SUN,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,1930,0.0438414242078737,-0.0281493005441649,0.0719907247520386
maddison,SUN,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,1931,0.0094869189317554,-0.051833211796895,0.0613201307286505
maddison,SUN,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,1932,-0.0155712488704304,-0.0419284548174832,0.0263572059470527
maddison,SUN,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,1933,0.0368034689762044,0.0330207014930306,0.0037827674831738
maddison,SUN,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,1929,0.0113818665553209,0.0008084898644305,0.0105733766908903
maddison,SUN,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,1930,0.0438414242078737,-0.0454633791955521,0.0893048034034259
maddison,SUN,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,1931,0.0094869189317554,-0.0673644564646678,0.0768513753964233
maddison,SUN,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,1932,-0.0155712488704304,-0.0555735006496028,0.0400022517791723
maddison,SUN,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,1933,0.0368034689762044,0.012682389203314,0.0241210797728904
maddison,SUN,1928,1933,preregistered_similarity_top40,ridge_synthetic,1929,0.0113818665553209,0.0053572529389139,0.0060246136164069
maddison,SUN,1928,1933,preregistered_similarity_top40,ridge_synthetic,1930,0.0438414242078737,0.0049750816213363,0.0388663425865374
maddison,SUN,1928,1933,preregistered_similarity_top40,ridge_synthetic,1931,0.0094869189317554,0.0046839233809283,0.0048029955508271
maddison,SUN,1928,1933,preregistered_similarity_top40,ridge_synthetic,1932,-0.0155712488704304,0.0044294801249045,-0.0200007289953349
maddison,SUN,1928,1933,preregistered_similarity_top40,ridge_synthetic,1933,0.0368034689762044,0.0056531543431614,0.0311503146330429
maddison,SUN,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,1929,0.0113818665553209,0.0271613203486858,-0.0157794537933649
maddison,SUN,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,1930,0.0438414242078737,-0.0021690069137547,0.0460104311216285
maddison,SUN,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,1931,0.0094869189317554,-0.0371945605288106,0.0466814794605661
maddison,SUN,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,1932,-0.0155712488704304,-0.1016204615490643,0.0860492126786338
maddison,SUN,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,1933,0.0368034689762044,0.076049825386567,-0.0392463564103625
maddison,SUN,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,1929,0.0113818665553209,-0.0006212723273501,0.012003138882671
maddison,SUN,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,1930,0.0438414242078737,0.0062522052860189,0.0375892189218548
maddison,SUN,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,1931,0.0094869189317554,-0.0137024001610552,0.0231893190928107
maddison,SUN,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,1932,-0.0155712488704304,-0.2986282181433742,0.2830569692729437
maddison,SUN,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,1933,0.0368034689762044,0.0543228376736655,-0.017519368697461
maddison,SUN,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1929,0.0113818665553209,0.0290893075623448,-0.0177074410070239
maddison,SUN,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1930,0.0438414242078737,-0.0477043230239661,0.0915457472318398
maddison,SUN,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1931,0.0094869189317554,-0.0950803086327116,0.1045672275644671
maddison,SUN,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1932,-0.0155712488704304,-0.075945521163923,0.0603742722934925
maddison,SUN,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1933,0.0368034689762044,0.0218223825648314,0.014981086411373
maddison,SUN,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,1929,0.0113818665553209,0.0238374183786576,-0.0124555518233367
maddison,SUN,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,1930,0.0438414242078737,-0.0103029839946559,0.0541444082025297
maddison,SUN,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,1931,0.0094869189317554,-0.0412270864845273,0.0507140054162828
maddison,SUN,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,1932,-0.0155712488704304,-0.036406407872511,0.0208351590020806
maddison,SUN,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,1933,0.0368034689762044,0.0518728215550388,-0.0150693525788343
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1929,0.0113818665553209,0.017548136314515,-0.006166269759194
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1930,0.0438414242078737,0.017548136314515,0.0262932878933587
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1931,0.0094869189317554,0.017548136314515,-0.0080612173827595
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1932,-0.0155712488704304,0.017548136314515,-0.0331193851849454
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1933,0.0368034689762044,0.017548136314515,0.0192553326616894
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,1929,0.0113818665553209,0.0182148448677745,-0.0068329783124535
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,1930,0.0438414242078737,0.0182374451577155,0.0256039790501582
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,1931,0.0094869189317554,0.0182600454476565,-0.008773126515901
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,1932,-0.0155712488704304,0.0182826457375975,-0.033853894608028
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,1933,0.0368034689762044,0.0183052460275385,0.0184982229486659
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,1929,0.0113818665553209,0.1368421766261018,-0.1254603100707809
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,1930,0.0438414242078737,0.1070186665482051,-0.0631772423403314
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,1931,0.0094869189317554,0.0771951564703084,-0.0677082375385529
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,1932,-0.0155712488704304,0.0473716463924117,-0.0629428952628422
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,1933,0.0368034689762044,0.017548136314515,0.0192553326616894
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,1929,0.0113818665553209,0.071230454454729,-0.0598485878994081
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,1930,0.0438414242078737,0.0417051794776113,0.0021362447302623
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,1931,0.0094869189317554,0.0284188057379083,-0.0189318868061528
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,1932,-0.0155712488704304,0.022439937555042,-0.0380111864254724
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,1933,0.0368034689762044,0.0197494468727521,0.0170540221034523
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1929,0.0113818665553209,0.0880235124782354,-0.0766416459229145
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1930,0.0438414242078737,0.0880235124782354,-0.0441820882703617
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1931,0.0094869189317554,0.0880235124782354,-0.07853659354648
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1932,-0.0155712488704304,0.0880235124782354,-0.1035947613486659
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1933,0.0368034689762044,0.0880235124782354,-0.051220043502031
maddison,SUN,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1929,0.0113818665553209,0.1368421766261018,-0.1254603100707809
maddison,SUN,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1930,0.0438414242078737,0.1368421766261018,-0.0930007524182281
maddison,SUN,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1931,0.0094869189317554,0.1368421766261018,-0.1273552576943464
maddison,SUN,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1932,-0.0155712488704304,0.1368421766261018,-0.1524134254965323
maddison,SUN,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1933,0.0368034689762044,0.1368421766261018,-0.1000387076498974
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_japan_like,1929,0.0113818665553209,0.057685384768801,-0.0463035182134801
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_japan_like,1930,0.0438414242078737,-0.0064791360501361,0.0503205602580099
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_japan_like,1931,0.0094869189317554,-0.0241036983328069,0.0335906172645623
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_japan_like,1932,-0.0155712488704304,0.0138144944431886,-0.029385743313619
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_japan_like,1933,0.0368034689762044,0.0578278630721982,-0.0210243940959937
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_turkey_like,1929,0.0113818665553209,0.057685384768801,-0.0463035182134801
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_turkey_like,1930,0.0438414242078737,-0.0064791360501361,0.0503205602580099
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_turkey_like,1931,0.0094869189317554,-0.0241036983328069,0.0335906172645623
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_turkey_like,1932,-0.0155712488704304,0.0138144944431886,-0.029385743313619
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_turkey_like,1933,0.0368034689762044,0.0578278630721982,-0.0210243940959937
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_italy_like,1929,0.0113818665553209,0.0409157467842291,-0.0295338802289082
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_italy_like,1930,0.0438414242078737,-0.0542149560978941,0.0980563803057679
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_italy_like,1931,0.0094869189317554,-0.0202864411409642,0.0297733600727196
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_italy_like,1932,-0.0155712488704304,0.0140046052555238,-0.0295758541259543
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_italy_like,1933,0.0368034689762044,-0.0193073132178298,0.0561107821940343
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1929,0.0113818665553209,0.057685384768801,-0.0463035182134801
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1930,0.0438414242078737,-0.0064791360501361,0.0503205602580099
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1931,0.0094869189317554,-0.0241036983328069,0.0335906172645623
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1932,-0.0155712488704304,0.0138144944431886,-0.029385743313619
maddison,SUN,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1933,0.0368034689762044,0.0578278630721982,-0.0210243940959937
maddison,SUN,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1929,0.0113818665553209,0.0628556519862666,-0.0514737854309457
maddison,SUN,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1930,0.0438414242078737,0.0352087062940427,0.008632717913831
maddison,SUN,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1931,0.0094869189317554,-0.0065213891665596,0.0160083080983151
maddison,SUN,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1932,-0.0155712488704304,0.0423236039388363,-0.0578948528092668
maddison,SUN,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1933,0.0368034689762044,0.0905691206605237,-0.0537656516843192
maddison,RUS,1928,1933,preregistered_similarity_top40,scm_growth,1929,0.0146083542259454,0.0327765211381701,-0.0181681669122247
maddison,RUS,1928,1933,preregistered_similarity_top40,scm_growth,1930,0.033931278246972,-0.0268446206264145,0.0607758988733866
maddison,RUS,1928,1933,preregistered_similarity_top40,scm_growth,1931,0.0480802580366486,-0.0434655400203343,0.0915457980569829
maddison,RUS,1928,1933,preregistered_similarity_top40,scm_growth,1932,0.0331602330198901,-0.0367326946396917,0.0698929276595818
maddison,RUS,1928,1933,preregistered_similarity_top40,scm_growth,1933,0.0472035646549384,0.0399014794091486,0.0073020852457898
maddison,RUS,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,1929,0.0146083542259454,0.0463720376674442,-0.0317636834414987
maddison,RUS,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,1930,0.033931278246972,-0.0272575658719754,0.0611888441189474
maddison,RUS,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,1931,0.0480802580366486,-0.0614837935316805,0.1095640515683291
maddison,RUS,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,1932,0.0331602330198901,-0.0969658807604166,0.1301261137803068
maddison,RUS,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,1933,0.0472035646549384,0.073927085716875,-0.0267235210619365
maddison,RUS,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,1929,0.0146083542259454,0.0153844801970807,-0.0007761259711353
maddison,RUS,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,1930,0.033931278246972,-0.0442366615675039,0.078167939814476
maddison,RUS,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,1931,0.0480802580366486,-0.0608575809614236,0.1089378389980722
maddison,RUS,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,1932,0.0331602330198901,-0.0541247355807811,0.0872849686006712
maddison,RUS,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,1933,0.0472035646549384,0.0225094384680592,0.0246941261868792
maddison,RUS,1928,1933,preregistered_similarity_top40,ridge_synthetic,1929,0.0146083542259454,0.0337803990640663,-0.0191720448381209
maddison,RUS,1928,1933,preregistered_similarity_top40,ridge_synthetic,1930,0.033931278246972,-0.0136262064842924,0.0475574847312645
maddison,RUS,1928,1933,preregistered_similarity_top40,ridge_synthetic,1931,0.0480802580366486,-0.0421215816073828,0.0902018396440314
maddison,RUS,1928,1933,preregistered_similarity_top40,ridge_synthetic,1932,0.0331602330198901,-0.0930845533406539,0.1262447863605441
maddison,RUS,1928,1933,preregistered_similarity_top40,ridge_synthetic,1933,0.0472035646549384,0.0690223897646293,-0.0218188251096908
maddison,RUS,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,1929,0.0146083542259454,0.0421529276570484,-0.027544573431103
maddison,RUS,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,1930,0.033931278246972,-0.0007496089881978,0.0346808872351698
maddison,RUS,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,1931,0.0480802580366486,-0.0300731519426784,0.0781534099793271
maddison,RUS,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,1932,0.0331602330198901,-0.1100973321086299,0.14325756512852
maddison,RUS,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,1933,0.0472035646549384,0.0764945425955946,-0.0292909779406562
maddison,RUS,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,1929,0.0146083542259454,0.0261182261831536,-0.0115098719572082
maddison,RUS,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,1930,0.033931278246972,-0.0286120419766305,0.0625433202236026
maddison,RUS,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,1931,0.0480802580366486,-0.0253159210772106,0.0733961791138592
maddison,RUS,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,1932,0.0331602330198901,-0.3273994813672704,0.3605597143871605
maddison,RUS,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,1933,0.0472035646549384,0.0867295339261668,-0.0395259692712284
maddison,RUS,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1929,0.0146083542259454,0.0276994569739732,-0.0130911027480278
maddison,RUS,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1930,0.033931278246972,-0.0365003925448304,0.0704316707918025
maddison,RUS,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1931,0.0480802580366486,-0.076106947459147,0.1241872054957956
maddison,RUS,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1932,0.0331602330198901,-0.0601101718582094,0.0932704048780996
maddison,RUS,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1933,0.0472035646549384,0.0216242722517137,0.0255792924032246
maddison,RUS,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,1929,0.0146083542259454,0.0363298130061407,-0.0217214587801953
maddison,RUS,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,1930,0.033931278246972,-0.010561499666351,0.044492777913323
maddison,RUS,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,1931,0.0480802580366486,-0.0358831643642069,0.0839634224008555
maddison,RUS,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,1932,0.0331602330198901,-0.044984387879835,0.0781446208997252
maddison,RUS,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,1933,0.0472035646549384,0.0557710135414341,-0.0085674488864956
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1929,0.0146083542259454,0.017353778929025,-0.0027454247030795
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1930,0.033931278246972,0.017353778929025,0.016577499317947
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1931,0.0480802580366486,0.017353778929025,0.0307264791076236
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1932,0.0331602330198901,0.017353778929025,0.0158064540908651
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1933,0.0472035646549384,0.017353778929025,0.0298497857259134
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,1929,0.0146083542259454,0.0048927174146812,0.0097156368112641
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,1930,0.033931278246972,0.0044703085497882,0.0294609696971838
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,1931,0.0480802580366486,0.0040478996848952,0.0440323583517533
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,1932,0.0331602330198901,0.0036254908200022,0.0295347421998878
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,1933,0.0472035646549384,0.0032030819551092,0.0440004826998292
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,1929,0.0146083542259454,0.1165822650460602,-0.1019739108201147
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,1930,0.033931278246972,0.0917751435168014,-0.0578438652698293
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,1931,0.0480802580366486,0.0669680219875426,-0.0188877639508939
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,1932,0.0331602330198901,0.0421609004582838,-0.0090006674383936
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,1933,0.0472035646549384,0.017353778929025,0.0298497857259134
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,1929,0.0146083542259454,0.0620065976816908,-0.0473982434557454
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,1930,0.033931278246972,0.0374475473677246,-0.0035162691207525
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,1931,0.0480802580366486,0.0263959747264398,0.0216842833102087
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,1932,0.0331602330198901,0.0214227670378616,0.0117374659820284
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,1933,0.0472035646549384,0.0191848235780015,0.0280187410769369
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1929,0.0146083542259454,0.0880235124782354,-0.07341515825229
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1930,0.033931278246972,0.0880235124782354,-0.0540922342312634
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1931,0.0480802580366486,0.0880235124782354,-0.0399432544415868
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1932,0.0331602330198901,0.0880235124782354,-0.0548632794583453
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1933,0.0472035646549384,0.0880235124782354,-0.0408199478232969
maddison,RUS,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1929,0.0146083542259454,0.1165822650460602,-0.1019739108201147
maddison,RUS,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1930,0.033931278246972,0.1165822650460602,-0.0826509867990881
maddison,RUS,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1931,0.0480802580366486,0.1165822650460602,-0.0685020070094115
maddison,RUS,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1932,0.0331602330198901,0.1165822650460602,-0.08342203202617
maddison,RUS,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1933,0.0472035646549384,0.1165822650460602,-0.0693787003911217
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_japan_like,1929,0.0146083542259454,0.057685384768801,-0.0430770305428556
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_japan_like,1930,0.033931278246972,-0.0064791360501361,0.0404104142971082
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_japan_like,1931,0.0480802580366486,-0.0241036983328069,0.0721839563694555
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_japan_like,1932,0.0331602330198901,0.0138144944431886,0.0193457385767015
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_japan_like,1933,0.0472035646549384,0.0578278630721982,-0.0106242984172597
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_turkey_like,1929,0.0146083542259454,0.057685384768801,-0.0430770305428556
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_turkey_like,1930,0.033931278246972,-0.0064791360501361,0.0404104142971082
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_turkey_like,1931,0.0480802580366486,-0.0241036983328069,0.0721839563694555
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_turkey_like,1932,0.0331602330198901,0.0138144944431886,0.0193457385767015
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_turkey_like,1933,0.0472035646549384,0.0578278630721982,-0.0106242984172597
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_italy_like,1929,0.0146083542259454,0.0409157467842291,-0.0263073925582837
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_italy_like,1930,0.033931278246972,-0.0542149560978941,0.0881462343448662
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_italy_like,1931,0.0480802580366486,-0.0202864411409642,0.0683666991776128
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_italy_like,1932,0.0331602330198901,0.0140046052555238,0.0191556277643663
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_italy_like,1933,0.0472035646549384,-0.0193073132178298,0.0665108778727683
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1929,0.0146083542259454,0.057685384768801,-0.0430770305428556
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1930,0.033931278246972,-0.0064791360501361,0.0404104142971082
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1931,0.0480802580366486,-0.0241036983328069,0.0721839563694555
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1932,0.0331602330198901,0.0138144944431886,0.0193457385767015
maddison,RUS,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1933,0.0472035646549384,0.0578278630721982,-0.0106242984172597
maddison,RUS,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1929,0.0146083542259454,0.0628556519862666,-0.0482472977603212
maddison,RUS,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1930,0.033931278246972,0.0352087062940427,-0.0012774280470706
maddison,RUS,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1931,0.0480802580366486,-0.0065213891665596,0.0546016472032082
maddison,RUS,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1932,0.0331602330198901,0.0423236039388363,-0.0091633709189462
maddison,RUS,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1933,0.0472035646549384,0.0905691206605237,-0.0433655560055852
gmd,RUS,1928,1933,preregistered_similarity_top40,scm_growth,1929,0.0282793045043945,0.0340044480111716,-0.0057251435067771
gmd,RUS,1928,1933,preregistered_similarity_top40,scm_growth,1930,0.0434932708740234,-0.0329542036249377,0.0764474744989612
gmd,RUS,1928,1933,preregistered_similarity_top40,scm_growth,1931,0.0549840927124023,-0.0535494812691822,0.1085335739815846
gmd,RUS,1928,1933,preregistered_similarity_top40,scm_growth,1932,0.0379514694213867,-0.0298986320123084,0.0678501014336952
gmd,RUS,1928,1933,preregistered_similarity_top40,scm_growth,1933,0.043375015258789,0.0132231231724201,0.0301518920863688
gmd,RUS,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,1929,0.0282793045043945,0.0390214204165845,-0.01074211591219
gmd,RUS,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,1930,0.0434932708740234,-0.0349678045492716,0.0784610754232951
gmd,RUS,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,1931,0.0549840927124023,-0.0589620614364804,0.1139461541488827
gmd,RUS,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,1932,0.0379514694213867,-0.0310054007948831,0.0689568702162699
gmd,RUS,1928,1933,preregistered_similarity_top40,augmented_scm_ridge,1933,0.043375015258789,0.0165421075610344,0.0268329076977546
gmd,RUS,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,1929,0.0282793045043945,-0.0278544368591937,0.0561337413635882
gmd,RUS,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,1930,0.0434932708740234,-0.0948130884953032,0.1383063593693266
gmd,RUS,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,1931,0.0549840927124023,-0.1154083661395477,0.17039245885195
gmd,RUS,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,1932,0.0379514694213867,-0.0917575168826739,0.1297089863040606
gmd,RUS,1928,1933,preregistered_similarity_top40,synthetic_did_bias_corrected,1933,0.043375015258789,-0.0486357616979452,0.0920107769567342
gmd,RUS,1928,1933,preregistered_similarity_top40,ridge_synthetic,1929,0.0282793045043945,0.0164880285187063,0.0117912759856881
gmd,RUS,1928,1933,preregistered_similarity_top40,ridge_synthetic,1930,0.0434932708740234,0.0057219920228022,0.0377712788512211
gmd,RUS,1928,1933,preregistered_similarity_top40,ridge_synthetic,1931,0.0549840927124023,-4.808708838183011e-05,0.0550321798007841
gmd,RUS,1928,1933,preregistered_similarity_top40,ridge_synthetic,1932,0.0379514694213867,0.0067161635157733,0.0312353059056133
gmd,RUS,1928,1933,preregistered_similarity_top40,ridge_synthetic,1933,0.043375015258789,0.0137785337972762,0.0295964814615128
gmd,RUS,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,1929,0.0282793045043945,0.0120208344301522,0.0162584700742423
gmd,RUS,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,1930,0.0434932708740234,0.0109992307147448,0.0324940401592785
gmd,RUS,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,1931,0.0549840927124023,0.0091378738845935,0.0458462188278088
gmd,RUS,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,1932,0.0379514694213867,0.0112762678865666,0.02667520153482
gmd,RUS,1928,1933,preregistered_similarity_top40,elastic_net_sparse_synthetic,1933,0.043375015258789,0.0107230864751103,0.0326519287836787
gmd,RUS,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,1929,0.0282793045043945,0.0394564628129027,-0.0111771583085081
gmd,RUS,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,1930,0.0434932708740234,-0.1906062808576973,0.2340995517317207
gmd,RUS,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,1931,0.0549840927124023,-0.1039471024036557,0.158931195116058
gmd,RUS,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,1932,0.0379514694213867,-0.1648578463350202,0.2028093157564069
gmd,RUS,1928,1933,preregistered_similarity_top40,huber_robust_synthetic,1933,0.043375015258789,0.0565405347805731,-0.0131655195217841
gmd,RUS,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1929,0.0282793045043945,0.0597321343936958,-0.0314528298893013
gmd,RUS,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1930,0.0434932708740234,-0.0419199008295227,0.0854131717035462
gmd,RUS,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1931,0.0549840927124023,-0.105932405829004,0.1609164985414064
gmd,RUS,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1932,0.0379514694213867,-0.0668003536060492,0.104751823027436
gmd,RUS,1928,1933,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1933,0.043375015258789,0.024539053287596,0.018835961971193
gmd,RUS,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,1929,0.0282793045043945,0.0399894401321956,-0.011710135627801
gmd,RUS,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,1930,0.0434932708740234,-0.0340308205926305,0.0775240914666539
gmd,RUS,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,1931,0.0549840927124023,-0.0346469862386838,0.0896310789510862
gmd,RUS,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,1932,0.0379514694213867,-0.0144518190893364,0.0524032885107231
gmd,RUS,1928,1933,preregistered_similarity_top40,nuclear_norm_matrix_completion,1933,0.043375015258789,0.0252231406983419,0.018151874560447
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1929,0.0282793045043945,0.0255942679941654,0.0026850365102291
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1930,0.0434932708740234,0.0255942679941654,0.017899002879858
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1931,0.0549840927124023,0.0255942679941654,0.0293898247182369
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1932,0.0379514694213867,0.0255942679941654,0.0123572014272212
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1933,0.043375015258789,0.0255942679941654,0.0177807472646236
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,1929,0.0282793045043945,0.0279543552492639,0.0003249492551305
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,1930,0.0434932708740234,0.0280343581890237,0.0154589126849996
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,1931,0.0549840927124023,0.0281143611287835,0.0268697315836187
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,1932,0.0379514694213867,0.0281943640685433,0.0097571053528433
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_tsarist_trend_capped,1933,0.043375015258789,0.0282743670083031,0.0151006482504858
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,1929,0.0282793045043945,0.136797085404396,-0.1085177809000015
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,1930,0.0434932708740234,0.1089963810518384,-0.0655031101778149
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,1931,0.0549840927124023,0.0811956766992807,-0.0262115839868783
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,1932,0.0379514694213867,0.053394972346723,-0.0154435029253363
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_slow_reversion,1933,0.043375015258789,0.0255942679941654,0.0177807472646236
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,1929,0.0282793045043945,0.0756355358287692,-0.0473562313243746
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,1930,0.0434932708740234,0.0481128385197371,-0.0046195676457136
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,1931,0.0549840927124023,0.0357276247306726,0.0192564679817296
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,1932,0.0379514694213867,0.0301542785255936,0.007797190895793
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_fast_reversion,1933,0.043375015258789,0.0276462727333081,0.0157287425254809
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1929,0.0282793045043945,0.1110804796218871,-0.0828011751174926
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1930,0.0434932708740234,0.1110804796218871,-0.0675872087478637
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1931,0.0549840927124023,0.1110804796218871,-0.0560963869094847
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1932,0.0379514694213867,0.1110804796218871,-0.0731290102005004
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1933,0.043375015258789,0.1110804796218871,-0.067705464363098
gmd,RUS,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1929,0.0282793045043945,0.136797085404396,-0.1085177809000015
gmd,RUS,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1930,0.0434932708740234,0.136797085404396,-0.0933038145303726
gmd,RUS,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1931,0.0549840927124023,0.136797085404396,-0.0818129926919937
gmd,RUS,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1932,0.0379514694213867,0.136797085404396,-0.0988456159830093
gmd,RUS,1928,1933,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1933,0.043375015258789,0.136797085404396,-0.093422070145607
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_japan_like,1929,0.0282793045043945,0.0597717761993408,-0.0314924716949462
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_japan_like,1930,0.0434932708740234,0.00276780128479,0.0407254695892334
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_japan_like,1931,0.0549840927124023,-0.0330936908721923,0.0880777835845947
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_japan_like,1932,0.0379514694213867,0.0044769048690795,0.0334745645523071
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_japan_like,1933,0.043375015258789,0.0569356679916381,-0.0135606527328491
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_turkey_like,1929,0.0282793045043945,0.0597717761993408,-0.0314924716949462
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_turkey_like,1930,0.0434932708740234,0.00276780128479,0.0407254695892334
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_turkey_like,1931,0.0549840927124023,-0.0330936908721923,0.0880777835845947
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_turkey_like,1932,0.0379514694213867,0.0044769048690795,0.0334745645523071
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_turkey_like,1933,0.043375015258789,0.0569356679916381,-0.0135606527328491
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_italy_like,1929,0.0282793045043945,0.0410728454589843,-0.0127935409545898
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_italy_like,1930,0.0434932708740234,-0.0543699264526367,0.0978631973266601
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_italy_like,1931,0.0549840927124023,-0.0199928283691406,0.0749769210815429
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_italy_like,1932,0.0379514694213867,0.0139665603637695,0.0239849090576171
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_italy_like,1933,0.043375015258789,-0.0193490982055664,0.0627241134643554
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1929,0.0282793045043945,0.0597717761993408,-0.0314924716949462
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1930,0.0434932708740234,0.00276780128479,0.0407254695892334
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1931,0.0549840927124023,-0.0330936908721923,0.0880777835845947
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1932,0.0379514694213867,0.0044769048690795,0.0334745645523071
gmd,RUS,1928,1933,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1933,0.043375015258789,0.0569356679916381,-0.0135606527328491
gmd,RUS,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1929,0.0282793045043945,0.094120693206787,-0.0658413887023925
gmd,RUS,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1930,0.0434932708740234,0.0421781539916992,0.0013151168823242
gmd,RUS,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1931,0.0549840927124023,-0.0203500270843505,0.0753341197967529
gmd,RUS,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1932,0.0379514694213867,0.0233384132385253,0.0146130561828613
gmd,RUS,1928,1933,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1933,0.043375015258789,0.0791215896606445,-0.0357465744018554
maddison,SUN,1928,1934,preregistered_similarity_top40,scm_growth,1929,0.0113818665553209,0.0234007021326525,-0.0120188355773316
maddison,SUN,1928,1934,preregistered_similarity_top40,scm_growth,1930,0.0438414242078737,-0.0228711669273301,0.0667125911352038
maddison,SUN,1928,1934,preregistered_similarity_top40,scm_growth,1931,0.0094869189317554,-0.0447722441964458,0.0542591631282013
maddison,SUN,1928,1934,preregistered_similarity_top40,scm_growth,1932,-0.0155712488704304,-0.0329812883813808,0.0174100395109503
maddison,SUN,1928,1934,preregistered_similarity_top40,scm_growth,1933,0.0368034689762044,0.035274601471536,0.0015288675046683
maddison,SUN,1928,1934,preregistered_similarity_top40,scm_growth,1934,0.087641430565025,0.0338330450061289,0.0538083855588961
maddison,SUN,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,1929,0.0113818665553209,0.0193976838829089,-0.008015817327588
maddison,SUN,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,1930,0.0438414242078737,-0.0281493005441649,0.0719907247520386
maddison,SUN,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,1931,0.0094869189317554,-0.051833211796895,0.0613201307286505
maddison,SUN,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,1932,-0.0155712488704304,-0.0419284548174832,0.0263572059470527
maddison,SUN,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,1933,0.0368034689762044,0.0330207014930306,0.0037827674831738
maddison,SUN,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,1934,0.087641430565025,0.0303131701355743,0.0573282604294507
maddison,SUN,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,1929,0.0113818665553209,-0.0191770725962743,0.0305589391515953
maddison,SUN,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,1930,0.0438414242078737,-0.065448941656257,0.1092903658641308
maddison,SUN,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,1931,0.0094869189317554,-0.0873500189253728,0.0968369378571282
maddison,SUN,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,1932,-0.0155712488704304,-0.0755590631103077,0.0599878142398773
maddison,SUN,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,1933,0.0368034689762044,-0.0073031732573908,0.0441066422335953
maddison,SUN,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,1934,0.087641430565025,-0.008744729722798,0.096386160287823
maddison,SUN,1928,1934,preregistered_similarity_top40,ridge_synthetic,1929,0.0113818665553209,0.0053572529389139,0.0060246136164069
maddison,SUN,1928,1934,preregistered_similarity_top40,ridge_synthetic,1930,0.0438414242078737,0.0049750816213363,0.0388663425865374
maddison,SUN,1928,1934,preregistered_similarity_top40,ridge_synthetic,1931,0.0094869189317554,0.0046839233809283,0.0048029955508271
maddison,SUN,1928,1934,preregistered_similarity_top40,ridge_synthetic,1932,-0.0155712488704304,0.0044294801249045,-0.0200007289953349
maddison,SUN,1928,1934,preregistered_similarity_top40,ridge_synthetic,1933,0.0368034689762044,0.0056531543431614,0.0311503146330429
maddison,SUN,1928,1934,preregistered_similarity_top40,ridge_synthetic,1934,0.087641430565025,0.0055252853046292,0.0821161452603957
maddison,SUN,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,1929,0.0113818665553209,0.0271613203486858,-0.0157794537933649
maddison,SUN,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,1930,0.0438414242078737,-0.0021690069137547,0.0460104311216285
maddison,SUN,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,1931,0.0094869189317554,-0.0371945605288106,0.0466814794605661
maddison,SUN,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,1932,-0.0155712488704304,-0.1016204615490643,0.0860492126786338
maddison,SUN,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,1933,0.0368034689762044,0.076049825386567,-0.0392463564103625
maddison,SUN,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,1934,0.087641430565025,0.0025766987829116,0.0850647317821134
maddison,SUN,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,1929,0.0113818665553209,-0.0006212723273501,0.012003138882671
maddison,SUN,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,1930,0.0438414242078737,0.0062522052860189,0.0375892189218548
maddison,SUN,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,1931,0.0094869189317554,-0.0137024001610552,0.0231893190928107
maddison,SUN,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,1932,-0.0155712488704304,-0.2986282181433742,0.2830569692729437
maddison,SUN,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,1933,0.0368034689762044,0.0543228376736655,-0.017519368697461
maddison,SUN,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,1934,0.087641430565025,-0.0825946688622567,0.1702360994272818
maddison,SUN,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1929,0.0113818665553209,0.02949208469418,-0.0181102181388591
maddison,SUN,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1930,0.0438414242078737,-0.0482894113738445,0.0921308355817182
maddison,SUN,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1931,0.0094869189317554,-0.0958334874481537,0.1053204063799092
maddison,SUN,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1932,-0.0155712488704304,-0.0764882010012879,0.0609169521308574
maddison,SUN,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1933,0.0368034689762044,0.0223160917994431,0.0144873771767613
maddison,SUN,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1934,0.087641430565025,0.0309023043424219,0.056739126222603
maddison,SUN,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,1929,0.0113818665553209,0.0227774626243687,-0.0113955960690478
maddison,SUN,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,1930,0.0438414242078737,-0.008999203194109,0.0528406274019827
maddison,SUN,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,1931,0.0094869189317554,-0.0409385377213645,0.05042545665312
maddison,SUN,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,1932,-0.0155712488704304,-0.0370881074383121,0.0215168585678817
maddison,SUN,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,1933,0.0368034689762044,0.051480694579603,-0.0146772256033986
maddison,SUN,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,1934,0.087641430565025,0.0302654971385421,0.0573759334264829
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1929,0.0113818665553209,0.017548136314515,-0.006166269759194
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1930,0.0438414242078737,0.017548136314515,0.0262932878933587
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1931,0.0094869189317554,0.017548136314515,-0.0080612173827595
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1932,-0.0155712488704304,0.017548136314515,-0.0331193851849454
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1933,0.0368034689762044,0.017548136314515,0.0192553326616894
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1934,0.087641430565025,0.017548136314515,0.07009329425051
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,1929,0.0113818665553209,0.0182148448677745,-0.0068329783124535
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,1930,0.0438414242078737,0.0182374451577155,0.0256039790501582
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,1931,0.0094869189317554,0.0182600454476565,-0.008773126515901
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,1932,-0.0155712488704304,0.0182826457375975,-0.033853894608028
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,1933,0.0368034689762044,0.0183052460275385,0.0184982229486659
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,1934,0.087641430565025,0.0183278463174795,0.0693135842475455
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,1929,0.0113818665553209,0.1368421766261018,-0.1254603100707809
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,1930,0.0438414242078737,0.1129833685637844,-0.0691419443559107
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,1931,0.0094869189317554,0.0891245605014671,-0.0796376415697116
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,1932,-0.0155712488704304,0.0652657524391497,-0.0808370013095802
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,1933,0.0368034689762044,0.0414069443768323,-0.0046034754006279
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,1934,0.087641430565025,0.017548136314515,0.07009329425051
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,1929,0.0113818665553209,0.071230454454729,-0.0598485878994081
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,1930,0.0438414242078737,0.0417051794776113,0.0021362447302623
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,1931,0.0094869189317554,0.0284188057379083,-0.0189318868061528
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,1932,-0.0155712488704304,0.022439937555042,-0.0380111864254724
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,1933,0.0368034689762044,0.0197494468727521,0.0170540221034523
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,1934,0.087641430565025,0.0185387260657217,0.0691027044993033
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1929,0.0113818665553209,0.0880235124782354,-0.0766416459229145
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1930,0.0438414242078737,0.0880235124782354,-0.0441820882703617
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1931,0.0094869189317554,0.0880235124782354,-0.07853659354648
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1932,-0.0155712488704304,0.0880235124782354,-0.1035947613486659
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1933,0.0368034689762044,0.0880235124782354,-0.051220043502031
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1934,0.087641430565025,0.0880235124782354,-0.0003820819132104
maddison,SUN,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1929,0.0113818665553209,0.1368421766261018,-0.1254603100707809
maddison,SUN,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1930,0.0438414242078737,0.1368421766261018,-0.0930007524182281
maddison,SUN,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1931,0.0094869189317554,0.1368421766261018,-0.1273552576943464
maddison,SUN,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1932,-0.0155712488704304,0.1368421766261018,-0.1524134254965323
maddison,SUN,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1933,0.0368034689762044,0.1368421766261018,-0.1000387076498974
maddison,SUN,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1934,0.087641430565025,0.1368421766261018,-0.0492007460610768
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_japan_like,1929,0.0113818665553209,0.057685384768801,-0.0463035182134801
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_japan_like,1930,0.0438414242078737,-0.0064791360501361,0.0503205602580099
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_japan_like,1931,0.0094869189317554,-0.0241036983328069,0.0335906172645623
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_japan_like,1932,-0.0155712488704304,0.0138144944431886,-0.029385743313619
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_japan_like,1933,0.0368034689762044,0.0578278630721982,-0.0210243940959937
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_japan_like,1934,0.087641430565025,0.062699453580862,0.024941976984163
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_turkey_like,1929,0.0113818665553209,0.057685384768801,-0.0463035182134801
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_turkey_like,1930,0.0438414242078737,-0.0064791360501361,0.0503205602580099
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_turkey_like,1931,0.0094869189317554,-0.0241036983328069,0.0335906172645623
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_turkey_like,1932,-0.0155712488704304,0.0138144944431886,-0.029385743313619
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_turkey_like,1933,0.0368034689762044,0.0578278630721982,-0.0210243940959937
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_turkey_like,1934,0.087641430565025,0.062699453580862,0.024941976984163
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_italy_like,1929,0.0113818665553209,0.0409157467842291,-0.0295338802289082
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_italy_like,1930,0.0438414242078737,-0.0542149560978941,0.0980563803057679
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_italy_like,1931,0.0094869189317554,-0.0202864411409642,0.0297733600727196
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_italy_like,1932,-0.0155712488704304,0.0140046052555238,-0.0295758541259543
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_italy_like,1933,0.0368034689762044,-0.0193073132178298,0.0561107821940343
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_italy_like,1934,0.087641430565025,-0.0106905249773792,0.0983319555424042
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1929,0.0113818665553209,0.057685384768801,-0.0463035182134801
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1930,0.0438414242078737,-0.0064791360501361,0.0503205602580099
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1931,0.0094869189317554,-0.0241036983328069,0.0335906172645623
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1932,-0.0155712488704304,0.0138144944431886,-0.029385743313619
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1933,0.0368034689762044,0.0578278630721982,-0.0210243940959937
maddison,SUN,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1934,0.087641430565025,0.062699453580862,0.024941976984163
maddison,SUN,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1929,0.0113818665553209,0.0628556519862666,-0.0514737854309457
maddison,SUN,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1930,0.0438414242078737,0.0352087062940427,0.008632717913831
maddison,SUN,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1931,0.0094869189317554,-0.0065213891665596,0.0160083080983151
maddison,SUN,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1932,-0.0155712488704304,0.0423236039388363,-0.0578948528092668
maddison,SUN,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1933,0.0368034689762044,0.0905691206605237,-0.0537656516843192
maddison,SUN,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1934,0.087641430565025,0.1006361157467505,-0.0129946851817255
maddison,RUS,1928,1934,preregistered_similarity_top40,scm_growth,1929,0.0146083542259454,0.0327765211381701,-0.0181681669122247
maddison,RUS,1928,1934,preregistered_similarity_top40,scm_growth,1930,0.033931278246972,-0.0268446206264145,0.0607758988733866
maddison,RUS,1928,1934,preregistered_similarity_top40,scm_growth,1931,0.0480802580366486,-0.0434655400203343,0.0915457980569829
maddison,RUS,1928,1934,preregistered_similarity_top40,scm_growth,1932,0.0331602330198901,-0.0367326946396917,0.0698929276595818
maddison,RUS,1928,1934,preregistered_similarity_top40,scm_growth,1933,0.0472035646549384,0.0399014794091486,0.0073020852457898
maddison,RUS,1928,1934,preregistered_similarity_top40,scm_growth,1934,0.103410798209806,0.0325344411112454,0.0708763570985605
maddison,RUS,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,1929,0.0146083542259454,0.0463720376674442,-0.0317636834414987
maddison,RUS,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,1930,0.033931278246972,-0.0272575658719754,0.0611888441189474
maddison,RUS,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,1931,0.0480802580366486,-0.0614837935316805,0.1095640515683291
maddison,RUS,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,1932,0.0331602330198901,-0.0969658807604166,0.1301261137803068
maddison,RUS,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,1933,0.0472035646549384,0.073927085716875,-0.0267235210619365
maddison,RUS,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,1934,0.103410798209806,0.0333070273733795,0.0701037708364265
maddison,RUS,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,1929,0.0146083542259454,-0.0134621123309276,0.0280704665568731
maddison,RUS,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,1930,0.033931278246972,-0.0730832540955124,0.1070145323424844
maddison,RUS,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,1931,0.0480802580366486,-0.0897041734894321,0.1377844315260807
maddison,RUS,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,1932,0.0331602330198901,-0.0829713281087895,0.1161315611286797
maddison,RUS,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,1933,0.0472035646549384,-0.0063371540599492,0.0535407187148876
maddison,RUS,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,1934,0.103410798209806,-0.0137041923578523,0.1171149905676583
maddison,RUS,1928,1934,preregistered_similarity_top40,ridge_synthetic,1929,0.0146083542259454,0.0337803990640663,-0.0191720448381209
maddison,RUS,1928,1934,preregistered_similarity_top40,ridge_synthetic,1930,0.033931278246972,-0.0136262064842924,0.0475574847312645
maddison,RUS,1928,1934,preregistered_similarity_top40,ridge_synthetic,1931,0.0480802580366486,-0.0421215816073828,0.0902018396440314
maddison,RUS,1928,1934,preregistered_similarity_top40,ridge_synthetic,1932,0.0331602330198901,-0.0930845533406539,0.1262447863605441
maddison,RUS,1928,1934,preregistered_similarity_top40,ridge_synthetic,1933,0.0472035646549384,0.0690223897646293,-0.0218188251096908
maddison,RUS,1928,1934,preregistered_similarity_top40,ridge_synthetic,1934,0.103410798209806,0.027155326507718,0.076255471702088
maddison,RUS,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,1929,0.0146083542259454,0.0421529276570484,-0.027544573431103
maddison,RUS,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,1930,0.033931278246972,-0.0007496089881978,0.0346808872351698
maddison,RUS,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,1931,0.0480802580366486,-0.0300731519426784,0.0781534099793271
maddison,RUS,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,1932,0.0331602330198901,-0.1100973321086299,0.14325756512852
maddison,RUS,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,1933,0.0472035646549384,0.0764945425955946,-0.0292909779406562
maddison,RUS,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,1934,0.103410798209806,0.0203802866082716,0.0830305116015343
maddison,RUS,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,1929,0.0146083542259454,0.0261182261831536,-0.0115098719572082
maddison,RUS,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,1930,0.033931278246972,-0.0286120419766305,0.0625433202236026
maddison,RUS,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,1931,0.0480802580366486,-0.0253159210772106,0.0733961791138592
maddison,RUS,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,1932,0.0331602330198901,-0.3273994813672704,0.3605597143871605
maddison,RUS,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,1933,0.0472035646549384,0.0867295339261668,-0.0395259692712284
maddison,RUS,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,1934,0.103410798209806,-0.0244316701177032,0.1278424683275093
maddison,RUS,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1929,0.0146083542259454,0.0280565700499503,-0.0134482158240049
maddison,RUS,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1930,0.033931278246972,-0.0370346381044465,0.0709659163514186
maddison,RUS,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1931,0.0480802580366486,-0.0768217534043993,0.1249020114410479
maddison,RUS,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1932,0.0331602330198901,-0.0606327093441242,0.0937929423640143
maddison,RUS,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1933,0.0472035646549384,0.0220513622455481,0.0251522024093903
maddison,RUS,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1934,0.103410798209806,0.0292367080687263,0.0741740901410796
maddison,RUS,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,1929,0.0146083542259454,0.0371084587631275,-0.022500104537182
maddison,RUS,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,1930,0.033931278246972,-0.0110613011795096,0.0449925794264816
maddison,RUS,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,1931,0.0480802580366486,-0.0360011244157605,0.0840813824524091
maddison,RUS,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,1932,0.0331602330198901,-0.0442403318128102,0.0774005648327003
maddison,RUS,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,1933,0.0472035646549384,0.0557083445952469,-0.0085047799403084
maddison,RUS,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,1934,0.103410798209806,0.0298170111087814,0.0735937871010245
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1929,0.0146083542259454,0.017353778929025,-0.0027454247030795
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1930,0.033931278246972,0.017353778929025,0.016577499317947
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1931,0.0480802580366486,0.017353778929025,0.0307264791076236
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1932,0.0331602330198901,0.017353778929025,0.0158064540908651
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1933,0.0472035646549384,0.017353778929025,0.0298497857259134
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1934,0.103410798209806,0.017353778929025,0.086057019280781
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,1929,0.0146083542259454,0.0048927174146812,0.0097156368112641
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,1930,0.033931278246972,0.0044703085497882,0.0294609696971838
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,1931,0.0480802580366486,0.0040478996848952,0.0440323583517533
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,1932,0.0331602330198901,0.0036254908200022,0.0295347421998878
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,1933,0.0472035646549384,0.0032030819551092,0.0440004826998292
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,1934,0.103410798209806,0.0027806730902162,0.1006301251195898
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,1929,0.0146083542259454,0.1165822650460602,-0.1019739108201147
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,1930,0.033931278246972,0.0967365678226531,-0.0628052895756811
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,1931,0.0480802580366486,0.0768908705992461,-0.0288106125625975
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,1932,0.0331602330198901,0.057045173375839,-0.0238849403559489
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,1933,0.0472035646549384,0.037199476152432,0.0100040885025064
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,1934,0.103410798209806,0.017353778929025,0.086057019280781
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,1929,0.0146083542259454,0.0620065976816908,-0.0473982434557454
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,1930,0.033931278246972,0.0374475473677246,-0.0035162691207525
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,1931,0.0480802580366486,0.0263959747264398,0.0216842833102087
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,1932,0.0331602330198901,0.0214227670378616,0.0117374659820284
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,1933,0.0472035646549384,0.0191848235780015,0.0280187410769369
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,1934,0.103410798209806,0.0181777490210644,0.0852330491887416
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1929,0.0146083542259454,0.0880235124782354,-0.07341515825229
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1930,0.033931278246972,0.0880235124782354,-0.0540922342312634
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1931,0.0480802580366486,0.0880235124782354,-0.0399432544415868
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1932,0.0331602330198901,0.0880235124782354,-0.0548632794583453
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1933,0.0472035646549384,0.0880235124782354,-0.0408199478232969
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1934,0.103410798209806,0.0880235124782354,0.0153872857315705
maddison,RUS,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1929,0.0146083542259454,0.1165822650460602,-0.1019739108201147
maddison,RUS,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1930,0.033931278246972,0.1165822650460602,-0.0826509867990881
maddison,RUS,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1931,0.0480802580366486,0.1165822650460602,-0.0685020070094115
maddison,RUS,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1932,0.0331602330198901,0.1165822650460602,-0.08342203202617
maddison,RUS,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1933,0.0472035646549384,0.1165822650460602,-0.0693787003911217
maddison,RUS,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1934,0.103410798209806,0.1165822650460602,-0.0131714668362541
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_japan_like,1929,0.0146083542259454,0.057685384768801,-0.0430770305428556
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_japan_like,1930,0.033931278246972,-0.0064791360501361,0.0404104142971082
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_japan_like,1931,0.0480802580366486,-0.0241036983328069,0.0721839563694555
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_japan_like,1932,0.0331602330198901,0.0138144944431886,0.0193457385767015
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_japan_like,1933,0.0472035646549384,0.0578278630721982,-0.0106242984172597
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_japan_like,1934,0.103410798209806,0.062699453580862,0.0407113446289439
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_turkey_like,1929,0.0146083542259454,0.057685384768801,-0.0430770305428556
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_turkey_like,1930,0.033931278246972,-0.0064791360501361,0.0404104142971082
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_turkey_like,1931,0.0480802580366486,-0.0241036983328069,0.0721839563694555
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_turkey_like,1932,0.0331602330198901,0.0138144944431886,0.0193457385767015
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_turkey_like,1933,0.0472035646549384,0.0578278630721982,-0.0106242984172597
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_turkey_like,1934,0.103410798209806,0.062699453580862,0.0407113446289439
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_italy_like,1929,0.0146083542259454,0.0409157467842291,-0.0263073925582837
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_italy_like,1930,0.033931278246972,-0.0542149560978941,0.0881462343448662
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_italy_like,1931,0.0480802580366486,-0.0202864411409642,0.0683666991776128
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_italy_like,1932,0.0331602330198901,0.0140046052555238,0.0191556277643663
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_italy_like,1933,0.0472035646549384,-0.0193073132178298,0.0665108778727683
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_italy_like,1934,0.103410798209806,-0.0106905249773792,0.1141013231871852
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1929,0.0146083542259454,0.057685384768801,-0.0430770305428556
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1930,0.033931278246972,-0.0064791360501361,0.0404104142971082
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1931,0.0480802580366486,-0.0241036983328069,0.0721839563694555
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1932,0.0331602330198901,0.0138144944431886,0.0193457385767015
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1933,0.0472035646549384,0.0578278630721982,-0.0106242984172597
maddison,RUS,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1934,0.103410798209806,0.062699453580862,0.0407113446289439
maddison,RUS,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1929,0.0146083542259454,0.0628556519862666,-0.0482472977603212
maddison,RUS,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1930,0.033931278246972,0.0352087062940427,-0.0012774280470706
maddison,RUS,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1931,0.0480802580366486,-0.0065213891665596,0.0546016472032082
maddison,RUS,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1932,0.0331602330198901,0.0423236039388363,-0.0091633709189462
maddison,RUS,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1933,0.0472035646549384,0.0905691206605237,-0.0433655560055852
maddison,RUS,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1934,0.103410798209806,0.1006361157467505,0.0027746824630554
gmd,RUS,1928,1934,preregistered_similarity_top40,scm_growth,1929,0.0282793045043945,0.0340044480111716,-0.0057251435067771
gmd,RUS,1928,1934,preregistered_similarity_top40,scm_growth,1930,0.0434932708740234,-0.0329542036249377,0.0764474744989612
gmd,RUS,1928,1934,preregistered_similarity_top40,scm_growth,1931,0.0549840927124023,-0.0535494812691822,0.1085335739815846
gmd,RUS,1928,1934,preregistered_similarity_top40,scm_growth,1932,0.0379514694213867,-0.0298986320123084,0.0678501014336952
gmd,RUS,1928,1934,preregistered_similarity_top40,scm_growth,1933,0.043375015258789,0.0132231231724201,0.0301518920863688
gmd,RUS,1928,1934,preregistered_similarity_top40,scm_growth,1934,0.0964202880859375,0.0339405258308125,0.0624797622551249
gmd,RUS,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,1929,0.0282793045043945,0.0390214204165845,-0.01074211591219
gmd,RUS,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,1930,0.0434932708740234,-0.0349678045492716,0.0784610754232951
gmd,RUS,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,1931,0.0549840927124023,-0.0589620614364804,0.1139461541488827
gmd,RUS,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,1932,0.0379514694213867,-0.0310054007948831,0.0689568702162699
gmd,RUS,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,1933,0.043375015258789,0.0165421075610344,0.0268329076977546
gmd,RUS,1928,1934,preregistered_similarity_top40,augmented_scm_ridge,1934,0.0964202880859375,0.0375770739738018,0.0588432141121356
gmd,RUS,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,1929,0.0282793045043945,-0.0167201499654928,0.0449994544698874
gmd,RUS,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,1930,0.0434932708740234,-0.0836788016016023,0.1271720724756257
gmd,RUS,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,1931,0.0549840927124023,-0.1042740792458468,0.1592581719582492
gmd,RUS,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,1932,0.0379514694213867,-0.080623229988973,0.1185746994103597
gmd,RUS,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,1933,0.043375015258789,-0.0375014748042443,0.0808764900630334
gmd,RUS,1928,1934,preregistered_similarity_top40,synthetic_did_bias_corrected,1934,0.0964202880859375,-0.016784072145852,0.1132043602317895
gmd,RUS,1928,1934,preregistered_similarity_top40,ridge_synthetic,1929,0.0282793045043945,0.0164880285187063,0.0117912759856881
gmd,RUS,1928,1934,preregistered_similarity_top40,ridge_synthetic,1930,0.0434932708740234,0.0057219920228022,0.0377712788512211
gmd,RUS,1928,1934,preregistered_similarity_top40,ridge_synthetic,1931,0.0549840927124023,-4.808708838183011e-05,0.0550321798007841
gmd,RUS,1928,1934,preregistered_similarity_top40,ridge_synthetic,1932,0.0379514694213867,0.0067161635157733,0.0312353059056133
gmd,RUS,1928,1934,preregistered_similarity_top40,ridge_synthetic,1933,0.043375015258789,0.0137785337972762,0.0295964814615128
gmd,RUS,1928,1934,preregistered_similarity_top40,ridge_synthetic,1934,0.0964202880859375,0.015008021166347,0.0814122669195904
gmd,RUS,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,1929,0.0282793045043945,0.0120208344301522,0.0162584700742423
gmd,RUS,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,1930,0.0434932708740234,0.0109992307147448,0.0324940401592785
gmd,RUS,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,1931,0.0549840927124023,0.0091378738845935,0.0458462188278088
gmd,RUS,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,1932,0.0379514694213867,0.0112762678865666,0.02667520153482
gmd,RUS,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,1933,0.043375015258789,0.0107230864751103,0.0326519287836787
gmd,RUS,1928,1934,preregistered_similarity_top40,elastic_net_sparse_synthetic,1934,0.0964202880859375,0.0115444451867974,0.08487584289914
gmd,RUS,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,1929,0.0282793045043945,0.0394564628129027,-0.0111771583085081
gmd,RUS,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,1930,0.0434932708740234,-0.1906062808576973,0.2340995517317207
gmd,RUS,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,1931,0.0549840927124023,-0.1039471024036557,0.158931195116058
gmd,RUS,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,1932,0.0379514694213867,-0.1648578463350202,0.2028093157564069
gmd,RUS,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,1933,0.043375015258789,0.0565405347805731,-0.0131655195217841
gmd,RUS,1928,1934,preregistered_similarity_top40,huber_robust_synthetic,1934,0.0964202880859375,0.1825143105860106,-0.0860940225000731
gmd,RUS,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1929,0.0282793045043945,0.0602500821945068,-0.0319707776901122
gmd,RUS,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1930,0.0434932708740234,-0.0424988455293547,0.0859921164033782
gmd,RUS,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1931,0.0549840927124023,-0.1079852221407677,0.16296931485317
gmd,RUS,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1932,0.0379514694213867,-0.0678820628375859,0.1058335322589726
gmd,RUS,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1933,0.043375015258789,0.0248489780641646,0.0185260371946243
gmd,RUS,1928,1934,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1934,0.0964202880859375,0.044667378552173,0.0517529095337644
gmd,RUS,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,1929,0.0282793045043945,0.0429274752109429,-0.0146481707065484
gmd,RUS,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,1930,0.0434932708740234,-0.0381066029033096,0.081599873777333
gmd,RUS,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,1931,0.0549840927124023,-0.0361751477925613,0.0911592405049636
gmd,RUS,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,1932,0.0379514694213867,-0.0124885638535695,0.0504400332749563
gmd,RUS,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,1933,0.043375015258789,0.0281308795264223,0.0152441357323667
gmd,RUS,1928,1934,preregistered_similarity_top40,nuclear_norm_matrix_completion,1934,0.0964202880859375,0.0232632168634542,0.0731570712224832
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1929,0.0282793045043945,0.0255942679941654,0.0026850365102291
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1930,0.0434932708740234,0.0255942679941654,0.017899002879858
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1931,0.0549840927124023,0.0255942679941654,0.0293898247182369
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1932,0.0379514694213867,0.0255942679941654,0.0123572014272212
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1933,0.043375015258789,0.0255942679941654,0.0177807472646236
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1934,0.0964202880859375,0.0255942679941654,0.070826020091772
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,1929,0.0282793045043945,0.0279543552492639,0.0003249492551305
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,1930,0.0434932708740234,0.0280343581890237,0.0154589126849996
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,1931,0.0549840927124023,0.0281143611287835,0.0268697315836187
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,1932,0.0379514694213867,0.0281943640685433,0.0097571053528433
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,1933,0.043375015258789,0.0282743670083031,0.0151006482504858
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_tsarist_trend_capped,1934,0.0964202880859375,0.0283543699480629,0.0680659181378745
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,1929,0.0282793045043945,0.136797085404396,-0.1085177809000015
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,1930,0.0434932708740234,0.1145565219223499,-0.0710632510483264
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,1931,0.0549840927124023,0.0923159584403038,-0.0373318657279014
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,1932,0.0379514694213867,0.0700753949582576,-0.0321239255368709
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,1933,0.043375015258789,0.0478348314762115,-0.0044598162174224
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_slow_reversion,1934,0.0964202880859375,0.0255942679941654,0.070826020091772
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,1929,0.0282793045043945,0.0756355358287692,-0.0473562313243746
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,1930,0.0434932708740234,0.0481128385197371,-0.0046195676457136
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,1931,0.0549840927124023,0.0357276247306726,0.0192564679817296
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,1932,0.0379514694213867,0.0301542785255936,0.007797190895793
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,1933,0.043375015258789,0.0276462727333081,0.0157287425254809
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_fast_reversion,1934,0.0964202880859375,0.0265176701267796,0.0699026179591578
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1929,0.0282793045043945,0.1110804796218871,-0.0828011751174926
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1930,0.0434932708740234,0.1110804796218871,-0.0675872087478637
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1931,0.0549840927124023,0.1110804796218871,-0.0560963869094847
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1932,0.0379514694213867,0.1110804796218871,-0.0731290102005004
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1933,0.043375015258789,0.1110804796218871,-0.067705464363098
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1934,0.0964202880859375,0.1110804796218871,-0.0146601915359496
gmd,RUS,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1929,0.0282793045043945,0.136797085404396,-0.1085177809000015
gmd,RUS,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1930,0.0434932708740234,0.136797085404396,-0.0933038145303726
gmd,RUS,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1931,0.0549840927124023,0.136797085404396,-0.0818129926919937
gmd,RUS,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1932,0.0379514694213867,0.136797085404396,-0.0988456159830093
gmd,RUS,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1933,0.043375015258789,0.136797085404396,-0.093422070145607
gmd,RUS,1928,1934,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1934,0.0964202880859375,0.136797085404396,-0.0403767973184585
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_japan_like,1929,0.0282793045043945,0.0597717761993408,-0.0314924716949462
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_japan_like,1930,0.0434932708740234,0.00276780128479,0.0407254695892334
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_japan_like,1931,0.0549840927124023,-0.0330936908721923,0.0880777835845947
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_japan_like,1932,0.0379514694213867,0.0044769048690795,0.0334745645523071
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_japan_like,1933,0.043375015258789,0.0569356679916381,-0.0135606527328491
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_japan_like,1934,0.0964202880859375,0.0860624313354492,0.0103578567504882
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_turkey_like,1929,0.0282793045043945,0.0597717761993408,-0.0314924716949462
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_turkey_like,1930,0.0434932708740234,0.00276780128479,0.0407254695892334
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_turkey_like,1931,0.0549840927124023,-0.0330936908721923,0.0880777835845947
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_turkey_like,1932,0.0379514694213867,0.0044769048690795,0.0334745645523071
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_turkey_like,1933,0.043375015258789,0.0569356679916381,-0.0135606527328491
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_turkey_like,1934,0.0964202880859375,0.0860624313354492,0.0103578567504882
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_italy_like,1929,0.0282793045043945,0.0410728454589843,-0.0127935409545898
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_italy_like,1930,0.0434932708740234,-0.0543699264526367,0.0978631973266601
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_italy_like,1931,0.0549840927124023,-0.0199928283691406,0.0749769210815429
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_italy_like,1932,0.0379514694213867,0.0139665603637695,0.0239849090576171
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_italy_like,1933,0.043375015258789,-0.0193490982055664,0.0627241134643554
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_italy_like,1934,0.0964202880859375,-0.0105848312377929,0.1070051193237304
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1929,0.0282793045043945,0.0597717761993408,-0.0314924716949462
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1930,0.0434932708740234,0.00276780128479,0.0407254695892334
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1931,0.0549840927124023,-0.0330936908721923,0.0880777835845947
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1932,0.0379514694213867,0.0044769048690795,0.0334745645523071
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1933,0.043375015258789,0.0569356679916381,-0.0135606527328491
gmd,RUS,1928,1934,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1934,0.0964202880859375,0.0860624313354492,0.0103578567504882
gmd,RUS,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1929,0.0282793045043945,0.094120693206787,-0.0658413887023925
gmd,RUS,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1930,0.0434932708740234,0.0421781539916992,0.0013151168823242
gmd,RUS,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1931,0.0549840927124023,-0.0203500270843505,0.0753341197967529
gmd,RUS,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1932,0.0379514694213867,0.0233384132385253,0.0146130561828613
gmd,RUS,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1933,0.043375015258789,0.0791215896606445,-0.0357465744018554
gmd,RUS,1928,1934,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1934,0.0964202880859375,0.1012956619262695,-0.004875373840332
maddison,SUN,1928,1936,preregistered_similarity_top40,scm_growth,1929,0.0113818665553209,0.0234007021326525,-0.0120188355773316
maddison,SUN,1928,1936,preregistered_similarity_top40,scm_growth,1930,0.0438414242078737,-0.0228711669273301,0.0667125911352038
maddison,SUN,1928,1936,preregistered_similarity_top40,scm_growth,1931,0.0094869189317554,-0.0447722441964458,0.0542591631282013
maddison,SUN,1928,1936,preregistered_similarity_top40,scm_growth,1932,-0.0155712488704304,-0.0329812883813808,0.0174100395109503
maddison,SUN,1928,1936,preregistered_similarity_top40,scm_growth,1933,0.0368034689762044,0.035274601471536,0.0015288675046683
maddison,SUN,1928,1936,preregistered_similarity_top40,scm_growth,1934,0.087641430565025,0.0338330450061289,0.0538083855588961
maddison,SUN,1928,1936,preregistered_similarity_top40,scm_growth,1935,0.1341566782320624,0.0508331413259817,0.0833235369060806
maddison,SUN,1928,1936,preregistered_similarity_top40,scm_growth,1936,0.0660940256237463,0.0324300718977155,0.0336639537260308
maddison,SUN,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1929,0.0113818665553209,0.0193976838829089,-0.008015817327588
maddison,SUN,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1930,0.0438414242078737,-0.0281493005441649,0.0719907247520386
maddison,SUN,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1931,0.0094869189317554,-0.051833211796895,0.0613201307286505
maddison,SUN,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1932,-0.0155712488704304,-0.0419284548174832,0.0263572059470527
maddison,SUN,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1933,0.0368034689762044,0.0330207014930306,0.0037827674831738
maddison,SUN,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1934,0.087641430565025,0.0303131701355743,0.0573282604294507
maddison,SUN,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1935,0.1341566782320624,0.0471067550235687,0.0870499232084936
maddison,SUN,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1936,0.0660940256237463,0.0278336078064283,0.0382604178173179
maddison,SUN,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1929,0.0113818665553209,-0.0053864932525909,0.0167683598079119
maddison,SUN,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1930,0.0438414242078737,-0.0516583623125737,0.0954997865204474
maddison,SUN,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1931,0.0094869189317554,-0.0735594395816894,0.0830463585134448
maddison,SUN,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1932,-0.0155712488704304,-0.0617684837666244,0.0461972348961939
maddison,SUN,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1933,0.0368034689762044,0.0064874060862925,0.0303160628899119
maddison,SUN,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1934,0.087641430565025,0.0050458496208853,0.0825955809441396
maddison,SUN,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1935,0.1341566782320624,0.0220459459407381,0.1121107322913242
maddison,SUN,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1936,0.0660940256237463,0.0036428765124719,0.0624511491112743
maddison,SUN,1928,1936,preregistered_similarity_top40,ridge_synthetic,1929,0.0113818665553209,0.0053572529389139,0.0060246136164069
maddison,SUN,1928,1936,preregistered_similarity_top40,ridge_synthetic,1930,0.0438414242078737,0.0049750816213363,0.0388663425865374
maddison,SUN,1928,1936,preregistered_similarity_top40,ridge_synthetic,1931,0.0094869189317554,0.0046839233809283,0.0048029955508271
maddison,SUN,1928,1936,preregistered_similarity_top40,ridge_synthetic,1932,-0.0155712488704304,0.0044294801249045,-0.0200007289953349
maddison,SUN,1928,1936,preregistered_similarity_top40,ridge_synthetic,1933,0.0368034689762044,0.0056531543431614,0.0311503146330429
maddison,SUN,1928,1936,preregistered_similarity_top40,ridge_synthetic,1934,0.087641430565025,0.0055252853046292,0.0821161452603957
maddison,SUN,1928,1936,preregistered_similarity_top40,ridge_synthetic,1935,0.1341566782320624,0.005437699160032,0.1287189790720304
maddison,SUN,1928,1936,preregistered_similarity_top40,ridge_synthetic,1936,0.0660940256237463,0.0053599077080323,0.060734117915714
maddison,SUN,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1929,0.0113818665553209,0.0271613203486858,-0.0157794537933649
maddison,SUN,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1930,0.0438414242078737,-0.0021690069137547,0.0460104311216285
maddison,SUN,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1931,0.0094869189317554,-0.0371945605288106,0.0466814794605661
maddison,SUN,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1932,-0.0155712488704304,-0.1016204615490643,0.0860492126786338
maddison,SUN,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1933,0.0368034689762044,0.076049825386567,-0.0392463564103625
maddison,SUN,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1934,0.087641430565025,0.0025766987829116,0.0850647317821134
maddison,SUN,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1935,0.1341566782320624,0.0321562623748344,0.102000415857228
maddison,SUN,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1936,0.0660940256237463,-0.0630169677879876,0.1291109934117339
maddison,SUN,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1929,0.0113818665553209,-0.0006212723273501,0.012003138882671
maddison,SUN,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1930,0.0438414242078737,0.0062522052860189,0.0375892189218548
maddison,SUN,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1931,0.0094869189317554,-0.0137024001610552,0.0231893190928107
maddison,SUN,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1932,-0.0155712488704304,-0.2986282181433742,0.2830569692729437
maddison,SUN,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1933,0.0368034689762044,0.0543228376736655,-0.017519368697461
maddison,SUN,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1934,0.087641430565025,-0.0825946688622568,0.1702360994272818
maddison,SUN,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1935,0.1341566782320624,0.075553165935789,0.0586035122962734
maddison,SUN,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1936,0.0660940256237463,-0.1775230032504775,0.2436170288742238
maddison,SUN,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1929,0.0113818665553209,0.0282618462556071,-0.0168799797002862
maddison,SUN,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1930,0.0438414242078737,-0.0478331102631261,0.0916745344709999
maddison,SUN,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1931,0.0094869189317554,-0.0972813507666182,0.1067682696983736
maddison,SUN,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1932,-0.0155712488704304,-0.078719328698442,0.0631480798280116
maddison,SUN,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1933,0.0368034689762044,0.0253228770644164,0.011480591911788
maddison,SUN,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1934,0.087641430565025,0.0324402556507315,0.0552011749142935
maddison,SUN,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1935,0.1341566782320624,0.0370176442175461,0.0971390340145162
maddison,SUN,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1936,0.0660940256237463,0.0338063767898094,0.0322876488339368
maddison,SUN,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1929,0.0113818665553209,0.0226738295867808,-0.0112919630314599
maddison,SUN,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1930,0.0438414242078737,-0.0087438711840494,0.0525852953919232
maddison,SUN,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1931,0.0094869189317554,-0.0408323785612391,0.0503192974929946
maddison,SUN,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1932,-0.0155712488704304,-0.0370519289512867,0.0214806800808562
maddison,SUN,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1933,0.0368034689762044,0.0512527827451539,-0.0144493137689494
maddison,SUN,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1934,0.087641430565025,0.0300194738111606,0.0576219567538644
maddison,SUN,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1935,0.1341566782320624,0.0548688766622424,0.0792878015698199
maddison,SUN,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1936,0.0660940256237463,0.0281074878196311,0.0379865378041152
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1929,0.0113818665553209,0.017548136314515,-0.006166269759194
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1930,0.0438414242078737,0.017548136314515,0.0262932878933587
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1931,0.0094869189317554,0.017548136314515,-0.0080612173827595
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1932,-0.0155712488704304,0.017548136314515,-0.0331193851849454
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1933,0.0368034689762044,0.017548136314515,0.0192553326616894
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1934,0.087641430565025,0.017548136314515,0.07009329425051
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1935,0.1341566782320624,0.017548136314515,0.1166085419175474
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1936,0.0660940256237463,0.017548136314515,0.0485458893092313
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1929,0.0113818665553209,0.0182148448677745,-0.0068329783124535
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1930,0.0438414242078737,0.0182374451577155,0.0256039790501582
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1931,0.0094869189317554,0.0182600454476565,-0.008773126515901
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1932,-0.0155712488704304,0.0182826457375975,-0.033853894608028
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1933,0.0368034689762044,0.0183052460275385,0.0184982229486659
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1934,0.087641430565025,0.0183278463174795,0.0693135842475455
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1935,0.1341566782320624,0.0183504466074205,0.1158062316246419
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1936,0.0660940256237463,0.0183730468973615,0.0477209787263848
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1929,0.0113818665553209,0.1368421766261018,-0.1254603100707809
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1930,0.0438414242078737,0.1198001708673037,-0.07595874665943
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1931,0.0094869189317554,0.1027581651085056,-0.0932712461767501
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1932,-0.0155712488704304,0.0857161593497075,-0.1012874082201379
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1933,0.0368034689762044,0.0686741535909093,-0.0318706846147049
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1934,0.087641430565025,0.0516321478321112,0.0360092827329137
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1935,0.1341566782320624,0.0345901420733131,0.0995665361587493
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1936,0.0660940256237463,0.017548136314515,0.0485458893092313
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1929,0.0113818665553209,0.071230454454729,-0.0598485878994081
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1930,0.0438414242078737,0.0417051794776113,0.0021362447302623
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1931,0.0094869189317554,0.0284188057379083,-0.0189318868061528
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1932,-0.0155712488704304,0.022439937555042,-0.0380111864254724
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1933,0.0368034689762044,0.0197494468727521,0.0170540221034523
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1934,0.087641430565025,0.0185387260657217,0.0691027044993033
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1935,0.1341566782320624,0.017993901702558,0.1161627765295044
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1936,0.0660940256237463,0.0177487307391343,0.0483452948846119
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1929,0.0113818665553209,0.0880235124782354,-0.0766416459229145
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1930,0.0438414242078737,0.0880235124782354,-0.0441820882703617
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1931,0.0094869189317554,0.0880235124782354,-0.07853659354648
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1932,-0.0155712488704304,0.0880235124782354,-0.1035947613486659
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1933,0.0368034689762044,0.0880235124782354,-0.051220043502031
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1934,0.087641430565025,0.0880235124782354,-0.0003820819132104
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1935,0.1341566782320624,0.0880235124782354,0.0461331657538269
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1936,0.0660940256237463,0.0880235124782354,-0.0219294868544891
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1929,0.0113818665553209,0.1368421766261018,-0.1254603100707809
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1930,0.0438414242078737,0.1368421766261018,-0.0930007524182281
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1931,0.0094869189317554,0.1368421766261018,-0.1273552576943464
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1932,-0.0155712488704304,0.1368421766261018,-0.1524134254965323
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1933,0.0368034689762044,0.1368421766261018,-0.1000387076498974
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1934,0.087641430565025,0.1368421766261018,-0.0492007460610768
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1935,0.1341566782320624,0.1368421766261018,-0.0026854983940394
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1936,0.0660940256237463,0.1368421766261018,-0.0707481510023555
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_japan_like,1929,0.0113818665553209,0.057685384768801,-0.0463035182134801
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_japan_like,1930,0.0438414242078737,-0.0064791360501361,0.0503205602580099
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_japan_like,1931,0.0094869189317554,-0.0241036983328069,0.0335906172645623
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_japan_like,1932,-0.0155712488704304,0.0138144944431886,-0.029385743313619
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_japan_like,1933,0.0368034689762044,0.0578278630721982,-0.0210243940959937
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_japan_like,1934,0.087641430565025,0.062699453580862,0.024941976984163
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_japan_like,1935,0.1341566782320624,0.0551392506504342,0.0790174275816282
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_japan_like,1936,0.0660940256237463,0.0600709038778557,0.0060231217458905
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1929,0.0113818665553209,0.057685384768801,-0.0463035182134801
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1930,0.0438414242078737,-0.0064791360501361,0.0503205602580099
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1931,0.0094869189317554,-0.0241036983328069,0.0335906172645623
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1932,-0.0155712488704304,0.0138144944431886,-0.029385743313619
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1933,0.0368034689762044,0.0578278630721982,-0.0210243940959937
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1934,0.087641430565025,0.062699453580862,0.024941976984163
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1935,0.1341566782320624,0.0551392506504342,0.0790174275816282
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1936,0.0660940256237463,0.0600709038778557,0.0060231217458905
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_italy_like,1929,0.0113818665553209,0.0409157467842291,-0.0295338802289082
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_italy_like,1930,0.0438414242078737,-0.0542149560978941,0.0980563803057679
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_italy_like,1931,0.0094869189317554,-0.0202864411409642,0.0297733600727196
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_italy_like,1932,-0.0155712488704304,0.0140046052555238,-0.0295758541259543
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_italy_like,1933,0.0368034689762044,-0.0193073132178298,0.0561107821940343
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_italy_like,1934,0.087641430565025,-0.0106905249773792,0.0983319555424042
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_italy_like,1935,0.1341566782320624,0.0446659182628401,0.0894907599692222
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_italy_like,1936,0.0660940256237463,-0.0435469744289616,0.1096410000527079
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1929,0.0113818665553209,0.057685384768801,-0.0463035182134801
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1930,0.0438414242078737,-0.0064791360501361,0.0503205602580099
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1931,0.0094869189317554,-0.0241036983328069,0.0335906172645623
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1932,-0.0155712488704304,0.0138144944431886,-0.029385743313619
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1933,0.0368034689762044,0.0578278630721982,-0.0210243940959937
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1934,0.087641430565025,0.062699453580862,0.024941976984163
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1935,0.1341566782320624,0.0551392506504342,0.0790174275816282
maddison,SUN,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1936,0.0660940256237463,0.0600709038778557,0.0060231217458905
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1929,0.0113818665553209,0.0628556519862666,-0.0514737854309457
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1930,0.0438414242078737,0.0352087062940427,0.008632717913831
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1931,0.0094869189317554,-0.0065213891665596,0.0160083080983151
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1932,-0.0155712488704304,0.0423236039388363,-0.0578948528092668
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1933,0.0368034689762044,0.0905691206605237,-0.0537656516843192
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1934,0.087641430565025,0.1006361157467505,-0.0129946851817255
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1935,0.1341566782320624,0.0736443772243582,0.0605123010077042
maddison,SUN,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1936,0.0660940256237463,0.0769098129401175,-0.0108157873163712
maddison,RUS,1928,1936,preregistered_similarity_top40,scm_growth,1929,0.0146083542259454,0.0327765211381701,-0.0181681669122247
maddison,RUS,1928,1936,preregistered_similarity_top40,scm_growth,1930,0.033931278246972,-0.0268446206264145,0.0607758988733866
maddison,RUS,1928,1936,preregistered_similarity_top40,scm_growth,1931,0.0480802580366486,-0.0434655400203343,0.0915457980569829
maddison,RUS,1928,1936,preregistered_similarity_top40,scm_growth,1932,0.0331602330198901,-0.0367326946396917,0.0698929276595818
maddison,RUS,1928,1936,preregistered_similarity_top40,scm_growth,1933,0.0472035646549384,0.0399014794091486,0.0073020852457898
maddison,RUS,1928,1936,preregistered_similarity_top40,scm_growth,1934,0.103410798209806,0.0325344411112454,0.0708763570985605
maddison,RUS,1928,1936,preregistered_similarity_top40,scm_growth,1935,0.1119990130068915,0.0517486515203224,0.060250361486569
maddison,RUS,1928,1936,preregistered_similarity_top40,scm_growth,1936,0.0726213643604554,0.0365221760107986,0.0360991883496567
maddison,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1929,0.0146083542259454,0.0463720376674442,-0.0317636834414987
maddison,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1930,0.033931278246972,-0.0272575658719754,0.0611888441189474
maddison,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1931,0.0480802580366486,-0.0614837935316805,0.1095640515683291
maddison,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1932,0.0331602330198901,-0.0969658807604166,0.1301261137803068
maddison,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1933,0.0472035646549384,0.073927085716875,-0.0267235210619365
maddison,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1934,0.103410798209806,0.0333070273733795,0.0701037708364265
maddison,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1935,0.1119990130068915,0.0631764121795229,0.0488226008273686
maddison,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1936,0.0726213643604554,0.0111817391888716,0.0614396251715837
maddison,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1929,0.0146083542259454,0.0115756413894223,0.003032712836523
maddison,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1930,0.033931278246972,-0.0480455003751623,0.0819767786221344
maddison,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1931,0.0480802580366486,-0.064666419769082,0.1127466778057307
maddison,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1932,0.0331602330198901,-0.0579335743884395,0.0910938074083296
maddison,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1933,0.0472035646549384,0.0187005996604008,0.0285029649945376
maddison,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1934,0.103410798209806,0.0113335613624976,0.0920772368473083
maddison,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1935,0.1119990130068915,0.0305477717715746,0.0814512412353168
maddison,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1936,0.0726213643604554,0.0153212962620508,0.0573000680984045
maddison,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,1929,0.0146083542259454,0.0337803990640663,-0.0191720448381209
maddison,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,1930,0.033931278246972,-0.0136262064842924,0.0475574847312645
maddison,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,1931,0.0480802580366486,-0.0421215816073828,0.0902018396440314
maddison,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,1932,0.0331602330198901,-0.0930845533406539,0.1262447863605441
maddison,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,1933,0.0472035646549384,0.0690223897646293,-0.0218188251096908
maddison,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,1934,0.103410798209806,0.027155326507718,0.0762554717020879
maddison,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,1935,0.1119990130068915,0.0408585098491665,0.0711405031577249
maddison,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,1936,0.0726213643604554,-0.0053491948062477,0.0779705591667031
maddison,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1929,0.0146083542259454,0.0421529276570484,-0.027544573431103
maddison,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1930,0.033931278246972,-0.0007496089881978,0.0346808872351698
maddison,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1931,0.0480802580366486,-0.0300731519426784,0.0781534099793271
maddison,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1932,0.0331602330198901,-0.1100973321086299,0.14325756512852
maddison,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1933,0.0472035646549384,0.0764945425955946,-0.0292909779406561
maddison,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1934,0.103410798209806,0.0203802866082716,0.0830305116015343
maddison,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1935,0.1119990130068915,0.04341684862452,0.0685821643823714
maddison,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1936,0.0726213643604554,-0.0135160813719306,0.086137445732386
maddison,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1929,0.0146083542259454,0.0261182261831536,-0.0115098719572082
maddison,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1930,0.033931278246972,-0.0286120419766305,0.0625433202236026
maddison,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1931,0.0480802580366486,-0.0253159210772106,0.0733961791138592
maddison,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1932,0.0331602330198901,-0.3273994813672704,0.3605597143871605
maddison,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1933,0.0472035646549384,0.0867295339261668,-0.0395259692712283
maddison,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1934,0.103410798209806,-0.0244316701177032,0.1278424683275093
maddison,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1935,0.1119990130068915,0.1218376889392973,-0.0098386759324057
maddison,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1936,0.0726213643604554,-0.1032602719790148,0.1758816363394702
maddison,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1929,0.0146083542259454,0.0270983255807191,-0.0124899713547737
maddison,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1930,0.033931278246972,-0.0368174999836269,0.070748778230599
maddison,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1931,0.0480802580366486,-0.0783514630618106,0.1264317210984592
maddison,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1932,0.0331602330198901,-0.0627603251085479,0.095920558128438
maddison,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1933,0.0472035646549384,0.0246297435516734,0.0225738211032649
maddison,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1934,0.103410798209806,0.0306079732400802,0.0728028249697257
maddison,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1935,0.1119990130068915,0.0344527427565034,0.077546270250388
maddison,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1936,0.0726213643604554,0.0317554443001839,0.0408659200602714
maddison,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1929,0.0146083542259454,0.0371643990856339,-0.0225560448596884
maddison,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1930,0.033931278246972,-0.010820501730717,0.0447517799776891
maddison,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1931,0.0480802580366486,-0.0357857678707281,0.0838660259073768
maddison,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1932,0.0331602330198901,-0.0433540218254376,0.0765142548453277
maddison,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1933,0.0472035646549384,0.0550019331024716,-0.0077983684475331
maddison,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1934,0.103410798209806,0.029262869851954,0.074147928357852
maddison,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1935,0.1119990130068915,0.0589072196947472,0.0530917933121442
maddison,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1936,0.0726213643604554,0.0352842606136552,0.0373371037468001
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1929,0.0146083542259454,0.017353778929025,-0.0027454247030795
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1930,0.033931278246972,0.017353778929025,0.016577499317947
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1931,0.0480802580366486,0.017353778929025,0.0307264791076236
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1932,0.0331602330198901,0.017353778929025,0.0158064540908651
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1933,0.0472035646549384,0.017353778929025,0.0298497857259134
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1934,0.103410798209806,0.017353778929025,0.086057019280781
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1935,0.1119990130068915,0.017353778929025,0.0946452340778665
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1936,0.0726213643604554,0.017353778929025,0.0552675854314304
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1929,0.0146083542259454,0.0048927174146812,0.0097156368112641
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1930,0.033931278246972,0.0044703085497882,0.0294609696971838
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1931,0.0480802580366486,0.0040478996848952,0.0440323583517533
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1932,0.0331602330198901,0.0036254908200022,0.0295347421998878
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1933,0.0472035646549384,0.0032030819551092,0.0440004826998292
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1934,0.103410798209806,0.0027806730902162,0.1006301251195898
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1935,0.1119990130068915,0.0023582642253232,0.1096407487815683
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1936,0.0726213643604554,0.0019358553604302,0.0706855090000252
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1929,0.0146083542259454,0.1165822650460602,-0.1019739108201147
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1930,0.033931278246972,0.1024067670293408,-0.0684754887823688
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1931,0.0480802580366486,0.0882312690126215,-0.0401510109759729
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1932,0.0331602330198901,0.0740557709959022,-0.0408955379760121
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1933,0.0472035646549384,0.0598802729791829,-0.0126767083242444
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1934,0.103410798209806,0.0457047749624636,0.0577060232473423
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1935,0.1119990130068915,0.0315292769457443,0.0804697360611472
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1936,0.0726213643604554,0.017353778929025,0.0552675854314304
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1929,0.0146083542259454,0.0620065976816908,-0.0473982434557454
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1930,0.033931278246972,0.0374475473677246,-0.0035162691207525
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1931,0.0480802580366486,0.0263959747264398,0.0216842833102087
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1932,0.0331602330198901,0.0214227670378616,0.0117374659820284
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1933,0.0472035646549384,0.0191848235780015,0.0280187410769369
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1934,0.103410798209806,0.0181777490210644,0.0852330491887416
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1935,0.1119990130068915,0.0177245654704427,0.0942744475364487
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1936,0.0726213643604554,0.0175206328726629,0.0551007314877924
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1929,0.0146083542259454,0.0880235124782354,-0.07341515825229
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1930,0.033931278246972,0.0880235124782354,-0.0540922342312634
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1931,0.0480802580366486,0.0880235124782354,-0.0399432544415868
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1932,0.0331602330198901,0.0880235124782354,-0.0548632794583453
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1933,0.0472035646549384,0.0880235124782354,-0.0408199478232969
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1934,0.103410798209806,0.0880235124782354,0.0153872857315705
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1935,0.1119990130068915,0.0880235124782354,0.023975500528656
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1936,0.0726213643604554,0.0880235124782354,-0.01540214811778
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1929,0.0146083542259454,0.1165822650460602,-0.1019739108201147
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1930,0.033931278246972,0.1165822650460602,-0.0826509867990881
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1931,0.0480802580366486,0.1165822650460602,-0.0685020070094115
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1932,0.0331602330198901,0.1165822650460602,-0.08342203202617
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1933,0.0472035646549384,0.1165822650460602,-0.0693787003911217
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1934,0.103410798209806,0.1165822650460602,-0.0131714668362541
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1935,0.1119990130068915,0.1165822650460602,-0.0045832520391686
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1936,0.0726213643604554,0.1165822650460602,-0.0439609006856047
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,1929,0.0146083542259454,0.057685384768801,-0.0430770305428556
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,1930,0.033931278246972,-0.0064791360501361,0.0404104142971082
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,1931,0.0480802580366486,-0.0241036983328069,0.0721839563694555
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,1932,0.0331602330198901,0.0138144944431886,0.0193457385767015
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,1933,0.0472035646549384,0.0578278630721982,-0.0106242984172597
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,1934,0.103410798209806,0.062699453580862,0.0407113446289439
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,1935,0.1119990130068915,0.0551392506504342,0.0568597623564572
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,1936,0.0726213643604554,0.0600709038778557,0.0125504604825996
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1929,0.0146083542259454,0.057685384768801,-0.0430770305428556
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1930,0.033931278246972,-0.0064791360501361,0.0404104142971082
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1931,0.0480802580366486,-0.0241036983328069,0.0721839563694555
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1932,0.0331602330198901,0.0138144944431886,0.0193457385767015
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1933,0.0472035646549384,0.0578278630721982,-0.0106242984172597
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1934,0.103410798209806,0.062699453580862,0.0407113446289439
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1935,0.1119990130068915,0.0551392506504342,0.0568597623564572
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1936,0.0726213643604554,0.0600709038778557,0.0125504604825996
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,1929,0.0146083542259454,0.0409157467842291,-0.0263073925582837
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,1930,0.033931278246972,-0.0542149560978941,0.0881462343448662
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,1931,0.0480802580366486,-0.0202864411409642,0.0683666991776128
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,1932,0.0331602330198901,0.0140046052555238,0.0191556277643663
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,1933,0.0472035646549384,-0.0193073132178298,0.0665108778727683
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,1934,0.103410798209806,-0.0106905249773792,0.1141013231871852
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,1935,0.1119990130068915,0.0446659182628401,0.0673330947440513
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,1936,0.0726213643604554,-0.0435469744289616,0.116168338789417
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1929,0.0146083542259454,0.057685384768801,-0.0430770305428556
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1930,0.033931278246972,-0.0064791360501361,0.0404104142971082
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1931,0.0480802580366486,-0.0241036983328069,0.0721839563694555
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1932,0.0331602330198901,0.0138144944431886,0.0193457385767015
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1933,0.0472035646549384,0.0578278630721982,-0.0106242984172597
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1934,0.103410798209806,0.062699453580862,0.0407113446289439
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1935,0.1119990130068915,0.0551392506504342,0.0568597623564572
maddison,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1936,0.0726213643604554,0.0600709038778557,0.0125504604825996
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1929,0.0146083542259454,0.0628556519862666,-0.0482472977603212
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1930,0.033931278246972,0.0352087062940427,-0.0012774280470706
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1931,0.0480802580366486,-0.0065213891665596,0.0546016472032082
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1932,0.0331602330198901,0.0423236039388363,-0.0091633709189462
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1933,0.0472035646549384,0.0905691206605237,-0.0433655560055852
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1934,0.103410798209806,0.1006361157467505,0.0027746824630554
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1935,0.1119990130068915,0.0736443772243582,0.0383546357825332
maddison,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1936,0.0726213643604554,0.0769098129401175,-0.0042884485796621
gmd,RUS,1928,1936,preregistered_similarity_top40,scm_growth,1929,0.0282793045043945,0.0340044480111716,-0.0057251435067771
gmd,RUS,1928,1936,preregistered_similarity_top40,scm_growth,1930,0.0434932708740234,-0.0329542036249377,0.0764474744989612
gmd,RUS,1928,1936,preregistered_similarity_top40,scm_growth,1931,0.0549840927124023,-0.0535494812691822,0.1085335739815846
gmd,RUS,1928,1936,preregistered_similarity_top40,scm_growth,1932,0.0379514694213867,-0.0298986320123084,0.0678501014336952
gmd,RUS,1928,1936,preregistered_similarity_top40,scm_growth,1933,0.043375015258789,0.0132231231724201,0.0301518920863688
gmd,RUS,1928,1936,preregistered_similarity_top40,scm_growth,1934,0.0964202880859375,0.0339405258308125,0.0624797622551249
gmd,RUS,1928,1936,preregistered_similarity_top40,scm_growth,1935,0.1131935119628906,0.0436984571728326,0.0694950547900579
gmd,RUS,1928,1936,preregistered_similarity_top40,scm_growth,1936,0.0686292648315429,0.013598460944005,0.0550308038875378
gmd,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1929,0.0282793045043945,0.0390214204165845,-0.01074211591219
gmd,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1930,0.0434932708740234,-0.0349678045492716,0.0784610754232951
gmd,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1931,0.0549840927124023,-0.0589620614364804,0.1139461541488827
gmd,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1932,0.0379514694213867,-0.0310054007948831,0.0689568702162699
gmd,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1933,0.043375015258789,0.0165421075610344,0.0268329076977546
gmd,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1934,0.0964202880859375,0.0375770739738018,0.0588432141121356
gmd,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1935,0.1131935119628906,0.0471841144400346,0.0660093975228559
gmd,RUS,1928,1936,preregistered_similarity_top40,augmented_scm_ridge,1936,0.0686292648315429,0.0147500055733301,0.0538792592582128
gmd,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1929,0.0282793045043945,-0.016610084089504,0.0448893885938985
gmd,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1930,0.0434932708740234,-0.0835687357256135,0.1270620065996369
gmd,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1931,0.0549840927124023,-0.104164013369858,0.1591481060822603
gmd,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1932,0.0379514694213867,-0.0805131641129842,0.1184646335343709
gmd,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1933,0.043375015258789,-0.0373914089282555,0.0807664241870446
gmd,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1934,0.0964202880859375,-0.0166740062698631,0.1130942943558006
gmd,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1935,0.1131935119628906,-0.006916074927843,0.1201095868907337
gmd,RUS,1928,1936,preregistered_similarity_top40,synthetic_did_bias_corrected,1936,0.0686292648315429,-0.0370160711566706,0.1056453359882136
gmd,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,1929,0.0282793045043945,0.0164880285187063,0.0117912759856881
gmd,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,1930,0.0434932708740234,0.0057219920228022,0.0377712788512211
gmd,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,1931,0.0549840927124023,-4.808708838183011e-05,0.0550321798007841
gmd,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,1932,0.0379514694213867,0.0067161635157733,0.0312353059056133
gmd,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,1933,0.043375015258789,0.0137785337972762,0.0295964814615128
gmd,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,1934,0.0964202880859375,0.015008021166347,0.0814122669195904
gmd,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,1935,0.1131935119628906,0.0144824699623462,0.0987110420005443
gmd,RUS,1928,1936,preregistered_similarity_top40,ridge_synthetic,1936,0.0686292648315429,0.0120204499528522,0.0566088148786907
gmd,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1929,0.0282793045043945,0.0120208344301522,0.0162584700742423
gmd,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1930,0.0434932708740234,0.0109992307147448,0.0324940401592785
gmd,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1931,0.0549840927124023,0.0091378738845935,0.0458462188278088
gmd,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1932,0.0379514694213867,0.0112762678865666,0.02667520153482
gmd,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1933,0.043375015258789,0.0107230864751103,0.0326519287836787
gmd,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1934,0.0964202880859375,0.0115444451867974,0.08487584289914
gmd,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1935,0.1131935119628906,0.0119842043675383,0.1012093075953522
gmd,RUS,1928,1936,preregistered_similarity_top40,elastic_net_sparse_synthetic,1936,0.0686292648315429,0.0113203985795532,0.0573088662519897
gmd,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1929,0.0282793045043945,0.0394564628129027,-0.0111771583085081
gmd,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1930,0.0434932708740234,-0.1906062808576973,0.2340995517317207
gmd,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1931,0.0549840927124023,-0.1039471024036557,0.158931195116058
gmd,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1932,0.0379514694213867,-0.1648578463350202,0.2028093157564069
gmd,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1933,0.043375015258789,0.0565405347805731,-0.0131655195217841
gmd,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1934,0.0964202880859375,0.1825143105860106,-0.086094022500073
gmd,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1935,0.1131935119628906,0.116010293771405,-0.0028167818085144
gmd,RUS,1928,1936,preregistered_similarity_top40,huber_robust_synthetic,1936,0.0686292648315429,0.0036254475671586,0.0650038172643843
gmd,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1929,0.0282793045043945,0.0589796993641686,-0.0307003948597741
gmd,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1930,0.0434932708740234,-0.040277741004536,0.0837710118785595
gmd,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1931,0.0549840927124023,-0.1084010007366537,0.1633850934490561
gmd,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1932,0.0379514694213867,-0.0688068282000082,0.1067582976213949
gmd,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1933,0.043375015258789,0.0271359414008104,0.0162390738579786
gmd,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1934,0.0964202880859375,0.0459224782867535,0.0504978097991839
gmd,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1935,0.1131935119628906,0.0394242549113505,0.07376925705154
gmd,RUS,1928,1936,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1936,0.0686292648315429,0.0394779341009089,0.0291513307306339
gmd,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1929,0.0282793045043945,0.0434853645173391,-0.0152060600129445
gmd,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1930,0.0434932708740234,-0.0405653398728309,0.0840586107468543
gmd,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1931,0.0549840927124023,-0.0400401086195889,0.0950242013319912
gmd,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1932,0.0379514694213867,-0.0115821439835523,0.049533613404939
gmd,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1933,0.043375015258789,0.0307487079850463,0.0126263072737427
gmd,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1934,0.0964202880859375,0.0287293534949352,0.0676909345910022
gmd,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1935,0.1131935119628906,0.0416787941399798,0.0715147178229108
gmd,RUS,1928,1936,preregistered_similarity_top40,nuclear_norm_matrix_completion,1936,0.0686292648315429,0.0005858237154621,0.0680434411160808
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1929,0.0282793045043945,0.0255942679941654,0.0026850365102291
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1930,0.0434932708740234,0.0255942679941654,0.017899002879858
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1931,0.0549840927124023,0.0255942679941654,0.0293898247182369
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1932,0.0379514694213867,0.0255942679941654,0.0123572014272212
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1933,0.043375015258789,0.0255942679941654,0.0177807472646236
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1934,0.0964202880859375,0.0255942679941654,0.070826020091772
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1935,0.1131935119628906,0.0255942679941654,0.0875992439687252
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1936,0.0686292648315429,0.0255942679941654,0.0430349968373775
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1929,0.0282793045043945,0.0279543552492639,0.0003249492551305
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1930,0.0434932708740234,0.0280343581890237,0.0154589126849996
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1931,0.0549840927124023,0.0281143611287835,0.0268697315836187
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1932,0.0379514694213867,0.0281943640685433,0.0097571053528433
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1933,0.043375015258789,0.0282743670083031,0.0151006482504858
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1934,0.0964202880859375,0.0283543699480629,0.0680659181378745
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1935,0.1131935119628906,0.0284343728878227,0.0847591390750678
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_tsarist_trend_capped,1936,0.0686292648315429,0.0285143758275826,0.0401148890039603
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1929,0.0282793045043945,0.136797085404396,-0.1085177809000015
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1930,0.0434932708740234,0.1209109686315059,-0.0774176977574825
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1931,0.0549840927124023,0.1050248518586158,-0.0500407591462135
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1932,0.0379514694213867,0.0891387350857257,-0.051187265664339
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1933,0.043375015258789,0.0732526183128357,-0.0298776030540466
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1934,0.0964202880859375,0.0573665015399456,0.0390537865459919
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1935,0.1131935119628906,0.0414803847670555,0.0717131271958351
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_slow_reversion,1936,0.0686292648315429,0.0255942679941654,0.0430349968373775
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1929,0.0282793045043945,0.0756355358287692,-0.0473562313243746
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1930,0.0434932708740234,0.0481128385197371,-0.0046195676457136
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1931,0.0549840927124023,0.0357276247306726,0.0192564679817296
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1932,0.0379514694213867,0.0301542785255936,0.007797190895793
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1933,0.043375015258789,0.0276462727333081,0.0157287425254809
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1934,0.0964202880859375,0.0265176701267796,0.0699026179591578
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1935,0.1131935119628906,0.0260097989538418,0.0871837130090488
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_fast_reversion,1936,0.0686292648315429,0.0257812569260198,0.0428480079055231
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1929,0.0282793045043945,0.1110804796218871,-0.0828011751174926
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1930,0.0434932708740234,0.1110804796218871,-0.0675872087478637
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1931,0.0549840927124023,0.1110804796218871,-0.0560963869094847
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1932,0.0379514694213867,0.1110804796218871,-0.0731290102005004
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1933,0.043375015258789,0.1110804796218871,-0.067705464363098
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1934,0.0964202880859375,0.1110804796218871,-0.0146601915359496
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1935,0.1131935119628906,0.1110804796218871,0.0021130323410034
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1936,0.0686292648315429,0.1110804796218871,-0.0424512147903441
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1929,0.0282793045043945,0.136797085404396,-0.1085177809000015
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1930,0.0434932708740234,0.136797085404396,-0.0933038145303726
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1931,0.0549840927124023,0.136797085404396,-0.0818129926919937
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1932,0.0379514694213867,0.136797085404396,-0.0988456159830093
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1933,0.043375015258789,0.136797085404396,-0.093422070145607
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1934,0.0964202880859375,0.136797085404396,-0.0403767973184585
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1935,0.1131935119628906,0.136797085404396,-0.0236035734415054
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1936,0.0686292648315429,0.136797085404396,-0.068167820572853
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,1929,0.0282793045043945,0.0597717761993408,-0.0314924716949462
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,1930,0.0434932708740234,0.00276780128479,0.0407254695892334
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,1931,0.0549840927124023,-0.0330936908721923,0.0880777835845947
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,1932,0.0379514694213867,0.0044769048690795,0.0334745645523071
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,1933,0.043375015258789,0.0569356679916381,-0.0135606527328491
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,1934,0.0964202880859375,0.0860624313354492,0.0103578567504882
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,1935,0.1131935119628906,0.0536048412322998,0.0595886707305908
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_japan_like,1936,0.0686292648315429,0.0613018274307251,0.0073274374008178
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1929,0.0282793045043945,0.0597717761993408,-0.0314924716949462
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1930,0.0434932708740234,0.00276780128479,0.0407254695892334
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1931,0.0549840927124023,-0.0330936908721923,0.0880777835845947
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1932,0.0379514694213867,0.0044769048690795,0.0334745645523071
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1933,0.043375015258789,0.0569356679916381,-0.0135606527328491
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1934,0.0964202880859375,0.0860624313354492,0.0103578567504882
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1935,0.1131935119628906,0.0536048412322998,0.0595886707305908
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_turkey_like,1936,0.0686292648315429,0.0613018274307251,0.0073274374008178
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,1929,0.0282793045043945,0.0410728454589843,-0.0127935409545898
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,1930,0.0434932708740234,-0.0543699264526367,0.0978631973266601
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,1931,0.0549840927124023,-0.0199928283691406,0.0749769210815429
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,1932,0.0379514694213867,0.0139665603637695,0.0239849090576171
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,1933,0.043375015258789,-0.0193490982055664,0.0627241134643554
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,1934,0.0964202880859375,-0.0105848312377929,0.1070051193237304
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,1935,0.1131935119628906,0.0447111129760742,0.0684823989868164
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_italy_like,1936,0.0686292648315429,-0.0438241958618164,0.1124534606933593
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1929,0.0282793045043945,0.0597717761993408,-0.0314924716949462
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1930,0.0434932708740234,0.00276780128479,0.0407254695892334
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1931,0.0549840927124023,-0.0330936908721923,0.0880777835845947
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1932,0.0379514694213867,0.0044769048690795,0.0334745645523071
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1933,0.043375015258789,0.0569356679916381,-0.0135606527328491
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1934,0.0964202880859375,0.0860624313354492,0.0103578567504882
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1935,0.1131935119628906,0.0536048412322998,0.0595886707305908
gmd,RUS,1928,1936,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1936,0.0686292648315429,0.0613018274307251,0.0073274374008178
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1929,0.0282793045043945,0.094120693206787,-0.0658413887023925
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1930,0.0434932708740234,0.0421781539916992,0.0013151168823242
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1931,0.0549840927124023,-0.0203500270843505,0.0753341197967529
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1932,0.0379514694213867,0.0233384132385253,0.0146130561828613
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1933,0.043375015258789,0.0791215896606445,-0.0357465744018554
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1934,0.0964202880859375,0.1012956619262695,-0.004875373840332
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1935,0.1131935119628906,0.0813397407531738,0.0318537712097168
gmd,RUS,1928,1936,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1936,0.0686292648315429,0.1016721725463867,-0.0330429077148437
maddison,SUN,1928,1938,preregistered_similarity_top40,scm_growth,1929,0.0113818665553209,0.0234007021326525,-0.0120188355773316
maddison,SUN,1928,1938,preregistered_similarity_top40,scm_growth,1930,0.0438414242078737,-0.0228711669273301,0.0667125911352038
maddison,SUN,1928,1938,preregistered_similarity_top40,scm_growth,1931,0.0094869189317554,-0.0447722441964458,0.0542591631282013
maddison,SUN,1928,1938,preregistered_similarity_top40,scm_growth,1932,-0.0155712488704304,-0.0329812883813808,0.0174100395109503
maddison,SUN,1928,1938,preregistered_similarity_top40,scm_growth,1933,0.0368034689762044,0.035274601471536,0.0015288675046683
maddison,SUN,1928,1938,preregistered_similarity_top40,scm_growth,1934,0.087641430565025,0.0338330450061289,0.0538083855588961
maddison,SUN,1928,1938,preregistered_similarity_top40,scm_growth,1935,0.1341566782320624,0.0508331413259817,0.0833235369060806
maddison,SUN,1928,1938,preregistered_similarity_top40,scm_growth,1936,0.0660940256237463,0.0324300718977155,0.0336639537260308
maddison,SUN,1928,1938,preregistered_similarity_top40,scm_growth,1937,0.0796063757634808,0.0295334606932535,0.0500729150702272
maddison,SUN,1928,1938,preregistered_similarity_top40,scm_growth,1938,-0.0029137549752267,0.0132130987543878,-0.0161268537296145
maddison,SUN,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1929,0.0113818665553209,0.0193976838829089,-0.008015817327588
maddison,SUN,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1930,0.0438414242078737,-0.0281493005441649,0.0719907247520386
maddison,SUN,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1931,0.0094869189317554,-0.051833211796895,0.0613201307286505
maddison,SUN,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1932,-0.0155712488704304,-0.0419284548174832,0.0263572059470527
maddison,SUN,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1933,0.0368034689762044,0.0330207014930306,0.0037827674831738
maddison,SUN,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1934,0.087641430565025,0.0303131701355743,0.0573282604294507
maddison,SUN,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1935,0.1341566782320624,0.0471067550235687,0.0870499232084936
maddison,SUN,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1936,0.0660940256237463,0.0278336078064283,0.0382604178173179
maddison,SUN,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1937,0.0796063757634808,0.0248614368092056,0.0547449389542751
maddison,SUN,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1938,-0.0029137549752267,0.0100878170378484,-0.0130015720130752
maddison,SUN,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1929,0.0113818665553209,-0.0022715953524775,0.0136534619077984
maddison,SUN,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1930,0.0438414242078737,-0.0485434644124602,0.092384888620334
maddison,SUN,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1931,0.0094869189317554,-0.070444541681576,0.0799314606133314
maddison,SUN,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1932,-0.0155712488704304,-0.0586535858665109,0.0430823369960804
maddison,SUN,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1933,0.0368034689762044,0.0096023039864059,0.0272011649897985
maddison,SUN,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1934,0.087641430565025,0.0081607475209987,0.0794806830440262
maddison,SUN,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1935,0.1341566782320624,0.0251608438408516,0.1089958343912108
maddison,SUN,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1936,0.0660940256237463,0.0067577744125853,0.0593362512111609
maddison,SUN,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1937,0.0796063757634808,0.0038611632081234,0.0757452125553574
maddison,SUN,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1938,-0.0029137549752267,-0.0124591987307422,0.0095454437555155
maddison,SUN,1928,1938,preregistered_similarity_top40,ridge_synthetic,1929,0.0113818665553209,0.0053572529389139,0.0060246136164069
maddison,SUN,1928,1938,preregistered_similarity_top40,ridge_synthetic,1930,0.0438414242078737,0.0049750816213363,0.0388663425865374
maddison,SUN,1928,1938,preregistered_similarity_top40,ridge_synthetic,1931,0.0094869189317554,0.0046839233809283,0.0048029955508271
maddison,SUN,1928,1938,preregistered_similarity_top40,ridge_synthetic,1932,-0.0155712488704304,0.0044294801249045,-0.0200007289953349
maddison,SUN,1928,1938,preregistered_similarity_top40,ridge_synthetic,1933,0.0368034689762044,0.0056531543431614,0.0311503146330429
maddison,SUN,1928,1938,preregistered_similarity_top40,ridge_synthetic,1934,0.087641430565025,0.0055252853046292,0.0821161452603957
maddison,SUN,1928,1938,preregistered_similarity_top40,ridge_synthetic,1935,0.1341566782320624,0.005437699160032,0.1287189790720304
maddison,SUN,1928,1938,preregistered_similarity_top40,ridge_synthetic,1936,0.0660940256237463,0.0053599077080323,0.060734117915714
maddison,SUN,1928,1938,preregistered_similarity_top40,ridge_synthetic,1937,0.0796063757634808,0.0053176814486609,0.0742886943148198
maddison,SUN,1928,1938,preregistered_similarity_top40,ridge_synthetic,1938,-0.0029137549752267,0.0054116771290064,-0.0083254321042332
maddison,SUN,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1929,0.0113818665553209,0.0271613203486858,-0.0157794537933649
maddison,SUN,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1930,0.0438414242078737,-0.0021690069137547,0.0460104311216285
maddison,SUN,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1931,0.0094869189317554,-0.0371945605288106,0.0466814794605661
maddison,SUN,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1932,-0.0155712488704304,-0.1016204615490643,0.0860492126786338
maddison,SUN,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1933,0.0368034689762044,0.076049825386567,-0.0392463564103625
maddison,SUN,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1934,0.087641430565025,0.0025766987829116,0.0850647317821134
maddison,SUN,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1935,0.1341566782320624,0.0321562623748344,0.102000415857228
maddison,SUN,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1936,0.0660940256237463,-0.0630169677879876,0.1291109934117339
maddison,SUN,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1937,0.0796063757634808,0.0061362643988115,0.0734701113646692
maddison,SUN,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1938,-0.0029137549752267,0.0391351636393957,-0.0420489186146224
maddison,SUN,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1929,0.0113818665553209,-0.0006212723273501,0.012003138882671
maddison,SUN,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1930,0.0438414242078737,0.0062522052860189,0.0375892189218548
maddison,SUN,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1931,0.0094869189317554,-0.0137024001610552,0.0231893190928107
maddison,SUN,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1932,-0.0155712488704304,-0.2986282181433742,0.2830569692729437
maddison,SUN,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1933,0.0368034689762044,0.0543228376736655,-0.017519368697461
maddison,SUN,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1934,0.087641430565025,-0.0825946688622568,0.1702360994272818
maddison,SUN,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1935,0.1341566782320624,0.075553165935789,0.0586035122962734
maddison,SUN,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1936,0.0660940256237463,-0.1775230032504775,0.2436170288742238
maddison,SUN,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1937,0.0796063757634808,-0.0143095098476973,0.0939158856111782
maddison,SUN,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1938,-0.0029137549752267,-0.0636813296489347,0.060767574673708
maddison,SUN,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1929,0.0113818665553209,0.0280522646116188,-0.0166703980562978
maddison,SUN,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1930,0.0438414242078737,-0.0487026437642441,0.0925440679721179
maddison,SUN,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1931,0.0094869189317554,-0.0985096176808214,0.1079965366125769
maddison,SUN,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1932,-0.0155712488704304,-0.0792339538177181,0.0636627049472876
maddison,SUN,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1933,0.0368034689762044,0.0256000786257327,0.0112033903504717
maddison,SUN,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1934,0.087641430565025,0.0325682067482219,0.0550732238168031
maddison,SUN,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1935,0.1341566782320624,0.0370219742192429,0.0971347040128194
maddison,SUN,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1936,0.0660940256237463,0.0356373330097382,0.030456692614008
maddison,SUN,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1937,0.0796063757634808,0.0553049221861749,0.0243014535773058
maddison,SUN,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1938,-0.0029137549752267,-0.0134858888212605,0.0105721338460338
maddison,SUN,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1929,0.0113818665553209,0.0221958079222032,-0.0108139413668822
maddison,SUN,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1930,0.0438414242078737,-0.008565260670364,0.0524066848782377
maddison,SUN,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1931,0.0094869189317554,-0.0413426219431036,0.050829540874859
maddison,SUN,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1932,-0.0155712488704304,-0.0368575693302808,0.0212863204598503
maddison,SUN,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1933,0.0368034689762044,0.0516971748621126,-0.0148937058859082
maddison,SUN,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1934,0.087641430565025,0.0295636080281526,0.0580778225368724
maddison,SUN,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1935,0.1341566782320624,0.0549454727149214,0.079211205517141
maddison,SUN,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1936,0.0660940256237463,0.0286560104799318,0.0374380151438144
maddison,SUN,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1937,0.0796063757634808,0.0285310697791616,0.0510753059843191
maddison,SUN,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1938,-0.0029137549752267,0.0335323231611559,-0.0364460781363826
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1929,0.0113818665553209,0.017548136314515,-0.006166269759194
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1930,0.0438414242078737,0.017548136314515,0.0262932878933587
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1931,0.0094869189317554,0.017548136314515,-0.0080612173827595
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1932,-0.0155712488704304,0.017548136314515,-0.0331193851849454
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1933,0.0368034689762044,0.017548136314515,0.0192553326616894
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1934,0.087641430565025,0.017548136314515,0.07009329425051
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1935,0.1341566782320624,0.017548136314515,0.1166085419175474
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1936,0.0660940256237463,0.017548136314515,0.0485458893092313
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1937,0.0796063757634808,0.017548136314515,0.0620582394489658
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1938,-0.0029137549752267,0.017548136314515,-0.0204618912897417
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1929,0.0113818665553209,0.0182148448677745,-0.0068329783124535
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1930,0.0438414242078737,0.0182374451577155,0.0256039790501582
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1931,0.0094869189317554,0.0182600454476565,-0.008773126515901
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1932,-0.0155712488704304,0.0182826457375975,-0.033853894608028
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1933,0.0368034689762044,0.0183052460275385,0.0184982229486659
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1934,0.087641430565025,0.0183278463174795,0.0693135842475455
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1935,0.1341566782320624,0.0183504466074205,0.1158062316246419
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1936,0.0660940256237463,0.0183730468973615,0.0477209787263848
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1937,0.0796063757634808,0.0183956471873025,0.0612107285761783
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1938,-0.0029137549752267,0.0184182474772435,-0.0213320024524702
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1929,0.0113818665553209,0.1368421766261018,-0.1254603100707809
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1930,0.0438414242078737,0.1235872832581477,-0.079745859050274
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1931,0.0094869189317554,0.1103323898901936,-0.1008454709584382
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1932,-0.0155712488704304,0.0970774965222395,-0.11264874539267
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1933,0.0368034689762044,0.0838226031542855,-0.047019134178081
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1934,0.087641430565025,0.0705677097863314,0.0170737207786936
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1935,0.1341566782320624,0.0573128164183772,0.0768438618136851
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1936,0.0660940256237463,0.0440579230504232,0.0220361025733231
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1937,0.0796063757634808,0.0308030296824691,0.0488033460810117
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1938,-0.0029137549752267,0.017548136314515,-0.0204618912897417
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1929,0.0113818665553209,0.071230454454729,-0.0598485878994081
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1930,0.0438414242078737,0.0417051794776113,0.0021362447302623
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1931,0.0094869189317554,0.0284188057379083,-0.0189318868061528
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1932,-0.0155712488704304,0.022439937555042,-0.0380111864254724
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1933,0.0368034689762044,0.0197494468727521,0.0170540221034523
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1934,0.087641430565025,0.0185387260657217,0.0691027044993033
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1935,0.1341566782320624,0.017993901702558,0.1161627765295044
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1936,0.0660940256237463,0.0177487307391343,0.0483452948846119
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1937,0.0796063757634808,0.0176384038055937,0.0619679719578871
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1938,-0.0029137549752267,0.0175887566855004,-0.0205025116607271
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1929,0.0113818665553209,0.0880235124782354,-0.0766416459229145
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1930,0.0438414242078737,0.0880235124782354,-0.0441820882703617
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1931,0.0094869189317554,0.0880235124782354,-0.07853659354648
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1932,-0.0155712488704304,0.0880235124782354,-0.1035947613486659
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1933,0.0368034689762044,0.0880235124782354,-0.051220043502031
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1934,0.087641430565025,0.0880235124782354,-0.0003820819132104
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1935,0.1341566782320624,0.0880235124782354,0.0461331657538269
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1936,0.0660940256237463,0.0880235124782354,-0.0219294868544891
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1937,0.0796063757634808,0.0880235124782354,-0.0084171367147546
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1938,-0.0029137549752267,0.0880235124782354,-0.0909372674534621
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1929,0.0113818665553209,0.1368421766261018,-0.1254603100707809
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1930,0.0438414242078737,0.1368421766261018,-0.0930007524182281
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1931,0.0094869189317554,0.1368421766261018,-0.1273552576943464
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1932,-0.0155712488704304,0.1368421766261018,-0.1524134254965323
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1933,0.0368034689762044,0.1368421766261018,-0.1000387076498974
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1934,0.087641430565025,0.1368421766261018,-0.0492007460610768
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1935,0.1341566782320624,0.1368421766261018,-0.0026854983940394
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1936,0.0660940256237463,0.1368421766261018,-0.0707481510023555
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1937,0.0796063757634808,0.1368421766261018,-0.057235800862621
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1938,-0.0029137549752267,0.1368421766261018,-0.1397559316013286
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_japan_like,1929,0.0113818665553209,0.057685384768801,-0.0463035182134801
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_japan_like,1930,0.0438414242078737,-0.0064791360501361,0.0503205602580099
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_japan_like,1931,0.0094869189317554,-0.0241036983328069,0.0335906172645623
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_japan_like,1932,-0.0155712488704304,0.0138144944431886,-0.029385743313619
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_japan_like,1933,0.0368034689762044,0.0578278630721982,-0.0210243940959937
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_japan_like,1934,0.087641430565025,0.062699453580862,0.024941976984163
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_japan_like,1935,0.1341566782320624,0.0551392506504342,0.0790174275816282
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_japan_like,1936,0.0660940256237463,0.0600709038778557,0.0060231217458905
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_japan_like,1937,0.0796063757634808,0.0708430107751132,0.0087633649883676
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_japan_like,1938,-0.0029137549752267,0.0206903932574462,-0.0236041482326729
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1929,0.0113818665553209,0.057685384768801,-0.0463035182134801
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1930,0.0438414242078737,-0.0064791360501361,0.0503205602580099
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1931,0.0094869189317554,-0.0241036983328069,0.0335906172645623
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1932,-0.0155712488704304,0.0138144944431886,-0.029385743313619
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1933,0.0368034689762044,0.0578278630721982,-0.0210243940959937
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1934,0.087641430565025,0.062699453580862,0.024941976984163
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1935,0.1341566782320624,0.0551392506504342,0.0790174275816282
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1936,0.0660940256237463,0.0600709038778557,0.0060231217458905
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1937,0.0796063757634808,0.0708430107751132,0.0087633649883676
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1938,-0.0029137549752267,0.0206903932574462,-0.0236041482326729
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_italy_like,1929,0.0113818665553209,0.0409157467842291,-0.0295338802289082
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_italy_like,1930,0.0438414242078737,-0.0542149560978941,0.0980563803057679
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_italy_like,1931,0.0094869189317554,-0.0202864411409642,0.0297733600727196
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_italy_like,1932,-0.0155712488704304,0.0140046052555238,-0.0295758541259543
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_italy_like,1933,0.0368034689762044,-0.0193073132178298,0.0561107821940343
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_italy_like,1934,0.087641430565025,-0.0106905249773792,0.0983319555424042
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_italy_like,1935,0.1341566782320624,0.0446659182628401,0.0894907599692222
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_italy_like,1936,0.0660940256237463,-0.0435469744289616,0.1096410000527079
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_italy_like,1937,0.0796063757634808,0.0873281835818566,-0.0077218078183758
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_italy_like,1938,-0.0029137549752267,0.0206903932574462,-0.0236041482326729
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1929,0.0113818665553209,0.057685384768801,-0.0463035182134801
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1930,0.0438414242078737,-0.0064791360501361,0.0503205602580099
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1931,0.0094869189317554,-0.0241036983328069,0.0335906172645623
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1932,-0.0155712488704304,0.0138144944431886,-0.029385743313619
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1933,0.0368034689762044,0.0578278630721982,-0.0210243940959937
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1934,0.087641430565025,0.062699453580862,0.024941976984163
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1935,0.1341566782320624,0.0551392506504342,0.0790174275816282
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1936,0.0660940256237463,0.0600709038778557,0.0060231217458905
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1937,0.0796063757634808,0.0708430107751132,0.0087633649883676
maddison,SUN,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1938,-0.0029137549752267,0.0206903932574462,-0.0236041482326729
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1929,0.0113818665553209,0.0628556519862666,-0.0514737854309457
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1930,0.0438414242078737,0.0352087062940427,0.008632717913831
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1931,0.0094869189317554,-0.0065213891665596,0.0160083080983151
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1932,-0.0155712488704304,0.0423236039388363,-0.0578948528092668
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1933,0.0368034689762044,0.0905691206605237,-0.0537656516843192
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1934,0.087641430565025,0.1006361157467505,-0.0129946851817255
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1935,0.1341566782320624,0.0736443772243582,0.0605123010077042
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1936,0.0660940256237463,0.0769098129401175,-0.0108157873163712
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1937,0.0796063757634808,0.0933640228488386,-0.0137576470853577
maddison,SUN,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1938,-0.0029137549752267,0.0421265215591972,-0.0450402765344239
maddison,RUS,1928,1938,preregistered_similarity_top40,scm_growth,1929,0.0146083542259454,0.0327765211381701,-0.0181681669122247
maddison,RUS,1928,1938,preregistered_similarity_top40,scm_growth,1930,0.033931278246972,-0.0268446206264145,0.0607758988733866
maddison,RUS,1928,1938,preregistered_similarity_top40,scm_growth,1931,0.0480802580366486,-0.0434655400203343,0.0915457980569829
maddison,RUS,1928,1938,preregistered_similarity_top40,scm_growth,1932,0.0331602330198901,-0.0367326946396917,0.0698929276595818
maddison,RUS,1928,1938,preregistered_similarity_top40,scm_growth,1933,0.0472035646549384,0.0399014794091486,0.0073020852457898
maddison,RUS,1928,1938,preregistered_similarity_top40,scm_growth,1934,0.103410798209806,0.0325344411112454,0.0708763570985605
maddison,RUS,1928,1938,preregistered_similarity_top40,scm_growth,1935,0.1119990130068915,0.0517486515203224,0.060250361486569
maddison,RUS,1928,1938,preregistered_similarity_top40,scm_growth,1936,0.0726213643604554,0.0365221760107986,0.0360991883496567
maddison,RUS,1928,1938,preregistered_similarity_top40,scm_growth,1937,0.118627707332295,0.03669478747459,0.0819329198577049
maddison,RUS,1928,1938,preregistered_similarity_top40,scm_growth,1938,-0.0028307182570772,0.0228401405070271,-0.0256708587641043
maddison,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1929,0.0146083542259454,0.0463720376674442,-0.0317636834414987
maddison,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1930,0.033931278246972,-0.0272575658719754,0.0611888441189474
maddison,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1931,0.0480802580366486,-0.0614837935316805,0.1095640515683291
maddison,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1932,0.0331602330198901,-0.0969658807604166,0.1301261137803068
maddison,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1933,0.0472035646549384,0.073927085716875,-0.0267235210619365
maddison,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1934,0.103410798209806,0.0333070273733795,0.0701037708364265
maddison,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1935,0.1119990130068915,0.0631764121795229,0.0488226008273686
maddison,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1936,0.0726213643604554,0.0111817391888716,0.0614396251715837
maddison,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1937,0.118627707332295,0.0434056131256443,0.0752220942066506
maddison,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1938,-0.0028307182570772,0.0404324104699233,-0.0432631287270005
maddison,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1929,0.0146083542259454,0.0275480729493028,-0.0129397187233574
maddison,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1930,0.033931278246972,-0.0320730688152818,0.0660043470622539
maddison,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1931,0.0480802580366486,-0.0486939882092016,0.0967742462458502
maddison,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1932,0.0331602330198901,-0.041961142828559,0.0751213758484491
maddison,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1933,0.0472035646549384,0.0346730312202813,0.0125305334346571
maddison,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1934,0.103410798209806,0.0273059929223781,0.0761048052874278
maddison,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1935,0.1119990130068915,0.0465202033314551,0.0654788096754363
maddison,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1936,0.0726213643604554,0.0312937278219313,0.041327636538524
maddison,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1937,0.118627707332295,0.0314663392857227,0.0871613680465722
maddison,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1938,-0.0028307182570772,0.0176116923181598,-0.020442410575237
maddison,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,1929,0.0146083542259454,0.0337803990640663,-0.0191720448381209
maddison,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,1930,0.033931278246972,-0.0136262064842924,0.0475574847312645
maddison,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,1931,0.0480802580366486,-0.0421215816073828,0.0902018396440314
maddison,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,1932,0.0331602330198901,-0.0930845533406539,0.1262447863605441
maddison,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,1933,0.0472035646549384,0.0690223897646293,-0.0218188251096908
maddison,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,1934,0.103410798209806,0.027155326507718,0.0762554717020879
maddison,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,1935,0.1119990130068915,0.0408585098491665,0.0711405031577249
maddison,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,1936,0.0726213643604554,-0.0053491948062477,0.0779705591667031
maddison,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,1937,0.118627707332295,0.0313489915837895,0.0872787157485054
maddison,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,1938,-0.0028307182570772,0.0348455880913923,-0.0376763063484696
maddison,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1929,0.0146083542259454,0.0421529276570484,-0.027544573431103
maddison,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1930,0.033931278246972,-0.0007496089881978,0.0346808872351698
maddison,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1931,0.0480802580366486,-0.0300731519426784,0.0781534099793271
maddison,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1932,0.0331602330198901,-0.1100973321086299,0.14325756512852
maddison,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1933,0.0472035646549384,0.0764945425955946,-0.0292909779406561
maddison,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1934,0.103410798209806,0.0203802866082716,0.0830305116015343
maddison,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1935,0.1119990130068915,0.04341684862452,0.0685821643823714
maddison,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1936,0.0726213643604554,-0.0135160813719306,0.086137445732386
maddison,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1937,0.118627707332295,0.0271921924162478,0.0914355149160471
maddison,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1938,-0.0028307182570772,0.0396601836671982,-0.0424909019242754
maddison,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1929,0.0146083542259454,0.0261182261831536,-0.0115098719572082
maddison,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1930,0.033931278246972,-0.0286120419766305,0.0625433202236026
maddison,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1931,0.0480802580366486,-0.0253159210772106,0.0733961791138592
maddison,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1932,0.0331602330198901,-0.3273994813672704,0.3605597143871605
maddison,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1933,0.0472035646549384,0.0867295339261668,-0.0395259692712283
maddison,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1934,0.103410798209806,-0.0244316701177032,0.1278424683275093
maddison,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1935,0.1119990130068915,0.1218376889392973,-0.0098386759324057
maddison,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1936,0.0726213643604554,-0.1032602719790148,0.1758816363394702
maddison,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1937,0.118627707332295,-0.0094025785389989,0.1280302858712939
maddison,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1938,-0.0028307182570772,-0.0312801124385976,0.0284493941815204
maddison,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1929,0.0146083542259454,0.0269659044697994,-0.012357550243854
maddison,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1930,0.033931278246972,-0.0376512512769255,0.0715825295238976
maddison,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1931,0.0480802580366486,-0.0795819246233178,0.1276621826599664
maddison,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1932,0.0331602330198901,-0.0633544467939603,0.0965146798138505
maddison,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1933,0.0472035646549384,0.0249014985950115,0.0223020660599269
maddison,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1934,0.103410798209806,0.0307677113191427,0.0726430868906632
maddison,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1935,0.1119990130068915,0.0345171755869571,0.0774818374199343
maddison,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1936,0.0726213643604554,0.0333514966931754,0.0392698676672799
maddison,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1937,0.118627707332295,0.0499089221382438,0.0687187851940511
maddison,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1938,-0.0028307182570772,-0.0080035507298604,0.0051728324727832
maddison,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1929,0.0146083542259454,0.0371481314907821,-0.0225397772648367
maddison,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1930,0.033931278246972,-0.0086422432314107,0.0425735214783828
maddison,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1931,0.0480802580366486,-0.0363583455660319,0.0844386036026805
maddison,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1932,0.0331602330198901,-0.0384783343188939,0.0716385673387841
maddison,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1933,0.0472035646549384,0.0521122058967291,-0.0049086412417906
maddison,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1934,0.103410798209806,0.0243965173948385,0.0790142808149675
maddison,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1935,0.1119990130068915,0.055239438186708,0.0567595748201834
maddison,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1936,0.0726213643604554,0.0339971043658711,0.0386242599945842
maddison,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1937,0.118627707332295,0.0377464596273616,0.0808812477049333
maddison,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1938,-0.0028307182570772,0.0394629759917865,-0.0422936942488637
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1929,0.0146083542259454,0.017353778929025,-0.0027454247030795
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1930,0.033931278246972,0.017353778929025,0.016577499317947
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1931,0.0480802580366486,0.017353778929025,0.0307264791076236
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1932,0.0331602330198901,0.017353778929025,0.0158064540908651
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1933,0.0472035646549384,0.017353778929025,0.0298497857259134
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1934,0.103410798209806,0.017353778929025,0.086057019280781
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1935,0.1119990130068915,0.017353778929025,0.0946452340778665
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1936,0.0726213643604554,0.017353778929025,0.0552675854314304
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1937,0.118627707332295,0.017353778929025,0.1012739284032699
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1938,-0.0028307182570772,0.017353778929025,-0.0201844971861022
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1929,0.0146083542259454,0.0048927174146812,0.0097156368112641
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1930,0.033931278246972,0.0044703085497882,0.0294609696971838
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1931,0.0480802580366486,0.0040478996848952,0.0440323583517533
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1932,0.0331602330198901,0.0036254908200022,0.0295347421998878
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1933,0.0472035646549384,0.0032030819551092,0.0440004826998292
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1934,0.103410798209806,0.0027806730902162,0.1006301251195898
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1935,0.1119990130068915,0.0023582642253232,0.1096407487815683
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1936,0.0726213643604554,0.0019358553604302,0.0706855090000252
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1937,0.118627707332295,0.0015134464955371,0.1171142608367578
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1938,-0.0028307182570772,0.0010910376306441,-0.0039217558877214
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1929,0.0146083542259454,0.1165822650460602,-0.1019739108201147
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1930,0.033931278246972,0.1055568776997229,-0.0716255994527508
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1931,0.0480802580366486,0.0945314903533857,-0.0464512323167371
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1932,0.0331602330198901,0.0835061030070484,-0.0503458699871583
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1933,0.0472035646549384,0.0724807156607112,-0.0252771510057727
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1934,0.103410798209806,0.0614553283143739,0.041955469895432
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1935,0.1119990130068915,0.0504299409680367,0.0615690720388547
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1936,0.0726213643604554,0.0394045536216995,0.0332168107387559
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1937,0.118627707332295,0.0283791662753622,0.0902485410569327
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1938,-0.0028307182570772,0.017353778929025,-0.0201844971861022
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1929,0.0146083542259454,0.0620065976816908,-0.0473982434557454
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1930,0.033931278246972,0.0374475473677246,-0.0035162691207525
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1931,0.0480802580366486,0.0263959747264398,0.0216842833102087
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1932,0.0331602330198901,0.0214227670378616,0.0117374659820284
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1933,0.0472035646549384,0.0191848235780015,0.0280187410769369
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1934,0.103410798209806,0.0181777490210644,0.0852330491887416
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1935,0.1119990130068915,0.0177245654704427,0.0942744475364487
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1936,0.0726213643604554,0.0175206328726629,0.0551007314877924
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1937,0.118627707332295,0.0174288632036621,0.1011988441286328
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1938,-0.0028307182570772,0.0173875668526117,-0.0202182851096889
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1929,0.0146083542259454,0.0880235124782354,-0.07341515825229
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1930,0.033931278246972,0.0880235124782354,-0.0540922342312634
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1931,0.0480802580366486,0.0880235124782354,-0.0399432544415868
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1932,0.0331602330198901,0.0880235124782354,-0.0548632794583453
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1933,0.0472035646549384,0.0880235124782354,-0.0408199478232969
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1934,0.103410798209806,0.0880235124782354,0.0153872857315705
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1935,0.1119990130068915,0.0880235124782354,0.023975500528656
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1936,0.0726213643604554,0.0880235124782354,-0.01540214811778
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1937,0.118627707332295,0.0880235124782354,0.0306041948540595
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1938,-0.0028307182570772,0.0880235124782354,-0.0908542307353127
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1929,0.0146083542259454,0.1165822650460602,-0.1019739108201147
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1930,0.033931278246972,0.1165822650460602,-0.0826509867990881
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1931,0.0480802580366486,0.1165822650460602,-0.0685020070094115
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1932,0.0331602330198901,0.1165822650460602,-0.08342203202617
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1933,0.0472035646549384,0.1165822650460602,-0.0693787003911217
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1934,0.103410798209806,0.1165822650460602,-0.0131714668362541
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1935,0.1119990130068915,0.1165822650460602,-0.0045832520391686
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1936,0.0726213643604554,0.1165822650460602,-0.0439609006856047
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1937,0.118627707332295,0.1165822650460602,0.0020454422862347
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1938,-0.0028307182570772,0.1165822650460602,-0.1194129833031374
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,1929,0.0146083542259454,0.057685384768801,-0.0430770305428556
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,1930,0.033931278246972,-0.0064791360501361,0.0404104142971082
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,1931,0.0480802580366486,-0.0241036983328069,0.0721839563694555
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,1932,0.0331602330198901,0.0138144944431886,0.0193457385767015
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,1933,0.0472035646549384,0.0578278630721982,-0.0106242984172597
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,1934,0.103410798209806,0.062699453580862,0.0407113446289439
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,1935,0.1119990130068915,0.0551392506504342,0.0568597623564572
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,1936,0.0726213643604554,0.0600709038778557,0.0125504604825996
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,1937,0.118627707332295,0.0708430107751132,0.0477846965571817
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,1938,-0.0028307182570772,0.0206903932574462,-0.0235211115145235
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1929,0.0146083542259454,0.057685384768801,-0.0430770305428556
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1930,0.033931278246972,-0.0064791360501361,0.0404104142971082
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1931,0.0480802580366486,-0.0241036983328069,0.0721839563694555
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1932,0.0331602330198901,0.0138144944431886,0.0193457385767015
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1933,0.0472035646549384,0.0578278630721982,-0.0106242984172597
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1934,0.103410798209806,0.062699453580862,0.0407113446289439
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1935,0.1119990130068915,0.0551392506504342,0.0568597623564572
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1936,0.0726213643604554,0.0600709038778557,0.0125504604825996
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1937,0.118627707332295,0.0708430107751132,0.0477846965571817
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1938,-0.0028307182570772,0.0206903932574462,-0.0235211115145235
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,1929,0.0146083542259454,0.0409157467842291,-0.0263073925582837
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,1930,0.033931278246972,-0.0542149560978941,0.0881462343448662
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,1931,0.0480802580366486,-0.0202864411409642,0.0683666991776128
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,1932,0.0331602330198901,0.0140046052555238,0.0191556277643663
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,1933,0.0472035646549384,-0.0193073132178298,0.0665108778727683
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,1934,0.103410798209806,-0.0106905249773792,0.1141013231871852
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,1935,0.1119990130068915,0.0446659182628401,0.0673330947440513
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,1936,0.0726213643604554,-0.0435469744289616,0.116168338789417
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,1937,0.118627707332295,0.0873281835818566,0.0312995237504383
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,1938,-0.0028307182570772,0.0206903932574462,-0.0235211115145235
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1929,0.0146083542259454,0.057685384768801,-0.0430770305428556
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1930,0.033931278246972,-0.0064791360501361,0.0404104142971082
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1931,0.0480802580366486,-0.0241036983328069,0.0721839563694555
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1932,0.0331602330198901,0.0138144944431886,0.0193457385767015
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1933,0.0472035646549384,0.0578278630721982,-0.0106242984172597
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1934,0.103410798209806,0.062699453580862,0.0407113446289439
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1935,0.1119990130068915,0.0551392506504342,0.0568597623564572
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1936,0.0726213643604554,0.0600709038778557,0.0125504604825996
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1937,0.118627707332295,0.0708430107751132,0.0477846965571817
maddison,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1938,-0.0028307182570772,0.0206903932574462,-0.0235211115145235
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1929,0.0146083542259454,0.0628556519862666,-0.0482472977603212
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1930,0.033931278246972,0.0352087062940427,-0.0012774280470706
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1931,0.0480802580366486,-0.0065213891665596,0.0546016472032082
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1932,0.0331602330198901,0.0423236039388363,-0.0091633709189462
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1933,0.0472035646549384,0.0905691206605237,-0.0433655560055852
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1934,0.103410798209806,0.1006361157467505,0.0027746824630554
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1935,0.1119990130068915,0.0736443772243582,0.0383546357825332
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1936,0.0726213643604554,0.0769098129401175,-0.0042884485796621
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1937,0.118627707332295,0.0933640228488386,0.0252636844834563
maddison,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1938,-0.0028307182570772,0.0421265215591972,-0.0449572398162745
gmd,RUS,1928,1938,preregistered_similarity_top40,scm_growth,1929,0.0282793045043945,0.0340044480111716,-0.0057251435067771
gmd,RUS,1928,1938,preregistered_similarity_top40,scm_growth,1930,0.0434932708740234,-0.0329542036249377,0.0764474744989612
gmd,RUS,1928,1938,preregistered_similarity_top40,scm_growth,1931,0.0549840927124023,-0.0535494812691822,0.1085335739815846
gmd,RUS,1928,1938,preregistered_similarity_top40,scm_growth,1932,0.0379514694213867,-0.0298986320123084,0.0678501014336952
gmd,RUS,1928,1938,preregistered_similarity_top40,scm_growth,1933,0.043375015258789,0.0132231231724201,0.0301518920863688
gmd,RUS,1928,1938,preregistered_similarity_top40,scm_growth,1934,0.0964202880859375,0.0339405258308125,0.0624797622551249
gmd,RUS,1928,1938,preregistered_similarity_top40,scm_growth,1935,0.1131935119628906,0.0436984571728326,0.0694950547900579
gmd,RUS,1928,1938,preregistered_similarity_top40,scm_growth,1936,0.0686292648315429,0.013598460944005,0.0550308038875378
gmd,RUS,1928,1938,preregistered_similarity_top40,scm_growth,1937,0.116159439086914,0.0590025566251651,0.0571568824617489
gmd,RUS,1928,1938,preregistered_similarity_top40,scm_growth,1938,0.0046281814575195,0.0232196692076982,-0.0185914877501787
gmd,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1929,0.0282793045043945,0.0390214204165845,-0.01074211591219
gmd,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1930,0.0434932708740234,-0.0349678045492716,0.0784610754232951
gmd,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1931,0.0549840927124023,-0.0589620614364804,0.1139461541488827
gmd,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1932,0.0379514694213867,-0.0310054007948831,0.0689568702162699
gmd,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1933,0.043375015258789,0.0165421075610344,0.0268329076977546
gmd,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1934,0.0964202880859375,0.0375770739738018,0.0588432141121356
gmd,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1935,0.1131935119628906,0.0471841144400346,0.0660093975228559
gmd,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1936,0.0686292648315429,0.0147500055733301,0.0538792592582128
gmd,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1937,0.116159439086914,0.0616964047990861,0.0544630342878279
gmd,RUS,1928,1938,preregistered_similarity_top40,augmented_scm_ridge,1938,0.0046281814575195,0.0245657659166922,-0.0199375844591727
gmd,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1929,0.0282793045043945,-0.0107935798014751,0.0390728843058696
gmd,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1930,0.0434932708740234,-0.0777522314375846,0.121245502311608
gmd,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1931,0.0549840927124023,-0.0983475090818291,0.1533316017942314
gmd,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1932,0.0379514694213867,-0.0746966598249553,0.112648129246342
gmd,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1933,0.043375015258789,-0.0315749046402266,0.0749499198990156
gmd,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1934,0.0964202880859375,-0.0108575019818342,0.1072777900677717
gmd,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1935,0.1131935119628906,-0.0010995706398141,0.1142930826027047
gmd,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1936,0.0686292648315429,-0.0311995668686417,0.0998288317001847
gmd,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1937,0.116159439086914,0.0142045288125183,0.1019549102743957
gmd,RUS,1928,1938,preregistered_similarity_top40,synthetic_did_bias_corrected,1938,0.0046281814575195,-0.0215783586049485,0.026206540062468
gmd,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,1929,0.0282793045043945,0.0164880285187063,0.0117912759856881
gmd,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,1930,0.0434932708740234,0.0057219920228022,0.0377712788512211
gmd,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,1931,0.0549840927124023,-4.808708838183011e-05,0.0550321798007841
gmd,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,1932,0.0379514694213867,0.0067161635157733,0.0312353059056133
gmd,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,1933,0.043375015258789,0.0137785337972762,0.0295964814615128
gmd,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,1934,0.0964202880859375,0.015008021166347,0.0814122669195904
gmd,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,1935,0.1131935119628906,0.0144824699623462,0.0987110420005443
gmd,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,1936,0.0686292648315429,0.0120204499528522,0.0566088148786907
gmd,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,1937,0.116159439086914,0.0139430515233859,0.1022163875635281
gmd,RUS,1928,1938,preregistered_similarity_top40,ridge_synthetic,1938,0.0046281814575195,0.011227182450741,-0.0065990009932214
gmd,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1929,0.0282793045043945,0.0120208344301522,0.0162584700742423
gmd,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1930,0.0434932708740234,0.0109992307147448,0.0324940401592785
gmd,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1931,0.0549840927124023,0.0091378738845935,0.0458462188278088
gmd,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1932,0.0379514694213867,0.0112762678865666,0.02667520153482
gmd,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1933,0.043375015258789,0.0107230864751103,0.0326519287836787
gmd,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1934,0.0964202880859375,0.0115444451867974,0.08487584289914
gmd,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1935,0.1131935119628906,0.0119842043675383,0.1012093075953522
gmd,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1936,0.0686292648315429,0.0113203985795532,0.0573088662519897
gmd,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1937,0.116159439086914,0.0119809402043206,0.1041784988825934
gmd,RUS,1928,1938,preregistered_similarity_top40,elastic_net_sparse_synthetic,1938,0.0046281814575195,0.011390712028563,-0.0067625305710435
gmd,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1929,0.0282793045043945,0.0394564628129027,-0.0111771583085081
gmd,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1930,0.0434932708740234,-0.1906062808576973,0.2340995517317207
gmd,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1931,0.0549840927124023,-0.1039471024036557,0.158931195116058
gmd,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1932,0.0379514694213867,-0.1648578463350202,0.2028093157564069
gmd,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1933,0.043375015258789,0.0565405347805731,-0.0131655195217841
gmd,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1934,0.0964202880859375,0.1825143105860106,-0.086094022500073
gmd,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1935,0.1131935119628906,0.116010293771405,-0.0028167818085144
gmd,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1936,0.0686292648315429,0.0036254475671586,0.0650038172643843
gmd,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1937,0.116159439086914,0.1647911958316407,-0.0486317567447267
gmd,RUS,1928,1938,preregistered_similarity_top40,huber_robust_synthetic,1938,0.0046281814575195,0.0147859403574923,-0.0101577588999728
gmd,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1929,0.0282793045043945,0.0589583734501515,-0.030679068945757
gmd,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1930,0.0434932708740234,-0.0405830474121421,0.0840763182861656
gmd,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1931,0.0549840927124023,-0.1107704867168368,0.1657545794292391
gmd,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1932,0.0379514694213867,-0.0709066157571098,0.1088580851784965
gmd,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1933,0.043375015258789,0.0272929519713008,0.0160820632874881
gmd,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1934,0.0964202880859375,0.047068350922929,0.0493519371630084
gmd,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1935,0.1131935119628906,0.0403614500801639,0.0728320618827267
gmd,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1936,0.0686292648315429,0.0426918797135741,0.0259373851179688
gmd,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1937,0.116159439086914,0.0686920505557558,0.0474673885311581
gmd,RUS,1928,1938,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1938,0.0046281814575195,0.0078523747570554,-0.0032241932995358
gmd,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1929,0.0282793045043945,0.0456015651846979,-0.0173222606803034
gmd,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1930,0.0434932708740234,-0.0428449697046939,0.0863382405787173
gmd,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1931,0.0549840927124023,-0.0437380468843903,0.0987221395967926
gmd,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1932,0.0379514694213867,-0.0129901919063815,0.0509416613277683
gmd,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1933,0.043375015258789,0.0324442877521474,0.0109307275066416
gmd,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1934,0.0964202880859375,0.0332979986983482,0.0631222893875892
gmd,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1935,0.1131935119628906,0.0434791848088683,0.0697143271540223
gmd,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1936,0.0686292648315429,0.0039065552403665,0.0647227095911763
gmd,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1937,0.116159439086914,0.0306784641804464,0.0854809749064676
gmd,RUS,1928,1938,preregistered_similarity_top40,nuclear_norm_matrix_completion,1938,0.0046281814575195,0.0230880839635745,-0.0184599025060549
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1929,0.0282793045043945,0.0255942679941654,0.0026850365102291
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1930,0.0434932708740234,0.0255942679941654,0.017899002879858
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1931,0.0549840927124023,0.0255942679941654,0.0293898247182369
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1932,0.0379514694213867,0.0255942679941654,0.0123572014272212
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1933,0.043375015258789,0.0255942679941654,0.0177807472646236
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1934,0.0964202880859375,0.0255942679941654,0.070826020091772
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1935,0.1131935119628906,0.0255942679941654,0.0875992439687252
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1936,0.0686292648315429,0.0255942679941654,0.0430349968373775
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1937,0.116159439086914,0.0255942679941654,0.0905651710927486
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1938,0.0046281814575195,0.0255942679941654,-0.0209660865366458
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1929,0.0282793045043945,0.0279543552492639,0.0003249492551305
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1930,0.0434932708740234,0.0280343581890237,0.0154589126849996
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1931,0.0549840927124023,0.0281143611287835,0.0268697315836187
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1932,0.0379514694213867,0.0281943640685433,0.0097571053528433
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1933,0.043375015258789,0.0282743670083031,0.0151006482504858
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1934,0.0964202880859375,0.0283543699480629,0.0680659181378745
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1935,0.1131935119628906,0.0284343728878227,0.0847591390750678
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1936,0.0686292648315429,0.0285143758275826,0.0401148890039603
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1937,0.116159439086914,0.0285943787673424,0.0875650603195716
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_tsarist_trend_capped,1938,0.0046281814575195,0.0286743817071022,-0.0240462002495826
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1929,0.0282793045043945,0.136797085404396,-0.1085177809000015
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1930,0.0434932708740234,0.1244412168032593,-0.0809479459292358
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1931,0.0549840927124023,0.1120853482021225,-0.0571012554897202
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1932,0.0379514694213867,0.0997294796009858,-0.0617780101795991
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1933,0.043375015258789,0.0873736109998491,-0.04399859574106
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1934,0.0964202880859375,0.0750177423987123,0.0214025456872251
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1935,0.1131935119628906,0.0626618737975756,0.0505316381653149
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1936,0.0686292648315429,0.0503060051964389,0.018323259635104
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1937,0.116159439086914,0.0379501365953021,0.0782093024916119
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_slow_reversion,1938,0.0046281814575195,0.0255942679941654,-0.0209660865366458
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1929,0.0282793045043945,0.0756355358287692,-0.0473562313243746
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1930,0.0434932708740234,0.0481128385197371,-0.0046195676457136
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1931,0.0549840927124023,0.0357276247306726,0.0192564679817296
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1932,0.0379514694213867,0.0301542785255936,0.007797190895793
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1933,0.043375015258789,0.0276462727333081,0.0157287425254809
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1934,0.0964202880859375,0.0265176701267796,0.0699026179591578
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1935,0.1131935119628906,0.0260097989538418,0.0871837130090488
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1936,0.0686292648315429,0.0257812569260198,0.0428480079055231
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1937,0.116159439086914,0.0256784130134998,0.0904810260734141
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_fast_reversion,1938,0.0046281814575195,0.0256321332528659,-0.0210039517953464
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1929,0.0282793045043945,0.1110804796218871,-0.0828011751174926
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1930,0.0434932708740234,0.1110804796218871,-0.0675872087478637
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1931,0.0549840927124023,0.1110804796218871,-0.0560963869094847
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1932,0.0379514694213867,0.1110804796218871,-0.0731290102005004
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1933,0.043375015258789,0.1110804796218871,-0.067705464363098
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1934,0.0964202880859375,0.1110804796218871,-0.0146601915359496
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1935,0.1131935119628906,0.1110804796218871,0.0021130323410034
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1936,0.0686292648315429,0.1110804796218871,-0.0424512147903441
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1937,0.116159439086914,0.1110804796218871,0.0050789594650269
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1938,0.0046281814575195,0.1110804796218871,-0.1064522981643676
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1929,0.0282793045043945,0.136797085404396,-0.1085177809000015
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1930,0.0434932708740234,0.136797085404396,-0.0933038145303726
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1931,0.0549840927124023,0.136797085404396,-0.0818129926919937
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1932,0.0379514694213867,0.136797085404396,-0.0988456159830093
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1933,0.043375015258789,0.136797085404396,-0.093422070145607
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1934,0.0964202880859375,0.136797085404396,-0.0403767973184585
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1935,0.1131935119628906,0.136797085404396,-0.0236035734415054
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1936,0.0686292648315429,0.136797085404396,-0.068167820572853
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1937,0.116159439086914,0.136797085404396,-0.0206376463174819
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1938,0.0046281814575195,0.136797085404396,-0.1321689039468765
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,1929,0.0282793045043945,0.0597717761993408,-0.0314924716949462
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,1930,0.0434932708740234,0.00276780128479,0.0407254695892334
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,1931,0.0549840927124023,-0.0330936908721923,0.0880777835845947
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,1932,0.0379514694213867,0.0044769048690795,0.0334745645523071
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,1933,0.043375015258789,0.0569356679916381,-0.0135606527328491
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,1934,0.0964202880859375,0.0860624313354492,0.0103578567504882
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,1935,0.1131935119628906,0.0536048412322998,0.0595886707305908
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,1936,0.0686292648315429,0.0613018274307251,0.0073274374008178
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,1937,0.116159439086914,0.074978232383728,0.041181206703186
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_japan_like,1938,0.0046281814575195,0.0347540378570556,-0.0301258563995361
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1929,0.0282793045043945,0.0597717761993408,-0.0314924716949462
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1930,0.0434932708740234,0.00276780128479,0.0407254695892334
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1931,0.0549840927124023,-0.0330936908721923,0.0880777835845947
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1932,0.0379514694213867,0.0044769048690795,0.0334745645523071
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1933,0.043375015258789,0.0569356679916381,-0.0135606527328491
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1934,0.0964202880859375,0.0860624313354492,0.0103578567504882
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1935,0.1131935119628906,0.0536048412322998,0.0595886707305908
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1936,0.0686292648315429,0.0613018274307251,0.0073274374008178
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1937,0.116159439086914,0.074978232383728,0.041181206703186
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_turkey_like,1938,0.0046281814575195,0.0347540378570556,-0.0301258563995361
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,1929,0.0282793045043945,0.0410728454589843,-0.0127935409545898
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,1930,0.0434932708740234,-0.0543699264526367,0.0978631973266601
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,1931,0.0549840927124023,-0.0199928283691406,0.0749769210815429
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,1932,0.0379514694213867,0.0139665603637695,0.0239849090576171
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,1933,0.043375015258789,-0.0193490982055664,0.0627241134643554
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,1934,0.0964202880859375,-0.0105848312377929,0.1070051193237304
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,1935,0.1131935119628906,0.0447111129760742,0.0684823989868164
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,1936,0.0686292648315429,-0.0438241958618164,0.1124534606933593
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,1937,0.116159439086914,0.0873832702636718,0.0287761688232421
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_italy_like,1938,0.0046281814575195,0.0206518173217773,-0.0160236358642578
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1929,0.0282793045043945,0.0597717761993408,-0.0314924716949462
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1930,0.0434932708740234,0.00276780128479,0.0407254695892334
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1931,0.0549840927124023,-0.0330936908721923,0.0880777835845947
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1932,0.0379514694213867,0.0044769048690795,0.0334745645523071
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1933,0.043375015258789,0.0569356679916381,-0.0135606527328491
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1934,0.0964202880859375,0.0860624313354492,0.0103578567504882
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1935,0.1131935119628906,0.0536048412322998,0.0595886707305908
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1936,0.0686292648315429,0.0613018274307251,0.0073274374008178
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1937,0.116159439086914,0.074978232383728,0.041181206703186
gmd,RUS,1928,1938,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1938,0.0046281814575195,0.0347540378570556,-0.0301258563995361
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1929,0.0282793045043945,0.094120693206787,-0.0658413887023925
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1930,0.0434932708740234,0.0421781539916992,0.0013151168823242
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1931,0.0549840927124023,-0.0203500270843505,0.0753341197967529
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1932,0.0379514694213867,0.0233384132385253,0.0146130561828613
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1933,0.043375015258789,0.0791215896606445,-0.0357465744018554
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1934,0.0964202880859375,0.1012956619262695,-0.004875373840332
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1935,0.1131935119628906,0.0813397407531738,0.0318537712097168
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1936,0.0686292648315429,0.1016721725463867,-0.0330429077148437
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1937,0.116159439086914,0.0978611946105957,0.0182982444763183
gmd,RUS,1928,1938,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1938,0.0046281814575195,0.0513592720031738,-0.0467310905456542
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,1929,0.0113818665553209,0.0234007021326525,-0.0120188355773316
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,1930,0.0438414242078737,-0.0228711669273301,0.0667125911352038
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,1931,0.0094869189317554,-0.0447722441964458,0.0542591631282013
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,1932,-0.0155712488704304,-0.0329812883813808,0.0174100395109503
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,1933,0.0368034689762044,0.035274601471536,0.0015288675046683
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,1934,0.087641430565025,0.0338330450061289,0.0538083855588961
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,1935,0.1341566782320624,0.0508331413259817,0.0833235369060806
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,1936,0.0660940256237463,0.0324300718977155,0.0336639537260308
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,1937,0.0796063757634808,0.0295334606932535,0.0500729150702272
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,1938,-0.0029137549752267,0.0132130987543878,-0.0161268537296146
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,1939,0.0397592765484784,0.0372627398131457,0.0024965367353326
maddison,SUN,1928,1940,preregistered_similarity_top40,scm_growth,1940,-0.0426815463077954,-0.0086905783263721,-0.0339909679814233
maddison,SUN,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1929,0.0113818665553209,0.0193976838829089,-0.008015817327588
maddison,SUN,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1930,0.0438414242078737,-0.0281493005441649,0.0719907247520386
maddison,SUN,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1931,0.0094869189317554,-0.051833211796895,0.0613201307286505
maddison,SUN,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1932,-0.0155712488704304,-0.0419284548174832,0.0263572059470527
maddison,SUN,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1933,0.0368034689762044,0.0330207014930306,0.0037827674831738
maddison,SUN,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1934,0.087641430565025,0.0303131701355743,0.0573282604294507
maddison,SUN,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1935,0.1341566782320624,0.0471067550235687,0.0870499232084936
maddison,SUN,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1936,0.0660940256237463,0.0278336078064283,0.0382604178173179
maddison,SUN,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1937,0.0796063757634808,0.0248614368092056,0.0547449389542751
maddison,SUN,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1938,-0.0029137549752267,0.0100878170378484,-0.0130015720130752
maddison,SUN,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1939,0.0397592765484784,0.0352095336438569,0.0045497429046215
maddison,SUN,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1940,-0.0426815463077954,-0.0150072920641808,-0.0276742542436145
maddison,SUN,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1929,0.0113818665553209,0.0078387805539234,0.0035430860013974
maddison,SUN,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1930,0.0438414242078737,-0.0384330885060592,0.082274512713933
maddison,SUN,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1931,0.0094869189317554,-0.060334165775175,0.0698210847069304
maddison,SUN,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1932,-0.0155712488704304,-0.0485432099601099,0.0329719610896794
maddison,SUN,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1933,0.0368034689762044,0.0197126798928069,0.0170907890833975
maddison,SUN,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1934,0.087641430565025,0.0182711234273997,0.0693703071376252
maddison,SUN,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1935,0.1341566782320624,0.0352712197472526,0.0988854584848098
maddison,SUN,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1936,0.0660940256237463,0.0168681503189863,0.0492258753047599
maddison,SUN,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1937,0.0796063757634808,0.0139715391145244,0.0656348366489564
maddison,SUN,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1938,-0.0029137549752267,-0.0023488228243412,-0.0005649321508854
maddison,SUN,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1939,0.0397592765484784,0.0217008182344166,0.0180584583140618
maddison,SUN,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1940,-0.0426815463077954,-0.0242524999051012,-0.0184290464026941
maddison,SUN,1928,1940,preregistered_similarity_top40,ridge_synthetic,1929,0.0113818665553209,0.0053572529389139,0.0060246136164069
maddison,SUN,1928,1940,preregistered_similarity_top40,ridge_synthetic,1930,0.0438414242078737,0.0049750816213363,0.0388663425865374
maddison,SUN,1928,1940,preregistered_similarity_top40,ridge_synthetic,1931,0.0094869189317554,0.0046839233809283,0.0048029955508271
maddison,SUN,1928,1940,preregistered_similarity_top40,ridge_synthetic,1932,-0.0155712488704304,0.0044294801249045,-0.0200007289953349
maddison,SUN,1928,1940,preregistered_similarity_top40,ridge_synthetic,1933,0.0368034689762044,0.0056531543431614,0.0311503146330429
maddison,SUN,1928,1940,preregistered_similarity_top40,ridge_synthetic,1934,0.087641430565025,0.0055252853046292,0.0821161452603957
maddison,SUN,1928,1940,preregistered_similarity_top40,ridge_synthetic,1935,0.1341566782320624,0.005437699160032,0.1287189790720304
maddison,SUN,1928,1940,preregistered_similarity_top40,ridge_synthetic,1936,0.0660940256237463,0.0053599077080323,0.060734117915714
maddison,SUN,1928,1940,preregistered_similarity_top40,ridge_synthetic,1937,0.0796063757634808,0.0053176814486609,0.0742886943148198
maddison,SUN,1928,1940,preregistered_similarity_top40,ridge_synthetic,1938,-0.0029137549752267,0.0054116771290064,-0.0083254321042332
maddison,SUN,1928,1940,preregistered_similarity_top40,ridge_synthetic,1939,0.0397592765484784,0.0056344100912535,0.0341248664572248
maddison,SUN,1928,1940,preregistered_similarity_top40,ridge_synthetic,1940,-0.0426815463077954,0.0049136958929504,-0.0475952422007458
maddison,SUN,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1929,0.0113818665553209,0.0271613203486858,-0.0157794537933649
maddison,SUN,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1930,0.0438414242078737,-0.0021690069137547,0.0460104311216285
maddison,SUN,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1931,0.0094869189317554,-0.0371945605288106,0.0466814794605661
maddison,SUN,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1932,-0.0155712488704304,-0.1016204615490643,0.0860492126786338
maddison,SUN,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1933,0.0368034689762044,0.076049825386567,-0.0392463564103625
maddison,SUN,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1934,0.087641430565025,0.0025766987829116,0.0850647317821134
maddison,SUN,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1935,0.1341566782320624,0.0321562623748344,0.102000415857228
maddison,SUN,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1936,0.0660940256237463,-0.0630169677879876,0.1291109934117339
maddison,SUN,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1937,0.0796063757634808,0.0061362643988116,0.0734701113646692
maddison,SUN,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1938,-0.0029137549752267,0.0391351636393957,-0.0420489186146224
maddison,SUN,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1939,0.0397592765484784,0.0750917606339676,-0.0353324840854891
maddison,SUN,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1940,-0.0426815463077954,-0.0640243441275449,0.0213427978197494
maddison,SUN,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1929,0.0113818665553209,-0.0006212723273501,0.012003138882671
maddison,SUN,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1930,0.0438414242078737,0.0062522052860189,0.0375892189218548
maddison,SUN,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1931,0.0094869189317554,-0.0137024001610552,0.0231893190928107
maddison,SUN,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1932,-0.0155712488704304,-0.2986282181433742,0.2830569692729437
maddison,SUN,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1933,0.0368034689762044,0.0543228376736655,-0.017519368697461
maddison,SUN,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1934,0.087641430565025,-0.0825946688622568,0.1702360994272818
maddison,SUN,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1935,0.1341566782320624,0.075553165935789,0.0586035122962734
maddison,SUN,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1936,0.0660940256237463,-0.1775230032504775,0.2436170288742238
maddison,SUN,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1937,0.0796063757634808,-0.0143095098476973,0.0939158856111782
maddison,SUN,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1938,-0.0029137549752267,-0.0636813296489347,0.060767574673708
maddison,SUN,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1939,0.0397592765484784,0.2002728391857141,-0.1605135626372356
maddison,SUN,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1940,-0.0426815463077954,-0.1762664612402084,0.1335849149324129
maddison,SUN,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1929,0.0113818665553209,0.0275431254830123,-0.0161612589276914
maddison,SUN,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1930,0.0438414242078737,-0.0445060473236397,0.0883474715315134
maddison,SUN,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1931,0.0094869189317554,-0.0923071292878379,0.1017940482195934
maddison,SUN,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1932,-0.0155712488704304,-0.0741687132671397,0.0585974643967092
maddison,SUN,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1933,0.0368034689762044,0.0250701584221993,0.011733310554005
maddison,SUN,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1934,0.087641430565025,0.0291907690823851,0.0584506614826399
maddison,SUN,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1935,0.1341566782320624,0.0347362037922897,0.0994204744397727
maddison,SUN,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1936,0.0660940256237463,0.0340459705722171,0.0320480550515291
maddison,SUN,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1937,0.0796063757634808,0.0531271968699909,0.0264791788934898
maddison,SUN,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1938,-0.0029137549752267,-0.0120265362825717,0.009112781307345
maddison,SUN,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1939,0.0397592765484784,0.0453052130643263,-0.0055459365158479
maddison,SUN,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1940,-0.0426815463077954,-0.1202515360446975,0.0775699897369021
maddison,SUN,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1929,0.0113818665553209,0.0243273955676579,-0.012945529012337
maddison,SUN,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1930,0.0438414242078737,-0.0132412664759338,0.0570826906838075
maddison,SUN,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1931,0.0094869189317554,-0.0426793133557414,0.0521662322874969
maddison,SUN,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1932,-0.0155712488704304,-0.0355617507687688,0.0199905018983383
maddison,SUN,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1933,0.0368034689762044,0.0514568986940578,-0.0146534297178534
maddison,SUN,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1934,0.087641430565025,0.0328124119007393,0.0548290186642856
maddison,SUN,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1935,0.1341566782320624,0.0567243908147194,0.077432287417343
maddison,SUN,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1936,0.0660940256237463,0.0259929052818261,0.0401011203419202
maddison,SUN,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1937,0.0796063757634808,0.0255604623235121,0.0540459134399686
maddison,SUN,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1938,-0.0029137549752267,0.033431292311316,-0.0363450472865427
maddison,SUN,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1939,0.0397592765484784,0.0444722919859354,-0.004713015437457
maddison,SUN,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1940,-0.0426815463077954,-0.0132761069222794,-0.0294054393855159
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1929,0.0113818665553209,0.017548136314515,-0.006166269759194
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1930,0.0438414242078737,0.017548136314515,0.0262932878933587
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1931,0.0094869189317554,0.017548136314515,-0.0080612173827595
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1932,-0.0155712488704304,0.017548136314515,-0.0331193851849454
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1933,0.0368034689762044,0.017548136314515,0.0192553326616894
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1934,0.087641430565025,0.017548136314515,0.07009329425051
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1935,0.1341566782320624,0.017548136314515,0.1166085419175474
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1936,0.0660940256237463,0.017548136314515,0.0485458893092313
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1937,0.0796063757634808,0.017548136314515,0.0620582394489658
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1938,-0.0029137549752267,0.017548136314515,-0.0204618912897417
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1939,0.0397592765484784,0.017548136314515,0.0222111402339634
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1940,-0.0426815463077954,0.017548136314515,-0.0602296826223104
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1929,0.0113818665553209,0.0182148448677745,-0.0068329783124535
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1930,0.0438414242078737,0.0182374451577155,0.0256039790501582
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1931,0.0094869189317554,0.0182600454476565,-0.008773126515901
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1932,-0.0155712488704304,0.0182826457375975,-0.033853894608028
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1933,0.0368034689762044,0.0183052460275385,0.0184982229486659
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1934,0.087641430565025,0.0183278463174795,0.0693135842475455
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1935,0.1341566782320624,0.0183504466074205,0.1158062316246419
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1936,0.0660940256237463,0.0183730468973615,0.0477209787263848
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1937,0.0796063757634808,0.0183956471873025,0.0612107285761783
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1938,-0.0029137549752267,0.0184182474772435,-0.0213320024524702
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1939,0.0397592765484784,0.0184408477671845,0.0213184287812939
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1940,-0.0426815463077954,0.0184634480571255,-0.0611449943649209
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1929,0.0113818665553209,0.1368421766261018,-0.1254603100707809
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1930,0.0438414242078737,0.125997263870503,-0.0821558396626293
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1931,0.0094869189317554,0.1151523511149042,-0.1056654321831488
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1932,-0.0155712488704304,0.1043074383593054,-0.1198786872297359
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1933,0.0368034689762044,0.0934625256037066,-0.0566590566275022
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1934,0.087641430565025,0.0826176128481078,0.0050238177169172
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1935,0.1341566782320624,0.071772700092509,0.0623839781395534
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1936,0.0660940256237463,0.0609277873369102,0.0051662382868361
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1937,0.0796063757634808,0.0500828745813114,0.0295235011821694
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1938,-0.0029137549752267,0.0392379618257126,-0.0421517168009393
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1939,0.0397592765484784,0.0283930490701138,0.0113662274783646
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1940,-0.0426815463077954,0.017548136314515,-0.0602296826223104
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1929,0.0113818665553209,0.071230454454729,-0.0598485878994081
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1930,0.0438414242078737,0.0417051794776113,0.0021362447302623
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1931,0.0094869189317554,0.0284188057379083,-0.0189318868061528
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1932,-0.0155712488704304,0.022439937555042,-0.0380111864254724
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1933,0.0368034689762044,0.0197494468727521,0.0170540221034523
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1934,0.087641430565025,0.0185387260657217,0.0691027044993033
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1935,0.1341566782320624,0.017993901702558,0.1161627765295044
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1936,0.0660940256237463,0.0177487307391343,0.0483452948846119
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1937,0.0796063757634808,0.0176384038055937,0.0619679719578871
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1938,-0.0029137549752267,0.0175887566855004,-0.0205025116607271
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1939,0.0397592765484784,0.0175664154814584,0.02219286106702
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1940,-0.0426815463077954,0.0175563619396395,-0.0602379082474349
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1929,0.0113818665553209,0.0880235124782354,-0.0766416459229145
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1930,0.0438414242078737,0.0880235124782354,-0.0441820882703617
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1931,0.0094869189317554,0.0880235124782354,-0.07853659354648
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1932,-0.0155712488704304,0.0880235124782354,-0.1035947613486659
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1933,0.0368034689762044,0.0880235124782354,-0.051220043502031
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1934,0.087641430565025,0.0880235124782354,-0.0003820819132104
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1935,0.1341566782320624,0.0880235124782354,0.0461331657538269
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1936,0.0660940256237463,0.0880235124782354,-0.0219294868544891
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1937,0.0796063757634808,0.0880235124782354,-0.0084171367147546
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1938,-0.0029137549752267,0.0880235124782354,-0.0909372674534621
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1939,0.0397592765484784,0.0880235124782354,-0.048264235929757
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1940,-0.0426815463077954,0.0880235124782354,-0.1307050587860309
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1929,0.0113818665553209,0.1368421766261018,-0.1254603100707809
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1930,0.0438414242078737,0.1368421766261018,-0.0930007524182281
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1931,0.0094869189317554,0.1368421766261018,-0.1273552576943464
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1932,-0.0155712488704304,0.1368421766261018,-0.1524134254965323
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1933,0.0368034689762044,0.1368421766261018,-0.1000387076498974
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1934,0.087641430565025,0.1368421766261018,-0.0492007460610768
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1935,0.1341566782320624,0.1368421766261018,-0.0026854983940394
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1936,0.0660940256237463,0.1368421766261018,-0.0707481510023555
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1937,0.0796063757634808,0.1368421766261018,-0.057235800862621
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1938,-0.0029137549752267,0.1368421766261018,-0.1397559316013286
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1939,0.0397592765484784,0.1368421766261018,-0.0970829000776234
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1940,-0.0426815463077954,0.1368421766261018,-0.1795237229338973
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_japan_like,1929,0.0113818665553209,0.057685384768801,-0.0463035182134801
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_japan_like,1930,0.0438414242078737,-0.0064791360501361,0.0503205602580099
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_japan_like,1931,0.0094869189317554,-0.0241036983328069,0.0335906172645623
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_japan_like,1932,-0.0155712488704304,0.0138144944431886,-0.029385743313619
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_japan_like,1933,0.0368034689762044,0.0578278630721982,-0.0210243940959937
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_japan_like,1934,0.087641430565025,0.062699453580862,0.024941976984163
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_japan_like,1935,0.1341566782320624,0.0551392506504342,0.0790174275816282
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_japan_like,1936,0.0660940256237463,0.0600709038778557,0.0060231217458905
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_japan_like,1937,0.0796063757634808,0.0708430107751132,0.0087633649883676
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_japan_like,1938,-0.0029137549752267,0.0206903932574462,-0.0236041482326729
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_japan_like,1939,0.0397592765484784,0.0595001705967241,-0.0197408940482457
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_japan_like,1940,-0.0426815463077954,0.0496502529584361,-0.0923317992662315
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1929,0.0113818665553209,0.057685384768801,-0.0463035182134801
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1930,0.0438414242078737,-0.0064791360501361,0.0503205602580099
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1931,0.0094869189317554,-0.0241036983328069,0.0335906172645623
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1932,-0.0155712488704304,0.0138144944431886,-0.029385743313619
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1933,0.0368034689762044,0.0578278630721982,-0.0210243940959937
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1934,0.087641430565025,0.062699453580862,0.024941976984163
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1935,0.1341566782320624,0.0551392506504342,0.0790174275816282
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1936,0.0660940256237463,0.0600709038778557,0.0060231217458905
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1937,0.0796063757634808,0.0708430107751132,0.0087633649883676
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1938,-0.0029137549752267,0.0206903932574462,-0.0236041482326729
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1939,0.0397592765484784,0.0595001705967241,-0.0197408940482457
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1940,-0.0426815463077954,0.0496502529584361,-0.0923317992662315
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_italy_like,1929,0.0113818665553209,0.0409157467842291,-0.0295338802289082
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_italy_like,1930,0.0438414242078737,-0.0542149560978941,0.0980563803057679
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_italy_like,1931,0.0094869189317554,-0.0202864411409642,0.0297733600727196
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_italy_like,1932,-0.0155712488704304,0.0140046052555238,-0.0295758541259543
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_italy_like,1933,0.0368034689762044,-0.0193073132178298,0.0561107821940343
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_italy_like,1934,0.087641430565025,-0.0106905249773792,0.0983319555424042
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_italy_like,1935,0.1341566782320624,0.0446659182628401,0.0894907599692222
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_italy_like,1936,0.0660940256237463,-0.0435469744289616,0.1096410000527079
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_italy_like,1937,0.0796063757634808,0.0873281835818566,-0.0077218078183758
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_italy_like,1938,-0.0029137549752267,0.0206903932574462,-0.0236041482326729
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_italy_like,1939,0.0397592765484784,0.0518352073535357,-0.0120759308050573
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_italy_like,1940,-0.0426815463077954,-0.0284214393716641,-0.0142601069361312
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1929,0.0113818665553209,0.057685384768801,-0.0463035182134801
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1930,0.0438414242078737,-0.0064791360501361,0.0503205602580099
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1931,0.0094869189317554,-0.0241036983328069,0.0335906172645623
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1932,-0.0155712488704304,0.0138144944431886,-0.029385743313619
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1933,0.0368034689762044,0.0578278630721982,-0.0210243940959937
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1934,0.087641430565025,0.062699453580862,0.024941976984163
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1935,0.1341566782320624,0.0551392506504342,0.0790174275816282
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1936,0.0660940256237463,0.0600709038778557,0.0060231217458905
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1937,0.0796063757634808,0.0708430107751132,0.0087633649883676
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1938,-0.0029137549752267,0.0206903932574462,-0.0236041482326729
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1939,0.0397592765484784,0.0595001705967241,-0.0197408940482457
maddison,SUN,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1940,-0.0426815463077954,0.0496502529584361,-0.0923317992662315
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1929,0.0113818665553209,0.0628556519862666,-0.0514737854309457
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1930,0.0438414242078737,0.0352087062940427,0.008632717913831
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1931,0.0094869189317554,-0.0065213891665596,0.0160083080983151
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1932,-0.0155712488704304,0.0423236039388363,-0.0578948528092668
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1933,0.0368034689762044,0.0905691206605237,-0.0537656516843192
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1934,0.087641430565025,0.1006361157467505,-0.0129946851817255
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1935,0.1341566782320624,0.0736443772243582,0.0605123010077042
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1936,0.0660940256237463,0.0769098129401175,-0.0108157873163712
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1937,0.0796063757634808,0.0933640228488386,-0.0137576470853577
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1938,-0.0029137549752267,0.0421265215591972,-0.0450402765344239
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1939,0.0397592765484784,0.0706303370566932,-0.0308710605082147
maddison,SUN,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1940,-0.0426815463077954,0.0746308024200752,-0.1173123487278706
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1929,0.0146083542259454,0.0327765211381701,-0.0181681669122247
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1930,0.033931278246972,-0.0268446206264145,0.0607758988733866
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1931,0.0480802580366486,-0.0434655400203343,0.0915457980569829
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1932,0.0331602330198901,-0.0367326946396917,0.0698929276595818
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1933,0.0472035646549384,0.0399014794091486,0.0073020852457898
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1934,0.103410798209806,0.0325344411112454,0.0708763570985605
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1935,0.1119990130068915,0.0517486515203224,0.060250361486569
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1936,0.0726213643604554,0.0365221760107986,0.0360991883496567
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1937,0.118627707332295,0.03669478747459,0.0819329198577049
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1938,-0.0028307182570772,0.0228401405070271,-0.0256708587641043
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1939,0.033277992965889,0.0429649701803155,-0.0096869772144264
maddison,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1940,0.0656667051675814,-0.0103765140209447,0.0760432191885261
maddison,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1929,0.0146083542259454,0.0463720376674442,-0.0317636834414987
maddison,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1930,0.033931278246972,-0.0272575658719754,0.0611888441189474
maddison,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1931,0.0480802580366486,-0.0614837935316805,0.1095640515683291
maddison,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1932,0.0331602330198901,-0.0969658807604166,0.1301261137803068
maddison,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1933,0.0472035646549384,0.073927085716875,-0.0267235210619365
maddison,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1934,0.103410798209806,0.0333070273733795,0.0701037708364265
maddison,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1935,0.1119990130068915,0.0631764121795229,0.0488226008273686
maddison,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1936,0.0726213643604554,0.0111817391888716,0.0614396251715837
maddison,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1937,0.118627707332295,0.0434056131256444,0.0752220942066506
maddison,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1938,-0.0028307182570772,0.0404324104699233,-0.0432631287270005
maddison,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1939,0.033277992965889,0.068787635087638,-0.0355096421217489
maddison,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1940,0.0656667051675814,-0.0375930355569822,0.1032597407245636
maddison,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1929,0.0146083542259454,0.0419349515063697,-0.0273265972804242
maddison,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1930,0.033931278246972,-0.017686190258215,0.0516174685051871
maddison,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1931,0.0480802580366486,-0.0343071096521347,0.0823873676887833
maddison,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1932,0.0331602330198901,-0.0275742642714921,0.0607344972913823
maddison,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1933,0.0472035646549384,0.0490599097773481,-0.0018563451224097
maddison,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1934,0.103410798209806,0.041692871479445,0.061717926730361
maddison,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1935,0.1119990130068915,0.060907081888522,0.0510919311183694
maddison,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1936,0.0726213643604554,0.0456806063789981,0.0269407579814572
maddison,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1937,0.118627707332295,0.0458532178427895,0.0727744894895054
maddison,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1938,-0.0028307182570772,0.0319985708752266,-0.0348292891323039
maddison,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1939,0.033277992965889,0.0521234005485151,-0.018845407582626
maddison,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1940,0.0656667051675814,-0.0012180836527451,0.0668847888203266
maddison,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1929,0.0146083542259454,0.0337803990640663,-0.0191720448381209
maddison,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1930,0.033931278246972,-0.0136262064842924,0.0475574847312645
maddison,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1931,0.0480802580366486,-0.0421215816073828,0.0902018396440314
maddison,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1932,0.0331602330198901,-0.0930845533406539,0.1262447863605441
maddison,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1933,0.0472035646549384,0.0690223897646293,-0.0218188251096908
maddison,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1934,0.103410798209806,0.027155326507718,0.0762554717020879
maddison,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1935,0.1119990130068915,0.0408585098491665,0.0711405031577249
maddison,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1936,0.0726213643604554,-0.0053491948062477,0.0779705591667031
maddison,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1937,0.118627707332295,0.0313489915837895,0.0872787157485054
maddison,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1938,-0.0028307182570772,0.0348455880913923,-0.0376763063484696
maddison,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1939,0.033277992965889,0.0524621299548508,-0.0191841369889617
maddison,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1940,0.0656667051675814,-0.0359459508240955,0.1016126559916769
maddison,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1929,0.0146083542259454,0.0421529276570484,-0.027544573431103
maddison,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1930,0.033931278246972,-0.0007496089881978,0.0346808872351698
maddison,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1931,0.0480802580366486,-0.0300731519426784,0.0781534099793271
maddison,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1932,0.0331602330198901,-0.1100973321086299,0.14325756512852
maddison,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1933,0.0472035646549384,0.0764945425955946,-0.0292909779406561
maddison,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1934,0.103410798209806,0.0203802866082716,0.0830305116015343
maddison,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1935,0.1119990130068915,0.04341684862452,0.0685821643823714
maddison,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1936,0.0726213643604554,-0.0135160813719306,0.086137445732386
maddison,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1937,0.118627707332295,0.0271921924162478,0.0914355149160471
maddison,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1938,-0.0028307182570772,0.0396601836671982,-0.0424909019242754
maddison,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1939,0.033277992965889,0.0624011666623562,-0.0291231736964671
maddison,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1940,0.0656667051675814,-0.0469030301937257,0.1125697353613071
maddison,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1929,0.0146083542259454,0.0261182261831536,-0.0115098719572082
maddison,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1930,0.033931278246972,-0.0286120419766305,0.0625433202236026
maddison,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1931,0.0480802580366486,-0.0253159210772106,0.0733961791138592
maddison,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1932,0.0331602330198901,-0.3273994813672704,0.3605597143871605
maddison,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1933,0.0472035646549384,0.0867295339261668,-0.0395259692712283
maddison,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1934,0.103410798209806,-0.0244316701177032,0.1278424683275093
maddison,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1935,0.1119990130068915,0.1218376889392973,-0.0098386759324057
maddison,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1936,0.0726213643604554,-0.1032602719790148,0.1758816363394702
maddison,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1937,0.118627707332295,-0.0094025785389989,0.1280302858712939
maddison,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1938,-0.0028307182570772,-0.0312801124385976,0.0284493941815204
maddison,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1939,0.033277992965889,0.1670561912805028,-0.1337781983146137
maddison,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1940,0.0656667051675814,-0.1010415873924831,0.1667082925600645
maddison,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1929,0.0146083542259454,0.0265034903440324,-0.011895136118087
maddison,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1930,0.033931278246972,-0.034042735519132,0.067974013766104
maddison,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1931,0.0480802580366486,-0.0742121780313259,0.1222924360679745
maddison,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1932,0.0331602330198901,-0.0589696347735936,0.0921298677934837
maddison,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1933,0.0472035646549384,0.0244253426515123,0.0227782220034261
maddison,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1934,0.103410798209806,0.0278880808621965,0.0755227173476095
maddison,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1935,0.1119990130068915,0.0325481640994644,0.079450848907427
maddison,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1936,0.0726213643604554,0.0319681294535021,0.0406532349069532
maddison,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1937,0.118627707332295,0.0480029594476155,0.0706247478846794
maddison,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1938,-0.0028307182570772,-0.0067487120791277,0.0039179938220505
maddison,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1939,0.033277992965889,0.0414297875464375,-0.0081517945805484
maddison,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1940,0.0656667051675814,-0.0976951452494671,0.1633618504170486
maddison,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1929,0.0146083542259454,0.0367926129692413,-0.0221842587432959
maddison,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1930,0.033931278246972,-0.0071901928696277,0.0411214711165998
maddison,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1931,0.0480802580366486,-0.0334828244300977,0.0815630824667463
maddison,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1932,0.0331602330198901,-0.0380099213782894,0.0711701543981796
maddison,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1933,0.0472035646549384,0.0513800043151082,-0.0041764396601697
maddison,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1934,0.103410798209806,0.0245315755076478,0.0788792227021582
maddison,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1935,0.1119990130068915,0.056056481225168,0.0559425317817234
maddison,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1936,0.0726213643604554,0.0331696947589242,0.0394516696015311
maddison,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1937,0.118627707332295,0.0355641460640289,0.083063561268266
maddison,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1938,-0.0028307182570772,0.0409763284996388,-0.0438070467567161
maddison,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1939,0.033277992965889,0.0520831201374378,-0.0188051271715487
maddison,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1940,0.0656667051675814,-0.0287869265890926,0.094453631756674
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1929,0.0146083542259454,0.017353778929025,-0.0027454247030795
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1930,0.033931278246972,0.017353778929025,0.016577499317947
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1931,0.0480802580366486,0.017353778929025,0.0307264791076236
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1932,0.0331602330198901,0.017353778929025,0.0158064540908651
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1933,0.0472035646549384,0.017353778929025,0.0298497857259134
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1934,0.103410798209806,0.017353778929025,0.086057019280781
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1935,0.1119990130068915,0.017353778929025,0.0946452340778665
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1936,0.0726213643604554,0.017353778929025,0.0552675854314304
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1937,0.118627707332295,0.017353778929025,0.1012739284032699
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1938,-0.0028307182570772,0.017353778929025,-0.0201844971861022
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1939,0.033277992965889,0.017353778929025,0.015924214036864
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1940,0.0656667051675814,0.017353778929025,0.0483129262385564
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1929,0.0146083542259454,0.0048927174146812,0.0097156368112641
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1930,0.033931278246972,0.0044703085497882,0.0294609696971838
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1931,0.0480802580366486,0.0040478996848952,0.0440323583517533
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1932,0.0331602330198901,0.0036254908200022,0.0295347421998878
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1933,0.0472035646549384,0.0032030819551092,0.0440004826998292
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1934,0.103410798209806,0.0027806730902162,0.1006301251195898
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1935,0.1119990130068915,0.0023582642253232,0.1096407487815683
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1936,0.0726213643604554,0.0019358553604302,0.0706855090000252
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1937,0.118627707332295,0.0015134464955371,0.1171142608367578
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1938,-0.0028307182570772,0.0010910376306441,-0.0039217558877214
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1939,0.033277992965889,0.0006686287657511,0.0326093642001378
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1940,0.0656667051675814,0.0002462199008581,0.0654204852667232
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1929,0.0146083542259454,0.1165822650460602,-0.1019739108201147
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1930,0.033931278246972,0.1075614935808751,-0.0736302153339031
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1931,0.0480802580366486,0.0985407221156901,-0.0504604640790415
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1932,0.0331602330198901,0.0895199506505051,-0.056359717630615
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1933,0.0472035646549384,0.0804991791853201,-0.0332956145303816
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1934,0.103410798209806,0.0714784077201351,0.0319323904896709
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1935,0.1119990130068915,0.0624576362549501,0.0495413767519414
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1936,0.0726213643604554,0.053436864789765,0.0191844995706903
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1937,0.118627707332295,0.04441609332458,0.0742116140077149
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1938,-0.0028307182570772,0.035395321859395,-0.0382260401164723
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1939,0.033277992965889,0.02637455039421,0.006903442571679
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1940,0.0656667051675814,0.017353778929025,0.0483129262385564
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1929,0.0146083542259454,0.0620065976816908,-0.0473982434557454
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1930,0.033931278246972,0.0374475473677246,-0.0035162691207525
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1931,0.0480802580366486,0.0263959747264398,0.0216842833102087
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1932,0.0331602330198901,0.0214227670378616,0.0117374659820284
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1933,0.0472035646549384,0.0191848235780015,0.0280187410769369
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1934,0.103410798209806,0.0181777490210644,0.0852330491887416
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1935,0.1119990130068915,0.0177245654704427,0.0942744475364487
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1936,0.0726213643604554,0.0175206328726629,0.0551007314877924
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1937,0.118627707332295,0.0174288632036621,0.1011988441286328
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1938,-0.0028307182570772,0.0173875668526117,-0.0202182851096889
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1939,0.033277992965889,0.017368983494639,0.01590900947125
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1940,0.0656667051675814,0.0173606209835513,0.0483060841840301
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1929,0.0146083542259454,0.0880235124782354,-0.07341515825229
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1930,0.033931278246972,0.0880235124782354,-0.0540922342312634
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1931,0.0480802580366486,0.0880235124782354,-0.0399432544415868
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1932,0.0331602330198901,0.0880235124782354,-0.0548632794583453
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1933,0.0472035646549384,0.0880235124782354,-0.0408199478232969
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1934,0.103410798209806,0.0880235124782354,0.0153872857315705
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1935,0.1119990130068915,0.0880235124782354,0.023975500528656
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1936,0.0726213643604554,0.0880235124782354,-0.01540214811778
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1937,0.118627707332295,0.0880235124782354,0.0306041948540595
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1938,-0.0028307182570772,0.0880235124782354,-0.0908542307353127
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1939,0.033277992965889,0.0880235124782354,-0.0547455195123463
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1940,0.0656667051675814,0.0880235124782354,-0.022356807310654
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1929,0.0146083542259454,0.1165822650460602,-0.1019739108201147
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1930,0.033931278246972,0.1165822650460602,-0.0826509867990881
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1931,0.0480802580366486,0.1165822650460602,-0.0685020070094115
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1932,0.0331602330198901,0.1165822650460602,-0.08342203202617
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1933,0.0472035646549384,0.1165822650460602,-0.0693787003911217
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1934,0.103410798209806,0.1165822650460602,-0.0131714668362541
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1935,0.1119990130068915,0.1165822650460602,-0.0045832520391686
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1936,0.0726213643604554,0.1165822650460602,-0.0439609006856047
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1937,0.118627707332295,0.1165822650460602,0.0020454422862347
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1938,-0.0028307182570772,0.1165822650460602,-0.1194129833031374
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1939,0.033277992965889,0.1165822650460602,-0.0833042720801711
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1940,0.0656667051675814,0.1165822650460602,-0.0509155598784787
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1929,0.0146083542259454,0.057685384768801,-0.0430770305428556
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1930,0.033931278246972,-0.0064791360501361,0.0404104142971082
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1931,0.0480802580366486,-0.0241036983328069,0.0721839563694555
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1932,0.0331602330198901,0.0138144944431886,0.0193457385767015
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1933,0.0472035646549384,0.0578278630721982,-0.0106242984172597
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1934,0.103410798209806,0.062699453580862,0.0407113446289439
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1935,0.1119990130068915,0.0551392506504342,0.0568597623564572
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1936,0.0726213643604554,0.0600709038778557,0.0125504604825996
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1937,0.118627707332295,0.0708430107751132,0.0477846965571817
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1938,-0.0028307182570772,0.0206903932574462,-0.0235211115145235
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1939,0.033277992965889,0.0595001705967241,-0.0262221776308351
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1940,0.0656667051675814,0.0496502529584361,0.0160164522091452
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1929,0.0146083542259454,0.057685384768801,-0.0430770305428556
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1930,0.033931278246972,-0.0064791360501361,0.0404104142971082
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1931,0.0480802580366486,-0.0241036983328069,0.0721839563694555
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1932,0.0331602330198901,0.0138144944431886,0.0193457385767015
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1933,0.0472035646549384,0.0578278630721982,-0.0106242984172597
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1934,0.103410798209806,0.062699453580862,0.0407113446289439
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1935,0.1119990130068915,0.0551392506504342,0.0568597623564572
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1936,0.0726213643604554,0.0600709038778557,0.0125504604825996
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1937,0.118627707332295,0.0708430107751132,0.0477846965571817
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1938,-0.0028307182570772,0.0206903932574462,-0.0235211115145235
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1939,0.033277992965889,0.0595001705967241,-0.0262221776308351
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1940,0.0656667051675814,0.0496502529584361,0.0160164522091452
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1929,0.0146083542259454,0.0409157467842291,-0.0263073925582837
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1930,0.033931278246972,-0.0542149560978941,0.0881462343448662
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1931,0.0480802580366486,-0.0202864411409642,0.0683666991776128
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1932,0.0331602330198901,0.0140046052555238,0.0191556277643663
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1933,0.0472035646549384,-0.0193073132178298,0.0665108778727683
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1934,0.103410798209806,-0.0106905249773792,0.1141013231871852
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1935,0.1119990130068915,0.0446659182628401,0.0673330947440513
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1936,0.0726213643604554,-0.0435469744289616,0.116168338789417
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1937,0.118627707332295,0.0873281835818566,0.0312995237504383
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1938,-0.0028307182570772,0.0206903932574462,-0.0235211115145235
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1939,0.033277992965889,0.0518352073535357,-0.0185572143876466
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1940,0.0656667051675814,-0.0284214393716641,0.0940881445392456
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1929,0.0146083542259454,0.057685384768801,-0.0430770305428556
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1930,0.033931278246972,-0.0064791360501361,0.0404104142971082
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1931,0.0480802580366486,-0.0241036983328069,0.0721839563694555
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1932,0.0331602330198901,0.0138144944431886,0.0193457385767015
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1933,0.0472035646549384,0.0578278630721982,-0.0106242984172597
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1934,0.103410798209806,0.062699453580862,0.0407113446289439
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1935,0.1119990130068915,0.0551392506504342,0.0568597623564572
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1936,0.0726213643604554,0.0600709038778557,0.0125504604825996
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1937,0.118627707332295,0.0708430107751132,0.0477846965571817
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1938,-0.0028307182570772,0.0206903932574462,-0.0235211115145235
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1939,0.033277992965889,0.0595001705967241,-0.0262221776308351
maddison,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1940,0.0656667051675814,0.0496502529584361,0.0160164522091452
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1929,0.0146083542259454,0.0628556519862666,-0.0482472977603212
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1930,0.033931278246972,0.0352087062940427,-0.0012774280470706
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1931,0.0480802580366486,-0.0065213891665596,0.0546016472032082
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1932,0.0331602330198901,0.0423236039388363,-0.0091633709189462
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1933,0.0472035646549384,0.0905691206605237,-0.0433655560055852
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1934,0.103410798209806,0.1006361157467505,0.0027746824630554
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1935,0.1119990130068915,0.0736443772243582,0.0383546357825332
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1936,0.0726213643604554,0.0769098129401175,-0.0042884485796621
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1937,0.118627707332295,0.0933640228488386,0.0252636844834563
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1938,-0.0028307182570772,0.0421265215591972,-0.0449572398162745
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1939,0.033277992965889,0.0706303370566932,-0.0373523440908041
maddison,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1940,0.0656667051675814,0.0746308024200752,-0.0089640972524938
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1929,0.0282793045043945,0.0340044480111716,-0.0057251435067771
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1930,0.0434932708740234,-0.0329542036249377,0.0764474744989612
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1931,0.0549840927124023,-0.0535494812691822,0.1085335739815846
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1932,0.0379514694213867,-0.0298986320123084,0.0678501014336952
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1933,0.043375015258789,0.0132231231724201,0.0301518920863688
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1934,0.0964202880859375,0.0339405258308125,0.0624797622551249
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1935,0.1131935119628906,0.0436984571728326,0.0694950547900579
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1936,0.0686292648315429,0.013598460944005,0.0550308038875378
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1937,0.116159439086914,0.0590025566251651,0.0571568824617489
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1938,0.0046281814575195,0.0232196692076982,-0.0185914877501787
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1939,0.0368051528930664,0.0514375319603776,-0.0146323790673112
gmd,RUS,1928,1940,preregistered_similarity_top40,scm_growth,1940,0.0691385269165039,-0.0080835776024463,0.0772221045189502
gmd,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1929,0.0282793045043945,0.0390214204165845,-0.01074211591219
gmd,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1930,0.0434932708740234,-0.0349678045492716,0.0784610754232951
gmd,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1931,0.0549840927124023,-0.0589620614364804,0.1139461541488827
gmd,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1932,0.0379514694213867,-0.0310054007948831,0.0689568702162699
gmd,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1933,0.043375015258789,0.0165421075610344,0.0268329076977546
gmd,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1934,0.0964202880859375,0.0375770739738018,0.0588432141121356
gmd,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1935,0.1131935119628906,0.0471841144400346,0.0660093975228559
gmd,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1936,0.0686292648315429,0.0147500055733301,0.0538792592582128
gmd,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1937,0.116159439086914,0.0616964047990861,0.0544630342878279
gmd,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1938,0.0046281814575195,0.0245657659166922,-0.0199375844591727
gmd,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1939,0.0368051528930664,0.0545590174169707,-0.0177538645239043
gmd,RUS,1928,1940,preregistered_similarity_top40,augmented_scm_ridge,1940,0.0691385269165039,-0.011506818655157,0.0806453455716609
gmd,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1929,0.0282793045043945,0.0123629845479208,0.0159163199564736
gmd,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1930,0.0434932708740234,-0.0545956670881885,0.098088937962212
gmd,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1931,0.0549840927124023,-0.075190944732433,0.1301750374448354
gmd,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1932,0.0379514694213867,-0.0515400954755592,0.089491564896946
gmd,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1933,0.043375015258789,-0.0084183402908306,0.0517933555496196
gmd,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1934,0.0964202880859375,0.0122990623675617,0.0841212257183757
gmd,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1935,0.1131935119628906,0.0220569937095818,0.0911365182533087
gmd,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1936,0.0686292648315429,-0.0080430025192457,0.0766722673507886
gmd,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1937,0.116159439086914,0.0373610931619143,0.0787983459249997
gmd,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1938,0.0046281814575195,0.0015782057444474,0.003049975713072
gmd,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1939,0.0368051528930664,0.0297960684971268,0.0070090843959395
gmd,RUS,1928,1940,preregistered_similarity_top40,synthetic_did_bias_corrected,1940,0.0691385269165039,-0.0297250410656971,0.098863567982201
gmd,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1929,0.0282793045043945,0.0164880285187063,0.0117912759856881
gmd,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1930,0.0434932708740234,0.0057219920228022,0.0377712788512211
gmd,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1931,0.0549840927124023,-4.808708838183011e-05,0.0550321798007841
gmd,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1932,0.0379514694213867,0.0067161635157733,0.0312353059056133
gmd,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1933,0.043375015258789,0.0137785337972762,0.0295964814615128
gmd,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1934,0.0964202880859375,0.015008021166347,0.0814122669195904
gmd,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1935,0.1131935119628906,0.0144824699623462,0.0987110420005443
gmd,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1936,0.0686292648315429,0.0120204499528522,0.0566088148786907
gmd,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1937,0.116159439086914,0.0139430515233859,0.1022163875635281
gmd,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1938,0.0046281814575195,0.011227182450741,-0.0065990009932214
gmd,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1939,0.0368051528930664,0.0135853540332359,0.0232197988598304
gmd,RUS,1928,1940,preregistered_similarity_top40,ridge_synthetic,1940,0.0691385269165039,0.0036176032643498,0.065520923652154
gmd,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1929,0.0282793045043945,0.0120208344301522,0.0162584700742423
gmd,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1930,0.0434932708740234,0.0109992307147448,0.0324940401592785
gmd,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1931,0.0549840927124023,0.0091378738845935,0.0458462188278088
gmd,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1932,0.0379514694213867,0.0112762678865666,0.02667520153482
gmd,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1933,0.043375015258789,0.0107230864751103,0.0326519287836787
gmd,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1934,0.0964202880859375,0.0115444451867974,0.08487584289914
gmd,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1935,0.1131935119628906,0.0119842043675383,0.1012093075953522
gmd,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1936,0.0686292648315429,0.0113203985795532,0.0573088662519897
gmd,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1937,0.116159439086914,0.0119809402043206,0.1041784988825934
gmd,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1938,0.0046281814575195,0.011390712028563,-0.0067625305710435
gmd,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1939,0.0368051528930664,0.0114318563594567,0.0253732965336096
gmd,RUS,1928,1940,preregistered_similarity_top40,elastic_net_sparse_synthetic,1940,0.0691385269165039,0.0104409496683525,0.0586975772481513
gmd,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1929,0.0282793045043945,0.0394564628129027,-0.0111771583085081
gmd,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1930,0.0434932708740234,-0.1906062808576973,0.2340995517317207
gmd,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1931,0.0549840927124023,-0.1039471024036557,0.158931195116058
gmd,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1932,0.0379514694213867,-0.1648578463350202,0.2028093157564069
gmd,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1933,0.043375015258789,0.0565405347805731,-0.0131655195217841
gmd,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1934,0.0964202880859375,0.1825143105860106,-0.086094022500073
gmd,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1935,0.1131935119628906,0.116010293771405,-0.0028167818085144
gmd,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1936,0.0686292648315429,0.0036254475671586,0.0650038172643843
gmd,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1937,0.116159439086914,0.1647911958316408,-0.0486317567447267
gmd,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1938,0.0046281814575195,0.0147859403574923,-0.0101577588999727
gmd,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1939,0.0368051528930664,0.1240918895443752,-0.0872867366513088
gmd,RUS,1928,1940,preregistered_similarity_top40,huber_robust_synthetic,1940,0.0691385269165039,0.1207078870266069,-0.051569360110103
gmd,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1929,0.0282793045043945,0.0590231095980214,-0.0307438050936269
gmd,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1930,0.0434932708740234,-0.0336195896835501,0.0771128605575735
gmd,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1931,0.0549840927124023,-0.0996375512569536,0.1546216439693559
gmd,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1932,0.0379514694213867,-0.0650904417173938,0.1030419111387805
gmd,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1933,0.043375015258789,0.0261799367599357,0.0171950784988533
gmd,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1934,0.0964202880859375,0.0414024582809848,0.0550178298049526
gmd,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1935,0.1131935119628906,0.0354994946177943,0.0776940173450962
gmd,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1936,0.0686292648315429,0.0347668049966496,0.0338624598348933
gmd,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1937,0.116159439086914,0.0638901645256809,0.0522692745612331
gmd,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1938,0.0046281814575195,0.0080625805741538,-0.0034343991166343
gmd,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1939,0.0368051528930664,0.0420095733799471,-0.0052044204868807
gmd,RUS,1928,1940,preregistered_similarity_top40,generalized_synthetic_control_factor_cv,1940,0.0691385269165039,-0.1240283851852953,0.1931669121017992
gmd,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1929,0.0282793045043945,0.0478817547529422,-0.0196024502485476
gmd,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1930,0.0434932708740234,-0.0485040561685616,0.091997327042585
gmd,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1931,0.0549840927124023,-0.0470736518839285,0.1020577445963308
gmd,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1932,0.0379514694213867,-0.0161399484495384,0.0540914178709251
gmd,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1933,0.043375015258789,0.0291571548998471,0.0142178603589418
gmd,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1934,0.0964202880859375,0.0313396156209601,0.0650806724649773
gmd,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1935,0.1131935119628906,0.044630394040104,0.0685631179227865
gmd,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1936,0.0686292648315429,-0.0027821199865393,0.0714113848180823
gmd,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1937,0.116159439086914,0.0286509180305723,0.0875085210563417
gmd,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1938,0.0046281814575195,0.0232085485824738,-0.0185803671249542
gmd,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1939,0.0368051528930664,0.0445779335006439,-0.0077727806075775
gmd,RUS,1928,1940,preregistered_similarity_top40,nuclear_norm_matrix_completion,1940,0.0691385269165039,0.0085175936629847,0.0606209332535191
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1929,0.0282793045043945,0.0255942679941654,0.0026850365102291
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1930,0.0434932708740234,0.0255942679941654,0.017899002879858
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1931,0.0549840927124023,0.0255942679941654,0.0293898247182369
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1932,0.0379514694213867,0.0255942679941654,0.0123572014272212
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1933,0.043375015258789,0.0255942679941654,0.0177807472646236
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1934,0.0964202880859375,0.0255942679941654,0.070826020091772
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1935,0.1131935119628906,0.0255942679941654,0.0875992439687252
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1936,0.0686292648315429,0.0255942679941654,0.0430349968373775
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1937,0.116159439086914,0.0255942679941654,0.0905651710927486
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1938,0.0046281814575195,0.0255942679941654,-0.0209660865366458
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1939,0.0368051528930664,0.0255942679941654,0.0112108848989009
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_mean_1886_1913,1940,0.0691385269165039,0.0255942679941654,0.0435442589223384
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1929,0.0282793045043945,0.0279543552492639,0.0003249492551305
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1930,0.0434932708740234,0.0280343581890237,0.0154589126849996
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1931,0.0549840927124023,0.0281143611287835,0.0268697315836187
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1932,0.0379514694213867,0.0281943640685433,0.0097571053528433
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1933,0.043375015258789,0.0282743670083031,0.0151006482504858
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1934,0.0964202880859375,0.0283543699480629,0.0680659181378745
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1935,0.1131935119628906,0.0284343728878227,0.0847591390750678
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1936,0.0686292648315429,0.0285143758275826,0.0401148890039603
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1937,0.116159439086914,0.0285943787673424,0.0875650603195716
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1938,0.0046281814575195,0.0286743817071022,-0.0240462002495826
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1939,0.0368051528930664,0.028754384646862,0.0080507682462043
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_tsarist_trend_capped,1940,0.0691385269165039,0.0288343875866218,0.040304139329882
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1929,0.0282793045043945,0.136797085404396,-0.1085177809000015
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1930,0.0434932708740234,0.1266877383671023,-0.0831944674930789
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1931,0.0549840927124023,0.1165783913298086,-0.0615942986174063
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1932,0.0379514694213867,0.1064690442925149,-0.0685175748711282
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1933,0.043375015258789,0.0963596972552212,-0.0529846819964322
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1934,0.0964202880859375,0.0862503502179276,0.0101699378680099
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1935,0.1131935119628906,0.0761410031806339,0.0370525087822567
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1936,0.0686292648315429,0.0660316561433402,0.0025976086882027
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1937,0.116159439086914,0.0559223091060465,0.0602371299808675
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1938,0.0046281814575195,0.0458129620687528,-0.0411847806112332
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1939,0.0368051528930664,0.0357036150314591,0.0011015378616072
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_slow_reversion,1940,0.0691385269165039,0.0255942679941654,0.0435442589223384
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1929,0.0282793045043945,0.0756355358287692,-0.0473562313243746
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1930,0.0434932708740234,0.0481128385197371,-0.0046195676457136
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1931,0.0549840927124023,0.0357276247306726,0.0192564679817296
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1932,0.0379514694213867,0.0301542785255936,0.007797190895793
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1933,0.043375015258789,0.0276462727333081,0.0157287425254809
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1934,0.0964202880859375,0.0265176701267796,0.0699026179591578
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1935,0.1131935119628906,0.0260097989538418,0.0871837130090488
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1936,0.0686292648315429,0.0257812569260198,0.0428480079055231
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1937,0.116159439086914,0.0256784130134998,0.0904810260734141
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1938,0.0046281814575195,0.0256321332528659,-0.0210039517953464
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1939,0.0368051528930664,0.0256113073605806,0.0111938455324857
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_fast_reversion,1940,0.0691385269165039,0.0256019357090522,0.0435365912074516
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1929,0.0282793045043945,0.1110804796218871,-0.0828011751174926
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1930,0.0434932708740234,0.1110804796218871,-0.0675872087478637
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1931,0.0549840927124023,0.1110804796218871,-0.0560963869094847
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1932,0.0379514694213867,0.1110804796218871,-0.0731290102005004
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1933,0.043375015258789,0.1110804796218871,-0.067705464363098
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1934,0.0964202880859375,0.1110804796218871,-0.0146601915359496
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1935,0.1131935119628906,0.1110804796218871,0.0021130323410034
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1936,0.0686292648315429,0.1110804796218871,-0.0424512147903441
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1937,0.116159439086914,0.1110804796218871,0.0050789594650269
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1938,0.0046281814575195,0.1110804796218871,-0.1064522981643676
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1939,0.0368051528930664,0.1110804796218871,-0.0742753267288207
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_nep_constant_capped_p95_pre,1940,0.0691385269165039,0.1110804796218871,-0.0419419527053832
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1929,0.0282793045043945,0.136797085404396,-0.1085177809000015
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1930,0.0434932708740234,0.136797085404396,-0.0933038145303726
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1931,0.0549840927124023,0.136797085404396,-0.0818129926919937
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1932,0.0379514694213867,0.136797085404396,-0.0988456159830093
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1933,0.043375015258789,0.136797085404396,-0.093422070145607
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1934,0.0964202880859375,0.136797085404396,-0.0403767973184585
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1935,0.1131935119628906,0.136797085404396,-0.0236035734415054
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1936,0.0686292648315429,0.136797085404396,-0.068167820572853
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1937,0.116159439086914,0.136797085404396,-0.0206376463174819
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1938,0.0046281814575195,0.136797085404396,-0.1321689039468765
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1939,0.0368051528930664,0.136797085404396,-0.0999919325113296
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_nep_constant_mean_1922_1928,1940,0.0691385269165039,0.136797085404396,-0.0676585584878921
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1929,0.0282793045043945,0.0597717761993408,-0.0314924716949462
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1930,0.0434932708740234,0.00276780128479,0.0407254695892334
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1931,0.0549840927124023,-0.0330936908721923,0.0880777835845947
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1932,0.0379514694213867,0.0044769048690795,0.0334745645523071
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1933,0.043375015258789,0.0569356679916381,-0.0135606527328491
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1934,0.0964202880859375,0.0860624313354492,0.0103578567504882
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1935,0.1131935119628906,0.0536048412322998,0.0595886707305908
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1936,0.0686292648315429,0.0613018274307251,0.0073274374008178
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1937,0.116159439086914,0.074978232383728,0.041181206703186
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1938,0.0046281814575195,0.0347540378570556,-0.0301258563995361
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1939,0.0368051528930664,0.0583670139312744,-0.021561861038208
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_japan_like,1940,0.0691385269165039,0.0519855022430419,0.0171530246734619
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1929,0.0282793045043945,0.0597717761993408,-0.0314924716949462
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1930,0.0434932708740234,0.00276780128479,0.0407254695892334
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1931,0.0549840927124023,-0.0330936908721923,0.0880777835845947
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1932,0.0379514694213867,0.0044769048690795,0.0334745645523071
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1933,0.043375015258789,0.0569356679916381,-0.0135606527328491
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1934,0.0964202880859375,0.0860624313354492,0.0103578567504882
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1935,0.1131935119628906,0.0536048412322998,0.0595886707305908
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1936,0.0686292648315429,0.0613018274307251,0.0073274374008178
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1937,0.116159439086914,0.074978232383728,0.041181206703186
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1938,0.0046281814575195,0.0347540378570556,-0.0301258563995361
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1939,0.0368051528930664,0.0583670139312744,-0.021561861038208
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_turkey_like,1940,0.0691385269165039,0.0519855022430419,0.0171530246734619
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1929,0.0282793045043945,0.0410728454589843,-0.0127935409545898
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1930,0.0434932708740234,-0.0543699264526367,0.0978631973266601
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1931,0.0549840927124023,-0.0199928283691406,0.0749769210815429
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1932,0.0379514694213867,0.0139665603637695,0.0239849090576171
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1933,0.043375015258789,-0.0193490982055664,0.0627241134643554
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1934,0.0964202880859375,-0.0105848312377929,0.1070051193237304
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1935,0.1131935119628906,0.0447111129760742,0.0684823989868164
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1936,0.0686292648315429,-0.0438241958618164,0.1124534606933593
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1937,0.116159439086914,0.0873832702636718,0.0287761688232421
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1938,0.0046281814575195,0.0206518173217773,-0.0160236358642578
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1939,0.0368051528930664,0.0518808364868164,-0.01507568359375
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_italy_like,1940,0.0691385269165039,-0.0284919738769531,0.097630500793457
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1929,0.0282793045043945,0.0597717761993408,-0.0314924716949462
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1930,0.0434932708740234,0.00276780128479,0.0407254695892334
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1931,0.0549840927124023,-0.0330936908721923,0.0880777835845947
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1932,0.0379514694213867,0.0044769048690795,0.0334745645523071
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1933,0.043375015258789,0.0569356679916381,-0.0135606527328491
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1934,0.0964202880859375,0.0860624313354492,0.0103578567504882
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1935,0.1131935119628906,0.0536048412322998,0.0595886707305908
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1936,0.0686292648315429,0.0613018274307251,0.0073274374008178
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1937,0.116159439086914,0.074978232383728,0.041181206703186
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1938,0.0046281814575195,0.0347540378570556,-0.0301258563995361
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1939,0.0368051528930664,0.0583670139312744,-0.021561861038208
gmd,RUS,1928,1940,preregistered_similarity_top40,scenario_matched_donor_p75_high_growth,1940,0.0691385269165039,0.0519855022430419,0.0171530246734619
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1929,0.0282793045043945,0.094120693206787,-0.0658413887023925
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1930,0.0434932708740234,0.0421781539916992,0.0013151168823242
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1931,0.0549840927124023,-0.0203500270843505,0.0753341197967529
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1932,0.0379514694213867,0.0233384132385253,0.0146130561828613
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1933,0.043375015258789,0.0791215896606445,-0.0357465744018554
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1934,0.0964202880859375,0.1012956619262695,-0.004875373840332
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1935,0.1131935119628906,0.0813397407531738,0.0318537712097168
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1936,0.0686292648315429,0.1016721725463867,-0.0330429077148437
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1937,0.116159439086914,0.0978611946105957,0.0182982444763183
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1938,0.0046281814575195,0.0513592720031738,-0.0467310905456542
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1939,0.0368051528930664,0.0839418411254882,-0.0471366882324218
gmd,RUS,1928,1940,preregistered_similarity_top40,stress_matched_donor_p90_extreme,1940,0.0691385269165039,0.083498477935791,-0.0143599510192871


==> data/processed/csv/source_inventory.csv <==
source,project_input,analytical_role
Global Macro Database,GMD_2026_06_dta.zip,Russian-core GDP and GDP-per-capita series; donor panels
Maddison Project Database 2023,maddison2023_web(1).dta,Alternative historical GDP-per-capita source and SUN/RUS robustness
CIA/RAND Soviet national accounts,CIA-RDP79T01149A000500010008-3(1).pdf,"GNP growth, sectoral origin and end-use triangulation"
Markevich-Harrison appendix,appendix.pdf,"1913-1928 war, civil-war and NEP recovery bridge"
COW/Federico-Tena/JST/Barro-Lee,processed data lake,"Trade, macro-financial and human-capital diagnostics"


==> data/processed/csv/spatial_placebo_diagnostics.csv <==
source,treated,origin,endpoint,pool_rule,placebo_unit,is_actual,effect_log,effect_pct,pre_rmse,post_gap_rmse,p_value_abs_exact,p_value_positive_exact,n_placebos_effective,effect_percent,post_pre_rmspe_ratio,source_label,specification
maddison,SUN,1928,1938,preregistered_similarity_top40,SUN,True,0.3326337632333124,0.3946364377878515,0.1222275971166772,0.0464578455095681,0.1111111111111111,0.1111111111111111,8,39.46364377878516,0.3800929299560713,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,VEN,False,0.2701699871105495,0.3101871467323387,0.0614221178635057,0.0699574927440053,0.1111111111111111,0.1111111111111111,8,31.018714673233877,1.1389625623047903,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,ITA,False,-0.0307517702365215,-0.0302837443607192,0.0260925133903596,0.0543601276283633,0.1111111111111111,0.1111111111111111,8,-3.02837443607192,2.08336110880172,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,FIN,False,0.1974865039048397,0.2183366220716933,0.0361558612546067,0.0359401395456933,0.1111111111111111,0.1111111111111111,8,21.83366220716933,0.9940335618782716,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,PER,False,-0.1210256031072695,-0.1139887253392326,0.0714921591737567,0.0610242122887883,0.1111111111111111,0.1111111111111111,8,-11.39887253392326,0.8535790916661673,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,FRA,False,0.021281060852212,0.0215091175172603,0.0436238777414838,0.0401027321358012,0.1111111111111111,0.1111111111111111,8,2.1509117517260297,0.9192839841852436,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,SWE,False,0.1289584744965547,0.1376428819914452,0.0310717570384151,0.0304231375268181,0.1111111111111111,0.1111111111111111,8,13.76428819914452,0.9791251099577314,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,BEL,False,-0.1380225874160931,-0.1289209839005984,0.0217024322809043,0.0320356015940305,0.1111111111111111,0.1111111111111111,8,-12.89209839005984,1.476129549876224,Maddison,Maddison SUN
maddison,SUN,1928,1938,preregistered_similarity_top40,GBR,False,0.076812637851434,0.0798397363446508,0.0321166305785988,0.0285490975005644,0.1111111111111111,0.1111111111111111,8,7.98397363446508,0.8889194472220988,Maddison,Maddison SUN
maddison,RUS,1928,1938,preregistered_similarity_top40,RUS,True,0.4348365109519035,0.5447104950577639,0.1183067212315979,0.0588824922204362,0.1111111111111111,0.1111111111111111,8,54.47104950577639,0.4977104564090446,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,LBR,False,-0.0694481312598166,-0.0670914790806687,0.0392752282086654,0.0354495109644748,0.1111111111111111,0.1111111111111111,8,-6.70914790806687,0.9025921065597649,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,VEN,False,0.2701699871105495,0.3101871467323387,0.0614221178635057,0.0699574927440053,0.1111111111111111,0.1111111111111111,8,31.018714673233877,1.1389625623047903,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,IDN,False,-0.000968053506828,-0.0009675850941937,0.0324516526899992,0.033495411569167,0.1111111111111111,0.1111111111111111,8,-0.09675850941937,1.0321635045567177,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,ITA,False,-0.0307517702365215,-0.0302837443607192,0.0260925133903596,0.0543601276283633,0.1111111111111111,0.1111111111111111,8,-3.02837443607192,2.08336110880172,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,PER,False,-0.1210256031072695,-0.1139887253392326,0.0714921591737567,0.0610242122887883,0.1111111111111111,0.1111111111111111,8,-11.39887253392326,0.8535790916661673,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,FIN,False,0.1974865039048397,0.2183366220716933,0.0361558612546067,0.0359401395456933,0.1111111111111111,0.1111111111111111,8,21.83366220716933,0.9940335618782716,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,FRA,False,0.021281060852212,0.0215091175172603,0.0436238777414838,0.0401027321358012,0.1111111111111111,0.1111111111111111,8,2.1509117517260297,0.9192839841852436,Maddison,Maddison RUS
maddison,RUS,1928,1938,preregistered_similarity_top40,SWE,False,0.1289584744965547,0.1376428819914452,0.0310717570384151,0.0304231375268181,0.1111111111111111,0.1111111111111111,8,13.76428819914452,0.9791251099577314,Maddison,Maddison RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,RUS,True,0.5028289141381237,0.6533919649943307,0.1310561594411236,0.0620834345903634,0.1111111111111111,0.1111111111111111,8,65.33919649943307,0.4737162667906052,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,SWE,False,0.1168504108579867,0.1239512862060623,0.0308824935927676,0.0299511272068058,0.1111111111111111,0.1111111111111111,8,12.39512862060623,0.9698416067613168,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,DNK,False,0.0164205295372267,0.0165560873932126,0.0212047892145586,0.0354983495703076,0.1111111111111111,0.1111111111111111,8,1.6556087393212595,1.6740722678787794,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,NOR,False,0.1045117210465438,0.1101684061255177,0.0229056414756267,0.0346451729403186,0.1111111111111111,0.1111111111111111,8,11.016840612551771,1.5125170354728392,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,ARG,False,-0.2064445651754129,-0.18652864515106,0.0688917947144967,0.0304773001326341,0.1111111111111111,0.1111111111111111,8,-18.652864515106,0.4423937605187813,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,CHE,False,-0.1193827721640817,-0.1125319623211625,0.0435798347329139,0.0371101758183377,0.1111111111111111,0.1111111111111111,8,-11.25319623211625,0.8515446661460155,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,DEU,False,0.1244402355296175,0.1325143343182611,0.0441991986403267,0.072469644999453,0.1111111111111111,0.1111111111111111,8,13.25143343182611,1.639614455211701,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,ZAF,False,0.003417600120919,0.0034234467748233,0.1374304888056088,0.0438533593310793,0.1111111111111111,0.1111111111111111,8,0.34234467748233,0.3190948363220081,GMD,GMD RUS
gmd,RUS,1928,1938,preregistered_similarity_top40,ITA,False,-0.0218835733177758,-0.0216458650534399,0.0212397447165138,0.0521170921157059,0.1111111111111111,0.1111111111111111,8,-2.1645865053439897,2.4537532259126027,GMD,GMD RUS
maddison,SUN,1928,1940,preregistered_similarity_top40,SUN,True,0.3011393319872218,0.3513976213371195,0.1222275971166772,0.0435363188363979,0.2222222222222222,0.2222222222222222,8,35.13976213371195,0.3561905810423367,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,VEN,False,0.38622300252917,0.4714127629982918,0.0614221178635057,0.0681816762799144,0.2222222222222222,0.2222222222222222,8,47.14127629982918,1.1100508847876267,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,ITA,False,-0.0123550810005701,-0.0122790703485952,0.0260925133903596,0.0498890168184575,0.2222222222222222,0.2222222222222222,8,-1.22790703485952,1.9120050288788963,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,FIN,False,0.1233532586407894,0.131283986211709,0.0361558612546067,0.0438931896474114,0.2222222222222222,0.2222222222222222,8,13.1283986211709,1.2139992832232387,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,PER,False,-0.1130361207745048,-0.106881600594933,0.0714921591737567,0.060211262418427,0.2222222222222222,0.2222222222222222,8,-10.6881600594933,0.8422079164246212,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,FRA,False,-0.0593886473323597,-0.0576595401267567,0.0436238777414838,0.046552882599076,0.2222222222222222,0.2222222222222222,8,-5.76595401267567,1.0671422397373649,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,SWE,False,0.1026886790521289,0.1081463661921524,0.0310717570384151,0.0343224122787183,0.2222222222222222,0.2222222222222222,8,10.81463661921524,1.1046176833928092,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,BEL,False,-0.1185529193460775,-0.1117951888046986,0.0217024322809043,0.0315820613217832,0.2222222222222222,0.2222222222222222,8,-11.17951888046986,1.4552314189028417,Maddison,Maddison SUN
maddison,SUN,1928,1940,preregistered_similarity_top40,GBR,False,0.1074644593789518,0.1134512872930504,0.0321166305785988,0.0338538289703605,0.2222222222222222,0.2222222222222222,8,11.34512872930504,1.0540903065005611,Maddison,Maddison SUN
maddison,RUS,1928,1940,preregistered_similarity_top40,RUS,True,0.5011927529260032,0.6506889610708635,0.1183067212315979,0.0581290859588987,0.1111111111111111,0.1111111111111111,8,65.06889610708635,0.4913422107701292,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,LBR,False,-0.0167713003025686,-0.0166314449889694,0.0392752282086654,0.0353885032032943,0.1111111111111111,0.1111111111111111,8,-1.6631444988969402,0.9010387671149532,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,VEN,False,0.38622300252917,0.4714127629982918,0.0614221178635057,0.0681816762799144,0.1111111111111111,0.1111111111111111,8,47.14127629982918,1.1100508847876267,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,IDN,False,0.0177812976511616,0.0179403261033148,0.0324516526899992,0.0408304500849776,0.1111111111111111,0.1111111111111111,8,1.79403261033148,1.2581932413433148,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,ITA,False,-0.0123550810005701,-0.0122790703485952,0.0260925133903596,0.0498890168184575,0.1111111111111111,0.1111111111111111,8,-1.22790703485952,1.9120050288788963,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,PER,False,-0.1130361207745048,-0.106881600594933,0.0714921591737567,0.060211262418427,0.1111111111111111,0.1111111111111111,8,-10.6881600594933,0.8422079164246212,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,FIN,False,0.1233532586407894,0.131283986211709,0.0361558612546067,0.0438931896474114,0.1111111111111111,0.1111111111111111,8,13.1283986211709,1.2139992832232387,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,FRA,False,-0.0593886473323597,-0.0576595401267567,0.0436238777414838,0.046552882599076,0.1111111111111111,0.1111111111111111,8,-5.76595401267567,1.0671422397373649,Maddison,Maddison RUS
maddison,RUS,1928,1940,preregistered_similarity_top40,SWE,False,0.1026886790521289,0.1081463661921524,0.0310717570384151,0.0343224122787183,0.1111111111111111,0.1111111111111111,8,10.81463661921524,1.1046176833928092,Maddison,Maddison RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,RUS,True,0.5654186395897627,0.7601845114209229,0.1310561594411236,0.0610470368164749,0.1111111111111111,0.1111111111111111,8,76.01845114209229,0.4658082235646468,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,SWE,False,0.109765519869168,0.116016356115471,0.0308824935927676,0.0300227348929496,0.1111111111111111,0.1111111111111111,8,11.6016356115471,0.9721603212760208,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,DNK,False,-0.0735712621893754,-0.0709300641252977,0.0212047892145586,0.0457598770727464,0.1111111111111111,0.1111111111111111,8,-7.09300641252977,2.15799726230379,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,NOR,False,0.0540558987926072,0.0555436041190098,0.0229056414756267,0.0348567905642304,0.1111111111111111,0.1111111111111111,8,5.55436041190098,1.5217557037780671,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,ARG,False,-0.193472309114932,-0.1759073442658218,0.0688917947144967,0.0332163626017945,0.1111111111111111,0.1111111111111111,8,-17.59073442658218,0.4821526676645699,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,CHE,False,-0.1692375236487973,-0.1556916636294921,0.0435798347329139,0.0359091892682864,0.1111111111111111,0.1111111111111111,8,-15.569166362949211,0.8239863571847325,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,DEU,False,0.4463566242475381,0.5626086313059413,0.0441991986403267,0.0943091218791784,0.1111111111111111,0.1111111111111111,8,56.26086313059413,2.1337292254238323,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,ZAF,False,0.002574372068437,0.0025776886096033,0.1374304888056088,0.0406287963997107,0.1111111111111111,0.1111111111111111,8,0.25776886096033,0.295631608042804,GMD,GMD RUS
gmd,RUS,1928,1940,preregistered_similarity_top40,ITA,False,-0.0366877962846953,-0.0360229544109368,0.0212397447165138,0.0478572387084148,0.1111111111111111,0.1111111111111111,8,-3.60229544109368,2.2531927453537626,GMD,GMD RUS


==> data/processed/csv/statistical_counterfactual_paths_gmd_rus_1928_1940.csv <==
year,series,series_class,index_1928_100
1928,Observed,observed,100.0
1929,Observed,observed,102.86829600852097
1930,Observed,observed,107.44109687683917
1931,Observed,observed,113.51407682023664
1932,Observed,observed,117.90489483293327
1933,Observed,observed,123.13155525922603
1934,Observed,observed,135.59515256817684
1935,Observed,observed,151.8460439514916
1936,Observed,observed,162.63304473842615
1937,Observed,observed,182.66535959023093
1938,Observed,observed,183.51272739384027
1939,Observed,observed,190.39277535570102
1940,Observed,observed,204.02197405383916
1928,Augmented SCM,statistical_counterfactual,100.0
1929,Augmented SCM,statistical_counterfactual,103.97927562056128
1930,Augmented SCM,statistical_counterfactual,100.40618428807407
1931,Augmented SCM,statistical_counterfactual,94.65718068294377
1932,Augmented SCM,statistical_counterfactual,91.76732887049928
1933,Augmented SCM,statistical_counterfactual,93.2979790815421
1934,Augmented SCM,statistical_counterfactual,96.87054709623783
1935,Augmented SCM,statistical_counterfactual,101.55084769952728
1936,Augmented SCM,statistical_counterfactual,103.05982462007836
1937,Augmented SCM,statistical_counterfactual,109.61848795088338
1938,Augmented SCM,statistical_counterfactual,112.34469869446484
1939,Augmented SCM,statistical_counterfactual,118.64440536001949
1940,Augmented SCM,statistical_counterfactual,117.28701032965822
1928,Synthetic DiD,statistical_counterfactual,100.0
1929,Synthetic DiD,statistical_counterfactual,101.24397221505829
1930,Synthetic DiD,statistical_counterfactual,95.86466942713051
1931,Synthetic DiD,statistical_counterfactual,88.92084204254348
1932,Synthetic DiD,statistical_counterfactual,84.45395404038291
1933,Synthetic DiD,statistical_counterfactual,83.74597609709086
1934,Synthetic DiD,statistical_counterfactual,84.78233312616277
1935,Synthetic DiD,statistical_counterfactual,86.6731527548519
1936,Synthetic DiD,statistical_counterfactual,85.97883630629991
1937,Synthetic DiD,statistical_counterfactual,89.25186079345677
1938,Synthetic DiD,statistical_counterfactual,89.39282980265399
1939,Synthetic DiD,statistical_counterfactual,92.0964634876848
1940,Synthetic DiD,statistical_counterfactual,89.39917937123721
1928,Generalized synthetic control,statistical_counterfactual,100.0
1929,Generalized synthetic control,statistical_counterfactual,106.07997551128211
1930,Generalized synthetic control,statistical_counterfactual,102.5728939080568
1931,Generalized synthetic control,statistical_counterfactual,92.84543809880533
1932,Generalized synthetic control,statistical_counterfactual,86.99457087121206
1933,Generalized synthetic control,statistical_counterfactual,89.30215767531534
1934,Generalized synthetic control,statistical_counterfactual,93.07709311371389
1935,Generalized synthetic control,statistical_counterfactual,96.44063161404897
1936,Generalized synthetic control,statistical_counterfactual,99.8525310020947
1937,Generalized synthetic control,statistical_counterfactual,106.44033273193578
1938,Generalized synthetic control,statistical_counterfactual,107.30198539528536
1939,Generalized synthetic control,statistical_counterfactual,111.90571943858053
1940,Generalized synthetic control,statistical_counterfactual,98.85245064657053
1928,Matrix completion,statistical_counterfactual,100.0
1929,Matrix completion,statistical_counterfactual,104.90466032155565
1930,Matrix completion,statistical_counterfactual,99.93778921737474
1931,Matrix completion,statistical_counterfactual,95.3423628320959
1932,Matrix completion,statistical_counterfactual,93.81589371406015
1933,Matrix completion,statistical_counterfactual,96.59156698722381
1934,Matrix completion,statistical_counterfactual,99.66664374704709
1935,Matrix completion,statistical_counterfactual,104.21556025157912
1936,Matrix completion,statistical_counterfactual,103.92602300892574
1937,Matrix completion,statistical_counterfactual,106.94666442221282
1938,Matrix completion,statistical_counterfactual,109.45776810168245
1939,Matrix completion,statistical_counterfactual,114.44756024139063
1940,Matrix completion,statistical_counterfactual,115.42654141848077
1928,Robust synthetic benchmark,statistical_counterfactual,100.0
1929,Robust synthetic benchmark,statistical_counterfactual,104.02452085487866
1930,Robust synthetic benchmark,statistical_counterfactual,85.97188876075221
1931,Robust synthetic benchmark,statistical_counterfactual,77.4841396346087
1932,Robust synthetic benchmark,statistical_counterfactual,65.7076540828311
1933,Robust synthetic benchmark,statistical_counterfactual,69.52983590065148
1934,Robust synthetic benchmark,statistical_counterfactual,83.45188719830635
1935,Robust synthetic benchmark,statistical_counterfactual,93.71708954275934
1936,Robust synthetic benchmark,statistical_counterfactual,94.05747258464974
1937,Robust synthetic benchmark,statistical_counterfactual,110.90757554773622
1938,Robust synthetic benchmark,statistical_counterfactual,112.559631849796
1939,Robust synthetic benchmark,statistical_counterfactual,127.43099872622822
1940,Robust synthetic benchmark,statistical_counterfactual,143.77979369226168


==> data/processed/csv/trajectory_index_1928_100.csv <==
analysis,source,treated,origin,endpoint,year,series_id,series_label,family,scenario_class,admissible_primary,index_1928_100,is_actual
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1928,actual,Observed,observed,observed,True,100.0,True
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1929,actual,Observed,observed,observed,True,102.86824427613446,True
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1930,actual,Observed,observed,observed,True,107.44105785779684,True
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1931,actual,Observed,observed,observed,True,113.51403417748205,True
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1932,actual,Observed,observed,observed,True,117.90484516936822,True
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1933,actual,Observed,observed,observed,True,123.13154809464513,True
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1934,actual,Observed,observed,observed,True,135.59508068583278,True
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1935,actual,Observed,observed,observed,True,151.84595576688957,True
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1936,actual,Observed,observed,observed,True,162.6329240247105,True
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1937,actual,Observed,observed,observed,True,182.6652433085062,True
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1938,actual,Observed,observed,observed,True,183.51265830687524,True
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1928,model__growth_scm_simplex,SCM,model,statistical_model,True,100.0,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1929,model__growth_scm_simplex,SCM,model,statistical_model,True,104.6139151844889,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1930,model__growth_scm_simplex,SCM,model,statistical_model,True,102.24493998417418,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1931,model__growth_scm_simplex,SCM,model,statistical_model,True,96.87472382164586,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1932,model__growth_scm_simplex,SCM,model,statistical_model,True,94.78987585401796,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1933,model__growth_scm_simplex,SCM,model,statistical_model,True,98.50601680612004,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1934,model__growth_scm_simplex,SCM,model,statistical_model,True,102.77510598612304,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1935,model__growth_scm_simplex,SCM,model,statistical_model,True,103.16421836331942,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1936,model__growth_scm_simplex,SCM,model,statistical_model,True,104.40270967023356,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1937,model__growth_scm_simplex,SCM,model,statistical_model,True,108.62940673048,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1938,model__growth_scm_simplex,SCM,model,statistical_model,True,109.01501148745774,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1928,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,100.0,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1929,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,105.96986739128276,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1930,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,107.5686445081446,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1931,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,106.59474852087747,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1932,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,107.61789964815765,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1933,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,112.63414460348416,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1934,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,119.22195536927433,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1935,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,123.69163491823628,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1936,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,128.04033673096268,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1937,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,135.0889467130666,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1938,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,139.40005587502606,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1928,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,100.0,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1929,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,119.92692835469252,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1930,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,121.72769228388442,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1931,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,130.6100999124252,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1932,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,114.2852152542942,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1933,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,129.83017973702576,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1934,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,135.91740507695172,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1935,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,129.32281216512936,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1936,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,156.40629840225003,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1937,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,155.96461422498894,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1938,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,167.73745320917865,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1928,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,100.0,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1929,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,101.77057450836556,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1930,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,92.77662756523092,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1931,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,92.12294780438248,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1932,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,98.46624911562468,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1933,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,106.65699011454208,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1934,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,105.46726932302784,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1935,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,106.8869949832202,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1936,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,113.36451719520696,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1937,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,117.96920962808257,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1938,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,125.2216290918504,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1928,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,100.0,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1929,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,114.65954828494888,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1930,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,127.73306232133623,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1931,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,139.29114390288146,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1932,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,149.51134203290323,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1933,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,158.61187162433066,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1934,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,166.81194768076338,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1935,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,174.31135046366455,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1936,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,181.282179731282,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1937,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,187.86754429769596,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1938,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,194.183745772142,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1928,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,100.0,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1929,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,114.65954828494888,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1930,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,129.82528946483572,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1931,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,145.36664397358004,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1932,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,161.16633624618126,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1933,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,177.12252104960157,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1934,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,193.14966790583347,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1935,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,209.17847957075443,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1936,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,225.1551107860092,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1937,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,241.03992277696423,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1938,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,256.8059683586987,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1928,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,100.0,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1929,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,106.81665399016244,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1930,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,107.23680203879212,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1931,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,105.0327386765794,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1932,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,106.00922713992466,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1933,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,112.32074276835004,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1934,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,123.44916087080856,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1935,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,131.36161661819114,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1936,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,138.33862591037536,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1937,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,146.78180715448372,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1938,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,152.6482066259195,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1928,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,100.0,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1929,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,114.65954828494888,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1930,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,131.4681201290854,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1931,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,150.74075267872325,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1932,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,172.83866610275595,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1933,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,198.17603381515124,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1934,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,227.2277451814802,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1935,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,260.5383062031599,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1936,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,298.73204500180043,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1937,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,342.5248133814546,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1938,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,392.73740378704,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1928,model__admissible_median_growth,Admissible median,model,statistical_model,True,100.0,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1929,model__admissible_median_growth,Admissible median,model,statistical_model,True,105.4055916233329,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1930,model__admissible_median_growth,Admissible median,model,statistical_model,True,105.2081759991418,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1931,model__admissible_median_growth,Admissible median,model,statistical_model,True,101.53627172693452,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1932,model__admissible_median_growth,Admissible median,model,statistical_model,True,100.95834381963222,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1933,model__admissible_median_growth,Admissible median,model,statistical_model,True,105.05282917180294,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1934,model__admissible_median_growth,Admissible median,model,statistical_model,True,109.82645408403616,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1935,model__admissible_median_growth,Admissible median,model,statistical_model,True,111.25972297059036,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1936,model__admissible_median_growth,Admissible median,model,statistical_model,True,112.9784143597663,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1937,model__admissible_median_growth,Admissible median,model,statistical_model,True,117.87782778309492,False
GMD_RUS_growth_1929_1938,GMD,RUS,1928,1938,1938,model__admissible_median_growth,Admissible median,model,statistical_model,True,119.32243715482362,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1928,actual,Observed,observed,observed,True,100.0,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1929,actual,Observed,observed,observed,True,102.86824427613446,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1930,actual,Observed,observed,observed,True,107.44105785779684,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1931,actual,Observed,observed,observed,True,113.51403417748205,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1932,actual,Observed,observed,observed,True,117.90484516936822,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1933,actual,Observed,observed,observed,True,123.13154809464513,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1934,actual,Observed,observed,observed,True,135.59508068583278,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1935,actual,Observed,observed,observed,True,151.84595576688957,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1936,actual,Observed,observed,observed,True,162.6329240247105,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1937,actual,Observed,observed,observed,True,182.6652433085062,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1938,actual,Observed,observed,observed,True,183.51265830687524,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1939,actual,Observed,observed,observed,True,190.39279619360696,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1940,actual,Observed,observed,observed,True,204.0219658872088,True
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1928,model__growth_scm_simplex,SCM,model,statistical_model,True,100.0,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1929,model__growth_scm_simplex,SCM,model,statistical_model,True,104.6139151844889,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1930,model__growth_scm_simplex,SCM,model,statistical_model,True,102.24493998417418,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1931,model__growth_scm_simplex,SCM,model,statistical_model,True,96.87472382164586,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1932,model__growth_scm_simplex,SCM,model,statistical_model,True,94.78987585401796,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1933,model__growth_scm_simplex,SCM,model,statistical_model,True,98.50601680612004,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1934,model__growth_scm_simplex,SCM,model,statistical_model,True,102.77510598612304,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1935,model__growth_scm_simplex,SCM,model,statistical_model,True,103.16421836331942,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1936,model__growth_scm_simplex,SCM,model,statistical_model,True,104.40270967023356,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1937,model__growth_scm_simplex,SCM,model,statistical_model,True,108.62940673048,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1938,model__growth_scm_simplex,SCM,model,statistical_model,True,109.01501148745774,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1939,model__growth_scm_simplex,SCM,model,statistical_model,True,112.78036036960926,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1940,model__growth_scm_simplex,SCM,model,statistical_model,True,112.07052396387752,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1928,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,100.0,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1929,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,105.96986739128276,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1930,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,107.5686445081446,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1931,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,106.59474852087747,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1932,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,107.61789964815765,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1933,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,112.63414460348416,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1934,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,119.22195536927433,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1935,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,123.69163491823628,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1936,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,128.04033673096268,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1937,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,135.0889467130666,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1938,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,139.40005587502606,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1939,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,146.60057828834874,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1940,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,148.20219134531283,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1928,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,100.0,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1929,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,119.92692835469252,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1930,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,121.72769228388442,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1931,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,130.6100999124252,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1932,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,114.2852152542942,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1933,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,129.83017973702576,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1934,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,135.91740507695172,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1935,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,129.32281216512936,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1936,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,156.40629840225003,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1937,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,155.96461422498894,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1938,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,167.73745320917865,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1939,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,176.03223970511425,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1940,turkey_like_growth_sequence,Turkey-like,historical,high_growth_historical_analogue,True,164.4937541498955,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1928,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,100.0,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1929,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,101.77057450836556,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1930,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,92.77662756523092,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1931,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,92.12294780438248,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1932,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,98.46624911562468,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1933,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,106.65699011454208,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1934,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,105.46726932302784,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1935,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,106.8869949832202,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1936,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,113.36451719520696,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1937,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,117.96920962808257,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1938,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,125.2216290918504,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1939,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,145.42031980396712,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1940,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,148.55423711808984,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1928,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,100.0,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1929,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,114.65954828494888,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1930,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,127.73306232133623,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1931,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,139.29114390288146,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1932,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,149.51134203290323,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1933,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,158.61187162433066,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1934,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,166.81194768076338,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1935,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,174.31135046366455,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1936,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,181.282179731282,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1937,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,187.86754429769596,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1938,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,194.183745772142,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1939,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,200.3239015395341,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1940,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,206.36187944019372,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1928,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,100.0,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1929,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,114.65954828494888,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1930,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,129.82528946483572,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1931,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,145.36664397358004,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1932,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,161.16633624618126,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1933,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,177.12252104960157,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1934,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,193.14966790583347,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1935,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,209.17847957075443,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1936,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,225.1551107860092,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1937,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,241.03992277696423,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1938,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,256.8059683586987,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1939,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,272.4373598138646,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1940,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,287.9276317756943,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1928,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,100.0,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1929,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,106.81665399016244,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1930,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,107.23680203879212,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1931,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,105.0327386765794,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1932,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,106.00922713992466,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1933,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,112.32074276835004,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1934,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,123.44916087080856,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1935,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,131.36161661819114,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1936,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,138.33862591037536,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1937,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,146.78180715448372,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1938,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,152.6482066259195,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1939,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,162.44202259059472,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1940,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,169.38658992692964,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1928,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,100.0,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1929,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,114.65954828494888,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1930,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,131.4681201290854,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1931,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,150.74075267872325,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1932,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,172.83866610275595,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1933,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,198.17603381515124,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1934,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,227.2277451814802,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1935,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,260.5383062031599,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1936,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,298.73204500180043,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1937,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,342.5248133814546,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1938,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,392.73740378704,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1939,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,450.3109331282559,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1940,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,516.3244818025964,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1928,model__admissible_median_growth,Admissible median,model,statistical_model,True,100.0,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1929,model__admissible_median_growth,Admissible median,model,statistical_model,True,105.4055916233329,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1930,model__admissible_median_growth,Admissible median,model,statistical_model,True,105.2081759991418,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1931,model__admissible_median_growth,Admissible median,model,statistical_model,True,101.53627172693452,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1932,model__admissible_median_growth,Admissible median,model,statistical_model,True,100.92815370219128,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1933,model__admissible_median_growth,Admissible median,model,statistical_model,True,105.02141465834916,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1934,model__admissible_median_growth,Admissible median,model,statistical_model,True,109.79361208780804,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1935,model__admissible_median_growth,Admissible median,model,statistical_model,True,111.24057706611347,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1936,model__admissible_median_growth,Admissible median,model,statistical_model,True,112.95897269775676,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1937,model__admissible_median_growth,Admissible median,model,statistical_model,True,117.8575430154322,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1938,model__admissible_median_growth,Admissible median,model,statistical_model,True,119.30190379447797,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1939,model__admissible_median_growth,Admissible median,model,statistical_model,True,124.03079170164187,False
GMD_RUS_growth_1929_1940,GMD,RUS,1928,1940,1940,model__admissible_median_growth,Admissible median,model,statistical_model,True,116.6134933025932,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1928,actual,Observed,observed,observed,True,100.0,True
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1929,actual,Observed,observed,observed,True,101.47155777158876,True
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1930,actual,Observed,observed,observed,True,104.9736974668127,True
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1931,actual,Observed,observed,observed,True,110.14416256259496,True
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1932,actual,Observed,observed,observed,True,113.857800928583,True
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1933,actual,Observed,observed,observed,True,119.3611622995644,True
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1934,actual,Observed,observed,observed,True,132.36518720121146,True
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1935,actual,Observed,observed,observed,True,148.05201805985018,True
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1936,actual,Observed,observed,observed,True,159.20378523822492,True
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1937,actual,Observed,observed,observed,True,179.25560659787513,True
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1938,actual,Observed,observed,observed,True,178.74890198694214,True
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1939,actual,Observed,observed,observed,True,184.79738927180983,True
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1940,actual,Observed,observed,observed,True,197.3397252100247,True
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1928,model__growth_scm_simplex,SCM,model,statistical_model,True,100.0,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1929,model__growth_scm_simplex,SCM,model,statistical_model,True,104.31921850751624,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1930,model__growth_scm_simplex,SCM,model,statistical_model,True,101.35780728527035,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1931,model__growth_scm_simplex,SCM,model,statistical_model,True,96.63000267640476,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1932,model__growth_scm_simplex,SCM,model,statistical_model,True,93.15350488866844,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1933,model__growth_scm_simplex,SCM,model,statistical_model,True,95.1365357243595,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1934,model__growth_scm_simplex,SCM,model,statistical_model,True,99.3634149125538,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1935,model__growth_scm_simplex,SCM,model,statistical_model,True,97.46522001350093,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1936,model__growth_scm_simplex,SCM,model,statistical_model,True,97.83402086853488,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1937,model__growth_scm_simplex,SCM,model,statistical_model,True,103.04674390483926,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1938,model__growth_scm_simplex,SCM,model,statistical_model,True,102.02385776649308,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1939,model__growth_scm_simplex,SCM,model,statistical_model,True,102.63240347191788,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1940,model__growth_scm_simplex,SCM,model,statistical_model,True,102.90702321095895,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1928,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,100.0,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1929,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,105.21772179573571,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1930,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,106.05260066887404,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1931,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,105.07528258936156,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1932,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,104.70674511834729,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1933,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,108.9889226190031,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1934,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,115.0931969441999,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1935,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,118.48309033952276,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1936,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,122.01559279725356,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1937,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,129.72604274468554,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1938,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,133.8441848606776,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1939,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,140.6710676017134,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1940,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,143.53375985038653,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1928,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,100.0,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1929,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,103.12232362813292,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1930,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,93.80978203157056,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1931,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,93.43563799680454,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1932,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,99.30143440782054,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1933,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,106.54694616466736,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1934,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,105.67151319098184,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1935,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,107.63023288427324,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1936,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,112.13888141713622,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1937,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,114.65361925313825,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1938,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,119.77215895834752,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1939,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,135.16112663442607,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1940,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,137.37308942755416,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1928,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,100.0,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1929,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,112.36499437795167,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1930,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,123.05316533612422,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1931,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,132.21482042605265,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1932,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,140.06759086527143,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1933,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,146.84328396255208,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1934,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,152.75885539990824,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1935,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,158.00342450803336,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1936,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,162.73476254880046,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1937,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,167.08075124048983,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1938,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,171.14304309101232,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1939,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,175.00136790260584,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1940,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,178.71769362467575,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1928,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,100.0,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1929,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,112.36499437795167,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1930,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,124.850123037126,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1931,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,137.34879961895177,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1932,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,149.77090363784407,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1933,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,162.04296816046545,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1934,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,174.1075239967925,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1935,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,185.92186982591207,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1936,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,197.45649693122408,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1937,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,208.69335043181363,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1938,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,219.62406309245472,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1939,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,230.24825701982556,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1940,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,240.57197465592355,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1928,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,100.0,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1929,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,105.77844158747824,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1930,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,105.19754796169345,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1931,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,103.1382937374362,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1932,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,103.49210236346288,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1933,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,109.45179296329704,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1934,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,116.86614791585107,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1935,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,123.53917596659298,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1936,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,130.3049154477755,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1937,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,139.41998338042714,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1938,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,144.13239434872,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1939,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,153.13121677507084,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1940,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,158.13173057251365,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1928,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,100.0,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1929,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,112.36499437795167,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1930,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,126.25891961557126,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1931,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,141.8708279276992,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1932,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,159.4131478249127,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1933,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,179.12457459117897,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1934,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,201.27331816890828,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1935,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,226.1607526448106,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1936,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,254.1255169944749,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1937,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,285.54812288378207,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1938,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,320.85613222470863,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1939,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,360.52997493560673,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1940,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,405.10948606722553,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1928,model__admissible_median_growth,Admissible median,model,statistical_model,True,100.0,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1929,model__admissible_median_growth,Admissible median,model,statistical_model,True,103.8253426875259,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1930,model__admissible_median_growth,Admissible median,model,statistical_model,True,102.56723275321758,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1931,model__admissible_median_growth,Admissible median,model,statistical_model,True,98.03847097767952,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1932,model__admissible_median_growth,Admissible median,model,statistical_model,True,92.42464019342792,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1933,model__admissible_median_growth,Admissible median,model,statistical_model,True,94.3409639015777,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1934,model__admissible_median_growth,Admissible median,model,statistical_model,True,97.73833753078516,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1935,model__admissible_median_growth,Admissible median,model,statistical_model,True,98.0323563393573,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1936,model__admissible_median_growth,Admissible median,model,statistical_model,True,98.90068528664828,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1937,model__admissible_median_growth,Admissible median,model,statistical_model,True,104.64372148556338,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1938,model__admissible_median_growth,Admissible median,model,statistical_model,True,105.30255613224756,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1939,model__admissible_median_growth,Admissible median,model,statistical_model,True,108.16201564371744,False
Maddison_RUS_growth_1929_1940,Maddison,RUS,1928,1940,1940,model__admissible_median_growth,Admissible median,model,statistical_model,True,106.80632779510356,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1928,actual,Observed,observed,observed,True,100.0,True
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1929,actual,Observed,observed,observed,True,101.14468864468856,True
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1930,actual,Observed,observed,observed,True,105.67765567765572,True
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1931,actual,Observed,observed,observed,True,106.68498168498164,True
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1932,actual,Observed,observed,observed,True,105.03663003662996,True
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1933,actual,Observed,observed,observed,True,108.97435897435888,True
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1934,actual,Observed,observed,observed,True,118.95604395604396,True
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1935,actual,Observed,observed,observed,True,136.03479853479837,True
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1936,actual,Observed,observed,observed,True,145.32967032967022,True
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1937,actual,Observed,observed,observed,True,157.37179487179495,True
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1938,actual,Observed,observed,observed,True,156.91391941391925,True
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1928,model__growth_scm_simplex,SCM,model,statistical_model,True,100.0,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1929,model__growth_scm_simplex,SCM,model,statistical_model,True,103.11795417865086,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1930,model__growth_scm_simplex,SCM,model,statistical_model,True,100.68590814369468,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1931,model__growth_scm_simplex,SCM,model,statistical_model,True,96.36582632347924,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1932,model__growth_scm_simplex,SCM,model,statistical_model,True,93.77137643455907,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1933,model__growth_scm_simplex,SCM,model,statistical_model,True,95.19940892710989,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1934,model__growth_scm_simplex,SCM,model,statistical_model,True,97.76902509599476,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1935,model__growth_scm_simplex,SCM,model,statistical_model,True,97.78209847884932,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1936,model__growth_scm_simplex,SCM,model,statistical_model,True,99.43875061599306,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1937,model__growth_scm_simplex,SCM,model,statistical_model,True,103.23909649995004,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1938,model__growth_scm_simplex,SCM,model,statistical_model,True,103.26687749808583,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1928,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,100.0,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1929,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,104.55298802977886,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1930,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,106.2422143126588,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1931,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,106.64565388737752,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1932,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,107.73364392184104,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1933,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,112.14216689963273,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1934,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,117.3678360678282,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1935,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,121.54213126464286,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1936,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,126.3409826194686,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1937,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,133.39688343808675,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1938,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,137.86060603284258,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1928,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,100.0,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1929,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,103.12232362813292,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1930,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,93.80978203157056,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1931,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,93.43563799680454,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1932,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,99.30143440782054,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1933,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,106.54694616466736,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1934,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,105.67151319098184,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1935,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,107.63023288427324,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1936,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,112.13888141713622,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1937,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,114.65361925313825,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1938,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,119.77215895834752,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1928,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,100.0,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1929,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,114.66471665146884,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1930,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,127.47696703971368,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1931,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,138.5115604870285,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1932,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,147.969069943864,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1933,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,156.09769727788418,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1934,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,163.14645763171225,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1935,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,169.34120076013653,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1936,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,174.87511269478284,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1937,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,179.90740914529022,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1938,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,184.56610248539332,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1928,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,100.0,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1929,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,114.66471665146884,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1930,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,129.71825395726603,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1931,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,145.00278851048057,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1932,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,160.37739192883285,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1933,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,175.72056678874236,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1934,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,190.9311970686537,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1935,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,205.9282728147051,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1936,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,220.6497376740615,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1937,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,235.05076745260084,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1938,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,249.10173346756463,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1928,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,100.0,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1929,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,105.77844158747824,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1930,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,105.19754796169325,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1931,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,103.1382937374362,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1932,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,104.0618266268025,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1933,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,110.11071653540655,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1934,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,117.56970751554805,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1935,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,124.282908644875,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1936,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,130.0264170465065,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1937,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,139.12200350497127,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1938,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,142.73120503635752,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1928,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,100.0,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1929,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,114.66471665146884,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1930,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,131.47997244761635,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1931,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,150.76113786048845,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1932,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,172.86983154825973,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1933,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,198.22070252068315,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1934,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,227.28920688989268,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1935,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,260.6205250596658,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1936,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,298.8397865952366,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1937,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,342.6637945412816,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1938,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,392.9144690779326,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1928,model__admissible_median_growth,Admissible median,model,statistical_model,True,100.0,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1929,model__admissible_median_growth,Admissible median,model,statistical_model,True,101.98242926635346,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1930,model__admissible_median_growth,Admissible median,model,statistical_model,True,101.68463733067668,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1931,model__admissible_median_growth,Admissible median,model,statistical_model,True,98.25980329964642,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1932,model__admissible_median_growth,Admissible median,model,statistical_model,True,93.52186428781644,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1933,model__admissible_median_growth,Admissible median,model,statistical_model,True,94.28533712217498,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1934,model__admissible_median_growth,Admissible median,model,statistical_model,True,96.6280787800567,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1935,model__admissible_median_growth,Admissible median,model,statistical_model,True,97.24573033697176,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1936,model__admissible_median_growth,Admissible median,model,statistical_model,True,98.27897528064294,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1937,model__admissible_median_growth,Admissible median,model,statistical_model,True,103.32550969994568,False
Maddison_SUN_growth_1929_1938,Maddison,SUN,1928,1938,1938,model__admissible_median_growth,Admissible median,model,statistical_model,True,103.42252152527983,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1928,actual,Observed,observed,observed,True,100.0,True
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1929,actual,Observed,observed,observed,True,101.14468864468856,True
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1930,actual,Observed,observed,observed,True,105.67765567765572,True
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1931,actual,Observed,observed,observed,True,106.68498168498164,True
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1932,actual,Observed,observed,observed,True,105.03663003662996,True
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1933,actual,Observed,observed,observed,True,108.97435897435888,True
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1934,actual,Observed,observed,observed,True,118.95604395604396,True
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1935,actual,Observed,observed,observed,True,136.03479853479837,True
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1936,actual,Observed,observed,observed,True,145.32967032967022,True
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1937,actual,Observed,observed,observed,True,157.37179487179495,True
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1938,actual,Observed,observed,observed,True,156.91391941391925,True
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1939,actual,Observed,observed,observed,True,163.27838827838835,True
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1940,actual,Observed,observed,observed,True,156.45604395604377,True
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1928,model__growth_scm_simplex,SCM,model,statistical_model,True,100.0,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1929,model__growth_scm_simplex,SCM,model,statistical_model,True,103.11795417865086,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1930,model__growth_scm_simplex,SCM,model,statistical_model,True,100.68590814369468,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1931,model__growth_scm_simplex,SCM,model,statistical_model,True,96.36582632347924,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1932,model__growth_scm_simplex,SCM,model,statistical_model,True,93.77137643455907,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1933,model__growth_scm_simplex,SCM,model,statistical_model,True,95.19940892710989,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1934,model__growth_scm_simplex,SCM,model,statistical_model,True,97.76902509599476,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1935,model__growth_scm_simplex,SCM,model,statistical_model,True,97.78209847884932,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1936,model__growth_scm_simplex,SCM,model,statistical_model,True,99.43875061599306,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1937,model__growth_scm_simplex,SCM,model,statistical_model,True,103.23909649995004,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1938,model__growth_scm_simplex,SCM,model,statistical_model,True,103.26687749808583,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1939,model__growth_scm_simplex,SCM,model,statistical_model,True,105.8146961264938,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1940,model__growth_scm_simplex,SCM,model,statistical_model,True,106.07138294882888,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1928,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,100.0,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1929,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,104.55298802977886,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1930,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,106.2422143126588,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1931,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,106.64565388737752,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1932,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,107.73364392184104,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1933,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,112.14216689963273,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1934,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,117.3678360678282,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1935,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,121.54213126464286,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1936,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,126.3409826194686,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1937,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,133.39688343808675,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1938,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,137.86060603284258,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1939,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,144.4416146109208,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1940,model__cv_elite_super_learner_growth,Super learner,model,statistical_model,True,147.39771076660318,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1928,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,100.0,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1929,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,103.12232362813292,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1930,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,93.80978203157056,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1931,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,93.43563799680454,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1932,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,99.30143440782054,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1933,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,106.54694616466736,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1934,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,105.67151319098184,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1935,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,107.63023288427324,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1936,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,112.13888141713622,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1937,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,114.65361925313825,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1938,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,119.77215895834752,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1939,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,135.16112663442607,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1940,japan_like_growth_sequence,Japan-like,historical,high_growth_historical_analogue,True,137.37308942755405,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1928,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,100.0,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1929,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,114.66471665146884,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1930,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,127.47696703971368,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1931,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,138.5115604870285,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1932,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,147.969069943864,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1933,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,156.09769727788418,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1934,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,163.14645763171225,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1935,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,169.34120076013653,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1936,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,174.87511269478284,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1937,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,179.90740914529022,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1938,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,184.56610248539332,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1939,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,188.95239692672516,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1940,nep_fast_reversion_to_tsarist,NEP fast reversion,historical,aggressive_nep_reversion,True,193.14538463622495,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1928,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,100.0,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1929,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,114.66471665146884,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1930,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,129.71825395726603,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1931,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,145.00278851048057,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1932,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,160.37739192883285,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1933,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,175.72056678874236,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1934,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,190.9311970686537,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1935,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,205.9282728147051,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1936,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,220.6497376740615,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1937,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,235.05076745260084,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1938,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,249.10173346756463,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1939,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,262.78604709057004,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1940,nep_slow_reversion_to_tsarist,NEP slow reversion,historical,aggressive_nep_reversion,True,276.09802832118294,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1928,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,100.0,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1929,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,105.77844158747824,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1930,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,105.19754796169325,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1931,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,103.1382937374362,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1932,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,104.0618266268025,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1933,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,110.11071653540655,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1934,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,117.56970751554805,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1935,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,124.282908644875,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1936,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,130.0264170465065,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1937,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,139.12200350497127,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1938,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,142.73120503635752,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1939,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,151.642545020856,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1940,matched_donor_p75_high_growth_frontier,Matched donors p75,historical,high_growth_donor_frontier,True,159.3729231842528,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1928,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,100.0,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1929,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,114.66471665146884,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1930,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,131.47997244761635,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1931,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,150.76113786048845,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1932,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,172.86983154825973,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1933,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,198.22070252068315,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1934,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,227.28920688989268,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1935,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,260.6205250596658,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1936,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,298.8397865952366,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1937,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,342.6637945412816,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1938,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,392.9144690779326,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1939,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,450.53426265083385,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1940,nep_constant_capped_p95plus2pp,NEP capped upper bound,historical,aggressive_nep_upper_bound_capped,True,516.6038356863639,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1928,model__admissible_median_growth,Admissible median,model,statistical_model,True,100.0,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1929,model__admissible_median_growth,Admissible median,model,statistical_model,True,101.98242926635346,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1930,model__admissible_median_growth,Admissible median,model,statistical_model,True,101.6843871567832,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1931,model__admissible_median_growth,Admissible median,model,statistical_model,True,98.25956155184448,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1932,model__admissible_median_growth,Admissible median,model,statistical_model,True,93.52163419672765,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1933,model__admissible_median_growth,Admissible median,model,statistical_model,True,94.28510515272012,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1934,model__admissible_median_growth,Admissible median,model,statistical_model,True,96.62784104677334,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1935,model__admissible_median_growth,Admissible median,model,statistical_model,True,97.24549108408536,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1936,model__admissible_median_growth,Admissible median,model,statistical_model,True,98.2787334856723,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1937,model__admissible_median_growth,Admissible median,model,statistical_model,True,103.325255489027,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1938,model__admissible_median_growth,Admissible median,model,statistical_model,True,103.43032538456804,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1939,model__admissible_median_growth,Admissible median,model,statistical_model,True,107.45647551081414,False
Maddison_SUN_growth_1929_1940,Maddison,SUN,1928,1940,1940,model__admissible_median_growth,Admissible median,model,statistical_model,True,105.63526809321692,False


==> data/processed/csv/validation_v6.csv <==
check,status,severity,message,bytes,n_rows,bad_groups
file_exists::v6_model_results.csv,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/results/v6_model_results.csv,100937.0,,
file_exists::v6_model_results.parquet,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/parquet/v6_model_results.parquet,31968.0,,
file_exists::v6_scenario_paths.csv,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/results/v6_scenario_paths.csv,342160.0,,
file_exists::v6_scenario_paths.parquet,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/parquet/v6_scenario_paths.parquet,27127.0,,
file_exists::v6_donor_pool_preregistration.csv,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/results/v6_donor_pool_preregistration.csv,55243.0,,
file_exists::v6_donor_pool_preregistration.parquet,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/parquet/v6_donor_pool_preregistration.parquet,12280.0,,
file_exists::v6_model_weights.csv,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/results/v6_model_weights.csv,128259.0,,
file_exists::v6_model_weights.parquet,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/parquet/v6_model_weights.parquet,7924.0,,
file_exists::v6_ascf_frontier.csv,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/results/v6_ascf_frontier.csv,21521.0,,
file_exists::v6_ascf_frontier.parquet,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/parquet/v6_ascf_frontier.parquet,12047.0,,
file_exists::v6_claim_grades.csv,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/results/v6_claim_grades.csv,2695.0,,
file_exists::v6_claim_grades.parquet,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/parquet/v6_claim_grades.parquet,6445.0,,
file_exists::v6_spatial_placebos.csv,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/results/v6_spatial_placebos.csv,10076.0,,
file_exists::v6_spatial_placebos.parquet,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/parquet/v6_spatial_placebos.parquet,10261.0,,
file_exists::v6_spatial_placebo_summary.csv,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/results/v6_spatial_placebo_summary.csv,1175.0,,
file_exists::v6_spatial_placebo_summary.parquet,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/parquet/v6_spatial_placebo_summary.parquet,7924.0,,
file_exists::v6_time_placebos.csv,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/results/v6_time_placebos.csv,3533.0,,
file_exists::v6_time_placebos.parquet,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/parquet/v6_time_placebos.parquet,7750.0,,
file_exists::v6_recovery_placebos.csv,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/results/v6_recovery_placebos.csv,1817.0,,
file_exists::v6_recovery_placebos.parquet,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/parquet/v6_recovery_placebos.parquet,7708.0,,
file_exists::v6_external_control_coverage.csv,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/results/v6_external_control_coverage.csv,1211.0,,
file_exists::v6_external_control_coverage.parquet,PASS,CRITICAL,/mnt/data/stalin_growth_causal_v6/parquet/v6_external_control_coverage.parquet,4948.0,,
results_nonempty,PASS,CRITICAL,Model results are non-empty,,300.0,
frontier_nonempty,PASS,CRITICAL,ASCF frontier is non-empty,,120.0,
has_sdid,PASS,CRITICAL,Synthetic DiD estimator included,,,
has_gsc,PASS,CRITICAL,Generalized synthetic control included,,,
has_matrix_completion,PASS,CRITICAL,Nuclear norm matrix completion included,,,
has_conformal,PASS,CRITICAL,Conformal diagnostics included,,,
frontier_quantile_monotone,PASS,CRITICAL,ASCF quantiles are monotone,,,0.0
spatial_placebos_available,PASS,WARNING,Spatial placebos were computed,,54.0,


==> logs/PROOF_OF_CORRECT_RUN.json <==
{
  "pdf_pages": 20,
  "csv_datasets": 29,
  "parquet_datasets": 29,
  "figures_each_format": 18,
  "tables": 11,
  "scripts": 12,
  "critical_failures": 0,
  "article_title": "Was Stalin Necessary? Counterfactual Evidence on Soviet Growth",
  "filenames": [
    "Stalin_Growth.tex",
    "Stalin_Growth.pdf",
    "Stalin_Growth.zip"
  ],
  "validation_failures": 0
}

==> replication/DATA_DICTIONARY.csv <==
dataset,rows,columns,year_min,year_max,csv_path,parquet_path,fields
article_main_scorecard,15,30,1928,1940,data/processed/csv/article_main_scorecard.csv,data/processed/parquet/article_main_scorecard.parquet,source; treated; origin; endpoint; pool_rule; primary_margin_q50; primary_margin_q75; primary_margin_q90; primary_margin_q95; stress_margin_q50; stress_margin_q75; stress_margin_q90; stress_margin_q95; effect_pct; p_value_abs_exact; p_value_positive_exact; n_placebos_effective; margin_q50; margin_q90; stress_margin_q90_v6; grade; causal_strength_v7; placebo_power; endpoint_recommendation; v8_base_grade_from_v7; v8_interpretation; source_label; primary_margin_q50_percentage_points; primary_margin_q90_percentage_points; stress_margin_q90_percentage_points
article_model_diagnostics_gmd_rus_1940,8,38,1928,1940,data/processed/csv/article_model_diagnostics_gmd_rus_1940.csv,data/processed/parquet/article_model_diagnostics_gmd_rus_1940.parquet,source; treated; origin; endpoint; pool_rule; estimator; class; admissible_primary; n_donors; horizon; actual_cum_log_growth; actual_cum_growth_pct; actual_ann_growth_pct; cf_cum_log_growth; cf_cum_growth_pct; premium_log; premium_pct; pre_rmse; pre_corr; conformal_q90_abs_resid; cum_cf_lower_conservative; cum_cf_upper_conservative; actual_outside_conformal_conservative; meta_json; error; outside_conformal; prefit_quality; model_risk; statistical_interpretation; family; description; identifying_assumption; role; estimator_citable_label; premium_percent; source_label; specification; premium_percentage_points
canonical_frontier_components_gmd_rus_1940,9,5,,,data/processed/csv/canonical_frontier_components_gmd_rus_1940.csv,data/processed/parquet/canonical_frontier_components_gmd_rus_1940.parquet,component; family; counterfactual_cumulative_log_growth; observed_cumulative_log_growth; premium_percent
cia_triangulation_v7,8,9,,,data/processed/csv/cia_triangulation_v7.csv,data/processed/parquet/cia_triangulation_v7.parquet,source; table; period; measure; estimate_A; estimate_B; source_pdf_page; source_report_page; interpretation
claim_scope_matrix,8,3,,,data/processed/csv/claim_scope_matrix.csv,data/processed/parquet/claim_scope_matrix.parquet,claim; assessment; empirical_basis
donor_influence_stress_tests,125,11,,,data/processed/csv/donor_influence_stress_tests.csv,data/processed/parquet/donor_influence_stress_tests.parquet,analysis; method; scenario; n_donors; cum_growth_premium_log; cum_growth_premium_pct; annualized_premium_pct; analysis_file; premium_percent; scenario_type; excluded_donor
donor_pool_preregistration_v6,330,13,1928,1940,data/processed/csv/donor_pool_preregistration_v6.csv,data/processed/parquet/donor_pool_preregistration_v6.parquet,source; treated; endpoint; origin; pool_rule; donor; corr_pre_growth; pre_rmse_naive; log_level_gap_1928; pre_mean_growth_gap; score; is_jst_advanced; selected
donor_weights_ranked,30,11,1928,1940,data/processed/csv/donor_weights_ranked.csv,data/processed/parquet/donor_weights_ranked.parquet,source; treated; origin; endpoint; pool_rule; estimator; donor; weight; source_label; specification; rank
endpoint_sensitivity,15,35,1928,1940,data/processed/csv/endpoint_sensitivity.csv,data/processed/parquet/endpoint_sensitivity.parquet,source; treated; origin; endpoint; pool_rule; primary_margin_q50; primary_margin_q75; primary_margin_q90; primary_margin_q95; stress_margin_q50; stress_margin_q75; stress_margin_q90; stress_margin_q95; effect_pct; p_value_abs_exact; p_value_positive_exact; n_placebos_effective; margin_q50; margin_q90; stress_margin_q90_v6; grade; causal_strength_v7; placebo_power; endpoint_recommendation; v8_base_grade_from_v7; v8_interpretation; source_label; primary_margin_q50_percent; primary_margin_q75_percent; primary_margin_q90_percent; primary_margin_q95_percent; stress_margin_q50_percent; stress_margin_q75_percent; stress_margin_q90_percent; stress_margin_q95_percent
external_control_coverage_v6,27,7,,,data/processed/csv/external_control_coverage_v6.csv,data/processed/parquet/external_control_coverage_v6.parquet,source; unit; rows; first_year; last_year; imports_nonmissing; exports_nonmissing
forecast_origin_sensitivity,30,14,,,data/processed/csv/forecast_origin_sensitivity.csv,data/processed/parquet/forecast_origin_sensitivity.parquet,source; treated; real_origin; real_endpoint; fake_origin; fake_endpoint; horizon; effect_log; effect_pct; pre_rmse; post_gap_rmse; effect_percent; source_label; specification
frontier_envelope_by_year,61,15,1928,1940,data/processed/csv/frontier_envelope_by_year.csv,data/processed/parquet/frontier_envelope_by_year.parquet,analysis; source; treated; origin; endpoint; year; actual_index; admissible_q25; admissible_q50; admissible_q75; admissible_q90; admissible_q95; stress_q90; n_admissible_paths; n_all_paths
gmd_rus_1900_1940,41,7,1900,1940,data/processed/csv/gmd_rus_1900_1940.csv,data/processed/parquet/gmd_rus_1900_1940.parquet,countryname; ISO3; year; rGDP_pc; rGDP; log_rGDP_pc; growth_log_rGDP_pc
historical_analogue_paths_gmd_rus_1928_1940,65,13,1928,1940,data/processed/csv/historical_analogue_paths_gmd_rus_1928_1940.csv,data/processed/parquet/historical_analogue_paths_gmd_rus_1928_1940.parquet,analysis; source; treated; origin; endpoint; year; series_id; series_label; family; scenario_class; admissible_primary; index_1928_100; is_actual
integrated_scorecard_v8,15,26,1928,1940,data/processed/csv/integrated_scorecard_v8.csv,data/processed/parquet/integrated_scorecard_v8.parquet,source; treated; origin; endpoint; pool_rule; primary_margin_q50; primary_margin_q75; primary_margin_q90; primary_margin_q95; stress_margin_q50; stress_margin_q75; stress_margin_q90; stress_margin_q95; effect_pct; p_value_abs_exact; p_value_positive_exact; n_placebos_effective; margin_q50; margin_q90; stress_margin_q90_v6; grade; causal_strength_v7; placebo_power; endpoint_recommendation; v8_base_grade_from_v7; v8_interpretation
model_assumption_audit_v7,300,34,1928,1940,data/processed/csv/model_assumption_audit_v7.csv,data/processed/parquet/model_assumption_audit_v7.parquet,source; treated; origin; endpoint; pool_rule; estimator; class; admissible_primary; n_donors; horizon; actual_cum_log_growth; actual_cum_growth_pct; actual_ann_growth_pct; cf_cum_log_growth; cf_cum_growth_pct; premium_log; premium_pct; pre_rmse; pre_corr; conformal_q90_abs_resid; cum_cf_lower_conservative; cum_cf_upper_conservative; actual_outside_conformal_conservative; meta_json; error; outside_conformal; prefit_quality; model_risk; statistical_interpretation; family; description; identifying_assumption; role; estimator_citable_label
model_registry_v8,29,4,,,data/processed/csv/model_registry_v8.csv,data/processed/parquet/model_registry_v8.parquet,model_id; family; label; description
model_results_v6,300,25,1928,1940,data/processed/csv/model_results_v6.csv,data/processed/parquet/model_results_v6.parquet,source; treated; origin; endpoint; pool_rule; estimator; class; admissible_primary; n_donors; horizon; actual_cum_log_growth; actual_cum_growth_pct; actual_ann_growth_pct; cf_cum_log_growth; cf_cum_growth_pct; premium_log; premium_pct; pre_rmse; pre_corr; conformal_q90_abs_resid; cum_cf_lower_conservative; cum_cf_upper_conservative; actual_outside_conformal_conservative; meta_json; error
nep_recovery_gap_fan_gmd_rus_1928_1940,13,9,1928,1940,data/processed/csv/nep_recovery_gap_fan_gmd_rus_1928_1940.csv,data/processed/parquet/nep_recovery_gap_fan_gmd_rus_1928_1940.parquet,year; q05; q10; q25; q50; q75; q90; q95; observed_index
nep_recovery_gap_inputs_1921_1928,8,3,1921,1928,data/processed/csv/nep_recovery_gap_inputs_1921_1928.csv,data/processed/parquet/nep_recovery_gap_inputs_1921_1928.parquet,year; recovery_gap_log; gap_ratio
nep_recovery_gap_parameter_summary,3,5,,,data/processed/csv/nep_recovery_gap_parameter_summary.csv,data/processed/parquet/nep_recovery_gap_parameter_summary.parquet,parameter; q05; median; q95; interpretation
prefit_model_diagnostics,300,37,1928,1940,data/processed/csv/prefit_model_diagnostics.csv,data/processed/parquet/prefit_model_diagnostics.parquet,source; treated; origin; endpoint; pool_rule; estimator; class; admissible_primary; n_donors; horizon; actual_cum_log_growth; actual_cum_growth_pct; actual_ann_growth_pct; cf_cum_log_growth; cf_cum_growth_pct; premium_log; premium_pct; pre_rmse; pre_corr; conformal_q90_abs_resid; cum_cf_lower_conservative; cum_cf_upper_conservative; actual_outside_conformal_conservative; meta_json; error; outside_conformal; prefit_quality; model_risk; statistical_interpretation; family; description; identifying_assumption; role; estimator_citable_label; premium_percent; source_label; specification
recovery_placebo_diagnostics,12,14,1885,1927,data/processed/csv/recovery_placebo_diagnostics.csv,data/processed/parquet/recovery_placebo_diagnostics.parquet,source; unit; origin; endpoint; prior_3y_log_collapse; future_log_rebound; effect_log; effect_pct; pre_rmse; post_gap_rmse; n_donors; effect_percent; prior_collapse_percent; future_rebound_percent
scenario_paths_v6,2337,10,1928,1940,data/processed/csv/scenario_paths_v6.csv,data/processed/parquet/scenario_paths_v6.parquet,source; treated; origin; endpoint; pool_rule; estimator; year; actual_growth; cf_growth; gap
source_inventory,5,3,,,data/processed/csv/source_inventory.csv,data/processed/parquet/source_inventory.parquet,source; project_input; analytical_role
spatial_placebo_diagnostics,54,18,1928,1940,data/processed/csv/spatial_placebo_diagnostics.csv,data/processed/parquet/spatial_placebo_diagnostics.parquet,source; treated; origin; endpoint; pool_rule; placebo_unit; is_actual; effect_log; effect_pct; pre_rmse; post_gap_rmse; p_value_abs_exact; p_value_positive_exact; n_placebos_effective; effect_percent; post_pre_rmspe_ratio; source_label; specification
statistical_counterfactual_paths_gmd_rus_1928_1940,78,4,1928,1940,data/processed/csv/statistical_counterfactual_paths_gmd_rus_1928_1940.csv,data/processed/parquet/statistical_counterfactual_paths_gmd_rus_1928_1940.parquet,year; series; series_class; index_1928_100
trajectory_index_1928_100,573,13,1928,1940,data/processed/csv/trajectory_index_1928_100.csv,data/processed/parquet/trajectory_index_1928_100.parquet,analysis; source; treated; origin; endpoint; year; series_id; series_label; family; scenario_class; admissible_primary; index_1928_100; is_actual
validation_v6,30,7,,,data/processed/csv/validation_v6.csv,data/processed/parquet/validation_v6.parquet,check; status; severity; message; bytes; n_rows; bad_groups


==> replication/FIGURE_CATALOG.csv <==
figure,description,png,pdf,svg
fig01_identification_architecture,Identification architecture,figures/png/fig01_identification_architecture.png,figures/pdf/fig01_identification_architecture.pdf,figures/svg/fig01_identification_architecture.svg
fig02_statistical_trajectories_gmd_rus,Observed and statistical counterfactual trajectories,figures/png/fig02_statistical_trajectories_gmd_rus.png,figures/pdf/fig02_statistical_trajectories_gmd_rus.pdf,figures/svg/fig02_statistical_trajectories_gmd_rus.svg
fig03_nep_recovery_gap_fan,Empirical NEP recovery-gap fan,figures/png/fig03_nep_recovery_gap_fan.png,figures/pdf/fig03_nep_recovery_gap_fan.pdf,figures/svg/fig03_nep_recovery_gap_fan.svg
fig04_historical_alternatives,Historical analogues and calibrated recovery alternative,figures/png/fig04_historical_alternatives.png,figures/pdf/fig04_historical_alternatives.pdf,figures/svg/fig04_historical_alternatives.svg
fig05_endpoint_sensitivity,Endpoint sensitivity,figures/png/fig05_endpoint_sensitivity.png,figures/pdf/fig05_endpoint_sensitivity.pdf,figures/svg/fig05_endpoint_sensitivity.svg
fig06_spatial_placebos,Spatial placebo distribution,figures/png/fig06_spatial_placebos.png,figures/pdf/fig06_spatial_placebos.pdf,figures/svg/fig06_spatial_placebos.svg
fig07_rmspe_ratio_placebos,Post/pre RMSPE ratio placebos,figures/png/fig07_rmspe_ratio_placebos.png,figures/pdf/fig07_rmspe_ratio_placebos.pdf,figures/svg/fig07_rmspe_ratio_placebos.svg
fig08_donor_weights,SCM donor weights,figures/png/fig08_donor_weights.png,figures/pdf/fig08_donor_weights.pdf,figures/svg/fig08_donor_weights.svg
fig09_leave_one_donor_out,Leave-one-donor-out sensitivity,figures/png/fig09_leave_one_donor_out.png,figures/pdf/fig09_leave_one_donor_out.pdf,figures/svg/fig09_leave_one_donor_out.svg
fig10_random_subpool_stress,Random donor-subpool stress,figures/png/fig10_random_subpool_stress.png,figures/pdf/fig10_random_subpool_stress.pdf,figures/svg/fig10_random_subpool_stress.svg
fig11_forecast_origin_placebos,Forecast-origin falsification,figures/png/fig11_forecast_origin_placebos.png,figures/pdf/fig11_forecast_origin_placebos.pdf,figures/svg/fig11_forecast_origin_placebos.svg
fig12_recovery_placebos,Recovery placebos,figures/png/fig12_recovery_placebos.png,figures/pdf/fig12_recovery_placebos.pdf,figures/svg/fig12_recovery_placebos.svg
fig13_prefit_vs_premium,Pre-treatment fit versus premium,figures/png/fig13_prefit_vs_premium.png,figures/pdf/fig13_prefit_vs_premium.pdf,figures/svg/fig13_prefit_vs_premium.svg
fig14_model_family_distribution,Model-family premium distribution,figures/png/fig14_model_family_distribution.png,figures/pdf/fig14_model_family_distribution.pdf,figures/svg/fig14_model_family_distribution.svg
fig15_cia_rand_gnp_growth,CIA/RAND GNP growth triangulation,figures/png/fig15_cia_rand_gnp_growth.png,figures/pdf/fig15_cia_rand_gnp_growth.pdf,figures/svg/fig15_cia_rand_gnp_growth.svg
fig16_cia_rand_enduse,CIA/RAND end-use composition,figures/png/fig16_cia_rand_enduse.png,figures/pdf/fig16_cia_rand_enduse.pdf,figures/svg/fig16_cia_rand_enduse.svg
fig17_claim_grade_heatmap,Claim-grade heatmap,figures/png/fig17_claim_grade_heatmap.png,figures/pdf/fig17_claim_grade_heatmap.pdf,figures/svg/fig17_claim_grade_heatmap.svg
fig18_rus_sun_territorial_sensitivity,Russian-core versus broader Soviet territorial sensitivity,figures/png/fig18_rus_sun_territorial_sensitivity.png,figures/pdf/fig18_rus_sun_territorial_sensitivity.pdf,figures/svg/fig18_rus_sun_territorial_sensitivity.svg


==> replication/MANIFEST_SHA256.csv <==
path,bytes,sha256
CITATION.cff,391,eae24dbb39ac59a7db27f177a01447584fcca92a58643579d881ce0195770528
HOW_TO_CITE.txt,154,02db43c4a741fb45eadac088fcc24c531207f70654edabc52361700812fd9fe7
README.md,1627,5b583259261237086b3fcf3819eb3d6cddb4a814fb43cb92e1e7f83e9cfad5bc
Stalin_Growth.pdf,469351,b9ed920f007e086f36759f85e176982270173c7cda84f342e0e2d0b088433fbe
Stalin_Growth.tex,32272,5f61e7e77bb8656a951e525c4908813fd24bcb588875d7b7b028a34d8781e1fd
data/processed/csv/article_main_scorecard.csv,8800,60eafb62b8ba97ce46abadd901507ec51a839b7f02e49a5e194aceabe7d2694f
data/processed/csv/article_model_diagnostics_gmd_rus_1940.csv,6268,5950678662d1ef056dbe45806b1727e8968baf24f1a74e60dde4a041809320d5
data/processed/csv/canonical_frontier_components_gmd_rus_1940.csv,957,a08e7b715eee320231bfa67423c9672c324d06e625e5c2f0a618c8e702428a55
data/processed/csv/cia_triangulation_v7.csv,1672,6f7aee7395b8649b28bcb87993101743f47c11da3129ae986a19287b8ab0dd64
data/processed/csv/claim_scope_matrix.csv,1239,8cfaff877c635af0e36fc813f9d069ff2a155bfb3c15cfeed1c2d6482bc5643c
data/processed/csv/donor_influence_stress_tests.csv,24535,3d32e40031afb5475750464d54126f12f282db327325aff7a8ab9e096e394295
data/processed/csv/donor_pool_preregistration_v6.csv,53608,9b646e1f348f088df598d2fc4ebe206a5d8d874bfc3ceda567a96904fd1005d7
data/processed/csv/donor_weights_ranked.csv,3290,f51aaf3dbcbc79c8f05c9ff5eb3059e09a515509abd2bf8cfcb52678a9340895
data/processed/csv/endpoint_sensitivity.csv,10277,a3824a3c87f29d07acbc3ad57f119d0afdab9f034e53a555c9b058590855209f
data/processed/csv/external_control_coverage_v6.csv,1211,673386646f40b4c1a8d43797b7d628a2f4daed1948f8112549b82de9ec4b24ed
data/processed/csv/forecast_origin_sensitivity.csv,4575,49f09beb15c4864d5b32304cacc40f88512eda6647423b2eae11fe16dd878a79
data/processed/csv/frontier_envelope_by_year.csv,11339,a72ef94870c59ceff3c2c34c9038f97b5d1823d3bbcf2a9dbdb942d91b96d0c3
data/processed/csv/gmd_rus_1900_1940.csv,3035,82f9eec8708b768ddde755431f62f9109d82aa0d55fb95964e635731df3dae58
data/processed/csv/historical_analogue_paths_gmd_rus_1928_1940.csv,10505,38eb87e94d0767f3346f24496fb2e4595b7d5393980c7e5387bcb2a32eb6186e
data/processed/csv/integrated_scorecard_v8.csv,7734,92c918c29d6cef304f9437911ea4c3899d56b72fd08f65b86e035f01906baf7d
data/processed/csv/model_assumption_audit_v7.csv,162194,ae1b0dfd9c3030249b6de1f6bb7a9301f2c82d6480565daa50271a8543be2104
data/processed/csv/model_registry_v8.csv,2852,56fc9a866f6454e80245fd20208a0c948719c5e46c786b2fc92e1eb035e37e8b
data/processed/csv/model_results_v6.csv,99204,0389f1b8292569c3ffd6fc4917989a0977e9d465bfc00bcaa5dea923aee664b6
data/processed/csv/nep_recovery_gap_fan_gmd_rus_1928_1940.csv,1964,23c31031aa7f8bb029985509c0b75c024f8031961b5373c0e634e6f1519c81d7
data/processed/csv/nep_recovery_gap_inputs_1921_1928.csv,360,bc9d5681fcd420c1431707d738e83cd01bf80f7d80fd9bd7d41860d5bef1cf1f
data/processed/csv/nep_recovery_gap_parameter_summary.csv,388,b66eb9243d372f558429efbbaaea07436d22136795f0340e06de281770072344
data/processed/csv/prefit_model_diagnostics.csv,173039,b07c7cbb4c116b9d24988794f755f5db4534b0969f4b5affd3cdfd7a5dce2593
data/processed/csv/recovery_placebo_diagnostics.csv,2501,6d10f0517d7e3ee2ac548c0a7f1be7f1ca8e30c09f6899c8a4dc412b51624a24
data/processed/csv/scenario_paths_v6.csv,331993,470697ceedd300606a9538e2a24f342a177c2b8786d9803a89f8b7b827128975
data/processed/csv/source_inventory.csv,586,a3ab00895bcb8ebe548fbab31aa306f69776fa30df285c415d5f0703ef61d046
data/processed/csv/spatial_placebo_diagnostics.csv,12883,02d6cc4431331458db796bc58ee894a8fc559ba9ca03f017516beda8645ce4f1
data/processed/csv/statistical_counterfactual_paths_gmd_rus_1928_1940.csv,5117,1f83870fafa7d5d621e0745a65692b380d7a4869f59bc36918442508fc37a286
data/processed/csv/trajectory_index_1928_100.csv,90943,9a6dd25e774d111706158ddc0797b789b48a7e3529013c10cf1a944306314473
data/processed/csv/validation_v6.csv,3515,b0da4a0190a01a852d1677db535a540c9c295175626a936bdc1b8772f0d0aa89
data/processed/parquet/article_main_scorecard.parquet,22518,8b571373c3ebbd5396e70a08fea77a56d7709480c24c2bd28ce534c9341317ef
data/processed/parquet/article_model_diagnostics_gmd_rus_1940.parquet,27047,3d9f433001b90ffa1733f0551bb76ae90e14e452fb52e2ba63e880da0cc6f4c9
data/processed/parquet/canonical_frontier_components_gmd_rus_1940.parquet,4367,34e7579b5a4d18ae0394e79a37266e931ef213accd1ef8491b82a27cad868045
data/processed/parquet/cia_triangulation_v7.parquet,6870,eb673ada65201165da8130622adc416a856a3cc01f58142892f0b45572ba4628
data/processed/parquet/claim_scope_matrix.parquet,3654,51d76207db0f215d60930e415cfbbc9d16db60875c246d5945b24edeb63efa0c
data/processed/parquet/donor_influence_stress_tests.parquet,12274,2fc1cde231d143cfd11fab711cff8b346594ac020218f9ab0a4c851b049dd3c3
data/processed/parquet/donor_pool_preregistration_v6.parquet,12389,c2c5738f492b47ea88a9dcd1c799864a0d0a5f1bfe248eaf80422a34853bc483
data/processed/parquet/donor_weights_ranked.parquet,7255,a2ac9c8dd3dfe4d3da9be6017d0bcaf2dfae91b173b4a75c282d6d27acb4bb9c
data/processed/parquet/endpoint_sensitivity.parquet,26475,7ad3aad640997e985fbe4a58d07adee6b9c22b258f3703e364019474d0101137
data/processed/parquet/external_control_coverage_v6.parquet,4993,77a0a587776a26970069ab6db05143df1cced4ba05582d9f117510c3ba7ce9c8
data/processed/parquet/forecast_origin_sensitivity.parquet,9884,91bf0d9c872508365f6a55845c852e276af5bc803058520c275549b7cd04c2c3
data/processed/parquet/frontier_envelope_by_year.parquet,12215,49e290b2ef48459359fa2c7e3d3559af10900b9adae82550b8f3c48233af3a9c
data/processed/parquet/gmd_rus_1900_1940.parquet,5485,335fd7b690d8f0febdcbcccb3cde3d9b3e901b521729bfd87c30b152e7a51aab
data/processed/parquet/historical_analogue_paths_gmd_rus_1928_1940.parquet,9024,63a7725a6feb4e96b04db5cf1268f98a9b460382bec2f30ed679c2f9a6d5e900
data/processed/parquet/integrated_scorecard_v8.parquet,19173,cee9514d76b8563eb51a445101197624f2c3fed1a7268e608ebf2c544b7f08b8
data/processed/parquet/model_assumption_audit_v7.parquet,39149,7307f993e0f2bff63aeac16866823fa83130dbfedadf434ee9edc8e0e3e3af18
data/processed/parquet/model_registry_v8.parquet,4884,b158209cbe46413395536a76a68df274169480f2cf96ed0096bf130e1f37616f
data/processed/parquet/model_results_v6.parquet,31236,4594adc72c816e9698d859783cf5aa67da29c282617d69b3ff0ca00c18910ef1
data/processed/parquet/nep_recovery_gap_fan_gmd_rus_1928_1940.parquet,6499,9883460ab508ff1c46f1f28c7deff5cdb34348a99afec6b2c3115cde2f41402b
data/processed/parquet/nep_recovery_gap_inputs_1921_1928.parquet,2582,54c8ec1562731317fd86b74832b6d40dac5a192ed18abc9b1fc8ca9343e7b5a2
data/processed/parquet/nep_recovery_gap_parameter_summary.parquet,3830,34850d96de2185a17277c62bcd6892a863f6036f4243a14eff64210f43849882
data/processed/parquet/prefit_model_diagnostics.parquet,43301,b93b45c7c559c50f3ab8645656033f8b91d5e5885b74599c46cc7465c042c170
data/processed/parquet/recovery_placebo_diagnostics.parquet,10151,308c8bc16d98535c746103b0a2bfb4ad248959ed169d3a1c73598177f0feff56
data/processed/parquet/scenario_paths_v6.parquet,25508,eef71862ce1e54022c5d999cce05f305e5aef5a0b785211435710ed64273f665
data/processed/parquet/source_inventory.parquet,3156,b7a69d82fd337e7ef6824b8fe33e1e547ea3ea86cc934058e665dc34a5146e05
data/processed/parquet/spatial_placebo_diagnostics.parquet,13682,45c6871956058ac5b5f502f0d78e112696838e5f9c94b7a9d4200b8f3b85e167
data/processed/parquet/statistical_counterfactual_paths_gmd_rus_1928_1940.parquet,3878,3b8a5f77ca0b98a852dfc83d8ebd352357341d2cefecd523c5456bcf927b4644
data/processed/parquet/trajectory_index_1928_100.parquet,12108,fbc34193cef44cec06f35d39d80624710b17e95e092b3d55ff747360b447961e
data/processed/parquet/validation_v6.parquet,5702,26b25ec3fe21518a0cc48d8a88eaf1c9dccb0bc7e47165fe789790d2f968ca71
figures/pdf/fig01_identification_architecture.pdf,29256,344d655a65fad438444e77528d9c21e35e6540040a9c38c3cff5788efd15aca6
figures/pdf/fig02_statistical_trajectories_gmd_rus.pdf,20568,df3aca9e8a2b6994ec52acb792083dbc2d5b3980b409a19bb23530f9f7f9790c
figures/pdf/fig03_nep_recovery_gap_fan.pdf,18578,311b422dd08ed0dea893eb25903ec1226147ecb6355e43a69f315e2ac9542cae
figures/pdf/fig04_historical_alternatives.pdf,18541,fd63b4602a5f780dca45c5b9871cc809c6e6ce738d59917ff8b63b0c5f9c342c
figures/pdf/fig05_endpoint_sensitivity.pdf,19816,ecec64eb0f5901d3c5d5ebd74a7d0475dab76d45da3d8c799c7417ac7e188167
figures/pdf/fig06_spatial_placebos.pdf,19788,2d98af58427efd6317e95218a047fabe379d89b9e07eb481f1281e2537d53f8e
figures/pdf/fig07_rmspe_ratio_placebos.pdf,17438,9ee6d8b5d359cfa48a9fb4deec6450dd300f0229fa751599cbd12bee1feaf113
figures/pdf/fig08_donor_weights.pdf,16523,9eeb18b33f32cc6f476c16f05f2438694016cce09a3595acf6cb3d6e182212a5
figures/pdf/fig09_leave_one_donor_out.pdf,18227,10b3da92ad1618bcd8703f47c05b0ae58f8f46c5a8c1fa028ecaa5056da01f69
figures/pdf/fig10_random_subpool_stress.pdf,16559,4d0d33a74445fc2d55366558bbe4765da57ce4cf2091967cd20cabd011d6dde8
figures/pdf/fig11_forecast_origin_placebos.pdf,18113,f6f8a32a3e636029c6e35e437179a356a6bd6923d63b6d5b5d658e0148a05da2
figures/pdf/fig12_recovery_placebos.pdf,19626,6a4f80229e9d44725e68deae53f8df72b0a03a2e29f724837cc7f9dbb213c01a
figures/pdf/fig13_prefit_vs_premium.pdf,17528,1c123fe782e4d4ce179fffb898a1ca530422d05c728f40ae2674fba767b7bb35
figures/pdf/fig14_model_family_distribution.pdf,15023,b1cc0ac3e53a43e8fc22bec85e4c6c5687487abc7407bb961d33bdd26e8b4f40
figures/pdf/fig15_cia_rand_gnp_growth.pdf,17531,cb752f0e1d978686cd187adab1dd297bfd2beb106b5367d3fcd404df13a7da54
figures/pdf/fig16_cia_rand_enduse.pdf,18703,1516461f0aef5584c9f2fb00176cc62b46ba7c1a7fc4780c66139937eb4d9058
figures/pdf/fig17_claim_grade_heatmap.pdf,21457,a0d61cbbd2f3a91c94dae241eec1609c362a5849bd7c459b341f1bbe84330e70
figures/pdf/fig18_rus_sun_territorial_sensitivity.pdf,18372,124bab8cf86ec5ac1d12dc76654be6efb20c8ae0a4bc87f0e35bc17c02f375a7
figures/png/fig01_identification_architecture.png,725236,5db684a46e209ccff2d00311b1242942a7faeb43f8ef9266a1cd06b522d78e75
figures/png/fig02_statistical_trajectories_gmd_rus.png,430121,74225e3e4dbf8f13a0728a7b67239067b85f375d2b398b9db45c2dd46dab8cba
figures/png/fig03_nep_recovery_gap_fan.png,385023,fd33ad7aa45d9d37b80325f937d585da8ce14a0aea8533ac010ed956e3b7ea4b
figures/png/fig04_historical_alternatives.png,387485,b1621c4a1a6dd65e039279822ee1b789886c7783cbda12f255493d9e844da654
figures/png/fig05_endpoint_sensitivity.png,300773,38c214a554c025047fc584244281ab7193ff5ec103bc2fcd822051243093a5cf
figures/png/fig06_spatial_placebos.png,164510,f1afd7913e3b9a5e52f434ca03480ca398912bf3e093917863f6063e9b221574
figures/png/fig07_rmspe_ratio_placebos.png,164050,7e0f67c966c40a8157ba6f0210a003b7f74cc29ffa5611564f7d2f31e0f26788
figures/png/fig08_donor_weights.png,125569,821aa4ebaf42ab8fce111f7c01f8c190630366f30754ccbfb7866cb2774a3fca
figures/png/fig09_leave_one_donor_out.png,134805,be9c2f6f2110a1a3b262b64f5c0ac8dff66200c76b39ef84a631f9b4da507f73
figures/png/fig10_random_subpool_stress.png,152885,3af33f522f867b27820f8065415947ab5533e913c332dfd339edfe0e8d678b3a
figures/png/fig11_forecast_origin_placebos.png,249506,0956eca50bf1b13f9bf7d590868ab5d87c51551a09c3b7bcfe03effd3b616066
figures/png/fig12_recovery_placebos.png,190717,0da0d0c6033ab0be6f734b4b4894306e81534a78b7fbb8fe94fec94e5367d8df
figures/png/fig13_prefit_vs_premium.png,247251,e122c0bdba1c9172ba14d8a6fc47c03e560a357b89e25fde2733c952ca756b1c
figures/png/fig14_model_family_distribution.png,209190,86d375d93ffa1320129ec7e10474c6a36a33dfabd40eda70c708c220371dcec1
figures/png/fig15_cia_rand_gnp_growth.png,147511,57586fd7059d411cc108678d432b50d5a45a679c810b0c7f35b06747bd0b7813
figures/png/fig16_cia_rand_enduse.png,161413,697e42d8d308dc0b507cfd95645538dbb021371fda9fba67e1df02b4d618ec59
figures/png/fig17_claim_grade_heatmap.png,144217,b0a241cb8151dc6089843540e0e60dbe0353c680ab1ae734edad3f0bc3dd393d
figures/png/fig18_rus_sun_territorial_sensitivity.png,255923,627c090fc274c39920eeba115b5fb203aac5014a21a6fb03f4b72ef26cfbcf54
figures/svg/fig01_identification_architecture.svg,104565,36c4d0c8f75822c9355a76678100489863e6c021048169d1a01aac485d779140
figures/svg/fig02_statistical_trajectories_gmd_rus.svg,58850,72ae9d8e90b59d9810c623e59e5ec90b395fb4dd90aabcadc4570892dc5daea4
figures/svg/fig03_nep_recovery_gap_fan.svg,51796,2f1d4b54b1d4eab273d999242a325231a35276f65f14fb84cd91a201a602d659
figures/svg/fig04_historical_alternatives.svg,50656,ac43b24700484e150720e72beed1fdf17d9e160963372aa993ff1eebc3edcfb1
figures/svg/fig05_endpoint_sensitivity.svg,45359,422fccab1c89ec85be22e9b6c26a374a9cdf1ae12aabe947d91491edc20df17c
figures/svg/fig06_spatial_placebos.svg,43791,04366d1dd6ff7a7e3e2ee3898358693b6a9ea66a0e504109d61c443ec35c9773
figures/svg/fig07_rmspe_ratio_placebos.svg,43976,d46a7e90c4343a5dca6e24a40c45cd852db8eee52aab410f96e1e509d74df498
figures/svg/fig08_donor_weights.svg,38205,09439caa31d2450c63ac2076a3cb10c577912c9b5f72fae23641a630838c32e9
figures/svg/fig09_leave_one_donor_out.svg,40506,cbc4dc3967a0ae7c9e5686cf0ddd0c37300f92325186653580b19db410e163f1
figures/svg/fig10_random_subpool_stress.svg,40955,ffd37a1b6f3f8bf1f848f66c03b9934bdecf009b6d658d573be5c1b4b3feb0c5
figures/svg/fig11_forecast_origin_placebos.svg,43687,b7f452fe5b1ee26e6e18f544761c70e27931f3c585e1fd7cba044826676abe3a
figures/svg/fig12_recovery_placebos.svg,46797,2640cb650e94b5dbaf83ec0cda12077789e10373da25dd22e63dbaa7cafab231
figures/svg/fig13_prefit_vs_premium.svg,56671,1d2602b4ed3f3b14d51ad0f48d40468eded36ec1e779ee75b5750de35922f5d7
figures/svg/fig14_model_family_distribution.svg,51771,eb8e27acd610ca60331b2ef7049993983c5af00269e82cea8bc011f1342245ef
figures/svg/fig15_cia_rand_gnp_growth.svg,37717,b54193458a51b9f5b26d7b8624f42634601446496ee6573a69d4c9e97df58129
figures/svg/fig16_cia_rand_enduse.svg,43521,587db3a205247e8377a03af39415f13d60d6e01b35b331107c95924997203782
figures/svg/fig17_claim_grade_heatmap.svg,43654,3b0b580576093e9f28556a262000d044665bd28722dc24e552a104c20190c083
figures/svg/fig18_rus_sun_territorial_sensitivity.svg,43373,cc82dbc853e3de1cf270cf825e55f6f15c677c117129e29980e876be3109ddad
logs/PROOF_OF_CORRECT_RUN.json,366,704734210c60e95ea035d0ed17eec73ecf4a655a4379a1667cd893494b77c49d
replication/ARTICLE_FIGURE_TABLE_MAP.md,854,d811307917435f352b6dcecdd5bf9e9009d2fa7bd2a89af6a2d8a1eb240ea439
replication/DATA_DICTIONARY.csv,10529,048476d1a79adbaf349feccf30fc54e530bf5df71a76e99fcde33c46e5ff6f0f
replication/FIGURE_CATALOG.csv,3495,e4aa1b0f3b1b50ed019fd0bae82636896fa1ba602db0f3b3914bed7c86710467
replication/MODEL_AND_TEST_CATALOG.md,1311,6b302c2f26d0bc856fa224f4f0b3bc0c74928b8b41e4f927bee0bcfe7dc44575
replication/REPLICATION_NOTES.md,4077,b0c245a8a1b1301da9ca3e2400fcaee95c56bcb455c80e2ce7f388449a316779
replication/RESULT_SUMMARY.json,391,77078c966ad16cf96fbb0d0048e7ab18afedf261969f159860e22a4fd50da57a
replication/SOURCE_PROVENANCE.md,945,713a628399b32bfd266ff7d48659fda75fdfc0b4f5307a55dd199a82ba772912
replication/TABLE_CATALOG.csv,1188,2486f1e1d981b3c93b25efde9544ec80a4d840db4148d1a7878cfff515816c78
replication/VALIDATION_REPORT.csv,545,fe1f12025065a98b5855203f2ab5fc7537e01b4b4a2b5a98eb23cc64fc67dddc
replication/VALIDATION_REPORT.json,1221,8488ba51e10b48949a4931c8ac8dc75e327f365777ea2f703dcc35ef424cc6b8
requirements.txt,82,1bea82a06944c46dbcafb3767824a88b10c65591c52415a1a5d3873b9fa861f5
scripts/build_figures.py,17442,062675d28c751e6939b5660abadd0476c412e9c05266a172cb273e227e3c3f70
scripts/build_recovery_gap_nep.py,2753,05f924c34777c8fa30ce77fbe60a301e9512e5810f3187a743572ddbf7cd3722
scripts/build_tables.py,9259,511be0defa5b2e5c1ddb9ae39d8d1761ff4aa05ac74881783f5adba1e80b8000
scripts/compile_article.py,262,8e86a947fa231af3c75854fd38d8829b76c256556f5d21212cbbbd8439a14a15
scripts/run_all.py,375,ba35e7d7c76f320bf9a2cf1c9ea74addc56e7950858786cbf304cf3be25e4076
scripts/source_pipelines/run_all_v4_verified.py,38690,28d513491aa6affa4996706549f63250006918e30ce4dcdfd537a86ed8384d43
scripts/source_pipelines/run_causal_v6.py,49138,f40774fb0e0b5ecfc10dc926fb30082231a1504191a2f265b1d1842aeeafedca
scripts/source_pipelines/run_full_data_causal_v8.py,13877,92ce8de7498788eb76cafe082742272f2bb6aa5c53e59b0afe09f1fdcd5f9286
scripts/source_pipelines/run_growth_only_counterfactuals_v2_reference.py,56536,3972ed8b6bd9885409408d206b5ad06974737b9ddc141b56dd4bf4b7f6706f14
scripts/source_pipelines/run_validation_tests.py,2811,c2802f5c7e8a45b749cb862ed04a15be8170030de7f917c79a1d285e938fb7eb
scripts/source_pipelines/validate_causal_v6.py,329,b971bcd7cd281ff112f2656c318449c3ed2b5871e6598cc2d7864af66eb58a84
scripts/validate_package.py,2225,f5e3b1d8d70e33b330356600d7d1c239cb8b35e99f640d993774a30cb867e80b
tables/csv/table01_data_sources.csv,586,a3ab00895bcb8ebe548fbab31aa306f69776fa30df285c415d5f0703ef61d046
tables/csv/table02_model_architecture.csv,2315,6eca40bdadfc035b81e3f7c6d541dba58ad2e693c0484671c1e43e16e14c7529
tables/csv/table03_main_scorecard.csv,1180,fac426f06fdabafeac40b0cd3bdce035268b8ec74c4ab0a7a943c253422cdc07
tables/csv/table04_model_diagnostics_gmd_rus.csv,763,3965467767859a77ce172d3b7c3bf053ebb6b5703c618e9c30d81762c9ad51e8
tables/csv/table05_nep_calibration.csv,382,b4f51efb119bbcefb1c0b4bd7e91d3de513617e9f17ccbb41a70672f0c04989b
tables/csv/table06_top_donor_weights.csv,267,a835d8c3318ae3c975bde33cf0044795f238a70dcf25681ab01e23c57ce94354
tables/csv/table07_leave_one_out.csv,502,bff8f604f57fb0edadd14fb165fccbdcf205166fe49796398dd96fb7603e03ea
tables/csv/table08_placebo_evidence.csv,529,898847eeadf83d4ddb2758aaf1037ba5d0af5287a90d2325be9206c73b5fe7b7
tables/csv/table09_time_placebos.csv,420,f6d4b8ad1934b018ebd837b0cf1e0b807907be3287b980ce18c98ffa71bdca27
tables/csv/table10_cia_triangulation.csv,661,31d72bd18fd4b9fb9af3be64ec35c253b11e3844aaa0a1644681291bb8d52dbd
tables/csv/table11_claim_scope.csv,1239,8cfaff877c635af0e36fc813f9d069ff2a155bfb3c15cfeed1c2d6482bc5643c
tables/latex/table01_data_sources.tex,715,ddc17353ea6580f22991727eabf1d3df506783a4ecf3f714d260a3fb57ce4deb
tables/latex/table02_model_architecture.tex,2772,b5411a0d0a7f9558f97b079bb48892e9e558398725e40fc4f22fbd4e54301e58
tables/latex/table03_main_scorecard.tex,1136,2a28e198403478c6eb6bbdf23b49417620432ea4bb45d89be8fc01f1d0931db3
tables/latex/table04_model_diagnostics_gmd_rus.tex,684,1ffdf286a21fa565d4a5a8c328cfb75d83776700745fe872dd60e49d92be96ef
tables/latex/table05_nep_calibration.tex,523,1b1652f195b502392657e1428b6dee73af309278aafaac51c250cfcc0979e7e6
tables/latex/table06_top_donor_weights.tex,386,ed75219eadb511d1f173bbeff12771b53071be85d9a07359167910d5859c84db
tables/latex/table07_leave_one_out.tex,501,df3dbca0469f76095c5a5beb6187d403221e7426a0ae9ce6be1fbc77ac4ba015
tables/latex/table08_placebo_evidence.tex,576,5096799c11d90c0da75eb2124dd6518f4910b7251dee87ea5f6e4bbb4467aa05
tables/latex/table09_time_placebos.tex,466,e46ae3ababe9598c4fd7c4247cbc109a2f0adee987cc1bb167ec5a756080d87c
tables/latex/table10_cia_triangulation.tex,479,b8b8ee44f205b05c080b7798dda22e82d3a7bd2e1ecf8f94fa1b6c221ddec0b6
tables/latex/table11_claim_scope.tex,1572,2b8b5e7a46f570e5db1fb7627f9ce89b7171ad6eec551845d2caecc4772b3131


==> replication/RESULT_SUMMARY.json <==
{
  "GMD_RUS_ASCF90_positive_endpoints": [
    1936,
    1938,
    1940
  ],
  "Maddison_RUS_ASCF90_positive_endpoints": [
    1934,
    1936,
    1938,
    1940
  ],
  "Maddison_SUN_ASCF90_positive_endpoints": [],
  "NEP_1940_median_index": 146.26050320387768,
  "NEP_1940_q10_index": 125.629413692964,
  "NEP_1940_q90_index": 171.0369948605127,
  "observed_1940_index": 204.0219740538392
}

==> replication/TABLE_CATALOG.csv <==
table,csv_path,latex_path
table01_data_sources,tables/csv/table01_data_sources.csv,tables/latex/table01_data_sources.tex
table02_model_architecture,tables/csv/table02_model_architecture.csv,tables/latex/table02_model_architecture.tex
table03_main_scorecard,tables/csv/table03_main_scorecard.csv,tables/latex/table03_main_scorecard.tex
table04_model_diagnostics_gmd_rus,tables/csv/table04_model_diagnostics_gmd_rus.csv,tables/latex/table04_model_diagnostics_gmd_rus.tex
table05_nep_calibration,tables/csv/table05_nep_calibration.csv,tables/latex/table05_nep_calibration.tex
table06_top_donor_weights,tables/csv/table06_top_donor_weights.csv,tables/latex/table06_top_donor_weights.tex
table07_leave_one_out,tables/csv/table07_leave_one_out.csv,tables/latex/table07_leave_one_out.tex
table08_placebo_evidence,tables/csv/table08_placebo_evidence.csv,tables/latex/table08_placebo_evidence.tex
table09_time_placebos,tables/csv/table09_time_placebos.csv,tables/latex/table09_time_placebos.tex
table10_cia_triangulation,tables/csv/table10_cia_triangulation.csv,tables/latex/table10_cia_triangulation.tex
table11_claim_scope,tables/csv/table11_claim_scope.csv,tables/latex/table11_claim_scope.tex


==> replication/VALIDATION_REPORT.csv <==
check,status,detail
NEP fan starts at 100,PASS,
NEP quantiles are monotone,PASS,
Statistical paths start at 100,PASS,
All principal endpoints present,PASS,
Placebo p-values valid,PASS,
SCM weights sum to one,PASS,"{'count': 3.0, 'mean': 0.9999999999999996, 'std': 7.850462293418876e-17, 'min': 0.9999999999999994, '25%': 0.9999999999999996, '50%': 0.9999999999999996, '75%': 0.9999999999999996, 'max': 0.9999999999999996}"
PDF exists,PASS,
TeX exists,PASS,
PNG figures,PASS,18
Vector PDF figures,PASS,18
SVG figures,PASS,18
LaTeX tables,PASS,11


==> replication/VALIDATION_REPORT.json <==
[
  {
    "check": "NEP fan starts at 100",
    "status": "PASS",
    "detail": ""
  },
  {
    "check": "NEP quantiles are monotone",
    "status": "PASS",
    "detail": ""
  },
  {
    "check": "Statistical paths start at 100",
    "status": "PASS",
    "detail": ""
  },
  {
    "check": "All principal endpoints present",
    "status": "PASS",
    "detail": ""
  },
  {
    "check": "Placebo p-values valid",
    "status": "PASS",
    "detail": ""
  },
  {
    "check": "SCM weights sum to one",
    "status": "PASS",
    "detail": "{'count': 3.0, 'mean': 0.9999999999999996, 'std': 7.850462293418876e-17, 'min': 0.9999999999999994, '25%': 0.9999999999999996, '50%': 0.9999999999999996, '75%': 0.9999999999999996, 'max': 0.9999999999999996}"
  },
  {
    "check": "PDF exists",
    "status": "PASS",
    "detail": ""
  },
  {
    "check": "TeX exists",
    "status": "PASS",
    "detail": ""
  },
  {
    "check": "PNG figures",
    "status": "PASS",
    "detail": "18"
  },
  {
    "check": "Vector PDF figures",
    "status": "PASS",
    "detail": "18"
  },
  {
    "check": "SVG figures",
    "status": "PASS",
    "detail": "18"
  },
  {
    "check": "LaTeX tables",
    "status": "PASS",
    "detail": "11"
  }
]

==> requirements.txt <==
pandas>=2.0
numpy>=1.26
matplotlib>=3.8
pyarrow>=15
scipy>=1.11
scikit-learn>=1.4


==> tables/csv/table01_data_sources.csv <==
source,project_input,analytical_role
Global Macro Database,GMD_2026_06_dta.zip,Russian-core GDP and GDP-per-capita series; donor panels
Maddison Project Database 2023,maddison2023_web(1).dta,Alternative historical GDP-per-capita source and SUN/RUS robustness
CIA/RAND Soviet national accounts,CIA-RDP79T01149A000500010008-3(1).pdf,"GNP growth, sectoral origin and end-use triangulation"
Markevich-Harrison appendix,appendix.pdf,"1913-1928 war, civil-war and NEP recovery bridge"
COW/Federico-Tena/JST/Barro-Lee,processed data lake,"Trade, macro-financial and human-capital diagnostics"


==> tables/csv/table02_model_architecture.csv <==
Family,Estimator or block,Role
causal,Synthetic Control Method,Convex weights over donor growth paths; nonnegative weights sum to one.
causal,NNLS synthetic control,"Nonnegative least squares, normalized donor weights."
causal,Augmented SCM,SCM plus ridge bias correction; reduces imperfect prefit bias.
causal,Synthetic Difference-in-Differences,Unit weights plus time/bias correction; compares post gaps after pre residual adjustment.
causal,Generalized Synthetic Control,Interactive fixed effects approximated by donor PCA/factor ridge.
causal,Matrix completion,Low-rank SVD/nuclear-norm-style panel imputation.
inference,Conformal trajectory bands,Residual-based conservative conformal intervals over post-treatment trajectory.
prediction,Ridge synthetic,Regularized donor regression.
prediction,Bayesian ridge,Posterior-shrinkage linear donor model.
prediction,Elastic net,Sparse regularized donor model.
prediction,Huber robust synthetic,Robust loss for outliers and crisis years.
prediction,PLS latent synthetic,Latent donor components optimized for treated pre-series.
ml,Random forest,Nonlinear benchmark with temporal-block validation warning.
ml,Extra trees,Nonlinear randomized-tree benchmark.
ml,Gradient boosting,Nonlinear additive-tree benchmark.
ml,kNN synthetic,Nearest-neighbor donor-year benchmark; flagged for overfit risk.
ml,Super learner,Ensemble of valid non-causal predictive models.
scenario,NEP slow reversion,High recovery gradually returns to long-run trend.
scenario,NEP fast reversion,Recovery gap closes quickly.
scenario,NEP capped,NEP growth capped by high historical donor percentile.
stress,NEP uncapped stress,Mechanical extrapolation of 1922-1928 recovery; not primary.
scenario,Tsarist mean trend,Prewar trend extrapolated.
scenario,Japan-like path,Late industrializer analogue.
scenario,Turkey-like path,Non-Soviet authoritarian modernization analogue.
scenario,Italy-like path,Corporate-authoritarian industrialization analogue.
frontier,Donor p75 frontier,High-growth admissible donor frontier.
stress,Donor p90 stress,Hostile upper bound.
stress,Population denominator stress,GDP per capita recomputed with alternative demographic assumptions.
triangulation,CIA/RAND sector and end-use check,"Cross-checks GNP, industry, agriculture, consumption/investment/military use."


==> tables/csv/table03_main_scorecard.csv <==
Source,Treated,Endpoint,ASCF-50 margin,ASCF-90 margin,Stress-90 margin,Grade
GMD,RUS,1933,16.640440562659208,-8.118835198913379,-20.37006003536562,C
GMD,RUS,1934,26.972672770166188,-3.59794965899917,-19.63025469875003,C
GMD,RUS,1936,48.78317758064476,5.03767259152154,-19.02703728013539,B
GMD,RUS,1938,63.0360053404643,4.22639618585189,-23.24967266987208,B
GMD,RUS,1940,50.06919505002658,1.6302318340980195,-28.32399333057159,B
Maddison,RUS,1933,19.28100542475919,-5.52424847419488,-16.38204466665601,C
Maddison,RUS,1934,29.35292233868083,0.8929591011119099,-13.64299264844917,B
Maddison,RUS,1936,46.02015145471727,8.84171488220664,-9.91514233450049,B
Maddison,RUS,1938,54.47104950577639,9.63944384311743,-12.27641091379948,B
Maddison,RUS,1940,60.24139384608503,7.45554479630581,-16.003318179166172,B
Maddison,SUN,1933,6.273262325998311,-16.3537992167064,-26.71847890660215,C
Maddison,SUN,1934,15.36832872776294,-12.44771649156035,-26.10914438417143,C
Maddison,SUN,1936,31.46103268096429,-3.84249348190636,-22.975917797337058,C
Maddison,SUN,1938,33.39856229091351,-7.611363166676011,-29.04193318820485,C
Maddison,SUN,1940,29.38021726357949,-18.88764080509849,-39.63284478666361,C


==> tables/csv/table04_model_diagnostics_gmd_rus.csv <==
Estimator,Premium (%),Pre-RMSE,Pre-correlation,Outside conformal band
scm_growth,76.01845114209229,0.1310561594411236,0.4959866595953178,False
augmented_scm_ridge,73.95103982989697,0.1300236896627,0.4896097157111263,False
synthetic_did_bias_corrected,128.21459379019768,0.1330505774559885,0.4959866595953177,False
ridge_synthetic,79.77156127609864,0.1384512211403652,0.2714117169293237,False
elastic_net_sparse_synthetic,78.39084547151442,0.1399868135498983,0.1024226753709014,False
huber_robust_synthetic,41.89891974008295,0.1176305807959203,0.5506715578395968,False
generalized_synthetic_control_factor_cv,106.39040582138288,0.1337683663689331,0.3024036482159615,False
nuclear_norm_matrix_completion,76.75481873285473,0.0214595232276046,0.9882399475509982,True


==> tables/csv/table05_nep_calibration.csv <==
parameter,q05,median,q95,interpretation
prewar log-growth trend,0.0061232836094683,0.0136418383770083,0.0212593139475918,annual log growth
annual recovery-gap persistence,0.7473594950471242,0.8032000431450416,0.8596463950851391,AR(1)-style persistence
remaining log gap in 1928,0.1232322541420239,0.2360105756551247,0.3502727092138781,potential minus observed log output per capita


==> tables/csv/table06_top_donor_weights.csv <==
donor,weight,rank
ITA,0.3328281297813594,1
SWE,0.1720821253641464,2
DEU,0.1171544481664005,3
GBR,0.109395389243648,4
PER,0.0608874458997423,5
IDN,0.059378787080077,6
NLD,0.0489406293416083,7
FRA,0.0390523599114462,8
FIN,0.0363616380729265,9
ZAF,0.0141433180213342,10


==> tables/csv/table07_leave_one_out.csv <==
Excluded donor,Remaining donors,Cumulative premium (%),Annualised premium (%)
GRC,27,78.22359916750025,4.93340546129532
IND,27,78.87398768388056,4.96526319398651
PRT,27,79.31523676567531,4.98681632906241
CHE,27,80.16471589727277,5.02817322054662
ROU,27,80.82137576752348,5.0600203932992205
CHL,27,81.01085254999248,5.06919006900323
ITA,27,82.15079097854361,5.124172076025349
FIN,27,83.40926584982932,5.18450626286028
DEU,27,88.11409730652593,5.40675540690105
GBR,27,89.21854975185137,5.458189017223701


==> tables/csv/table08_placebo_evidence.csv <==
Source,Treated,Endpoint,Effect (%),Exact p-value,Effective placebos,Post/pre RMSPE
Maddison,SUN,1938,39.46364377878516,0.1111111111111111,8,0.3800929299560713
Maddison,RUS,1938,54.47104950577639,0.1111111111111111,8,0.4977104564090446
GMD,RUS,1938,65.33919649943307,0.1111111111111111,8,0.4737162667906052
Maddison,SUN,1940,35.13976213371195,0.2222222222222222,8,0.3561905810423367
Maddison,RUS,1940,65.06889610708635,0.1111111111111111,8,0.4913422107701292
GMD,RUS,1940,76.01845114209229,0.1111111111111111,8,0.4658082235646468


==> tables/csv/table09_time_placebos.csv <==
Fake origin,Fake endpoint,Horizon,Pseudo-effect (%),Pre-RMSE,Post-gap RMSE
1905,1917,12,-11.837949459464909,0.128480355700203,0.089830809610155
1913,1925,12,-29.795274947005502,0.1217488302556924,0.1794846468853741
1921,1928,7,115.14819286944396,0.1319921724200795,0.1275845988762093
1924,1928,4,39.15077286205692,0.1325186696691076,0.1079978829208666
1926,1928,2,3.666918567811401,0.1330300114690186,0.0181927503853996


==> tables/csv/table10_cia_triangulation.csv <==
source,table,period,measure,estimate_A,estimate_B,source_pdf_page,source_report_page,interpretation
CIA/RAND Soviet Economic Development 1928-54,Table 2 Soviet GNP by sector of origin,1928-37,gnp annual growth rate pct,6.2,5.4,19,12,national-accounts triangulation for Soviet GNP growth
CIA/RAND Soviet Economic Development 1928-54,Table 2 Soviet GNP by sector of origin,1937-40,gnp annual growth rate pct,6.3,3.9,19,12,national-accounts triangulation for Soviet GNP growth
CIA/RAND Soviet Economic Development 1928-54,Table 2 Soviet GNP by sector of origin,1928-54,gnp annual growth rate pct,4.4,5.9,19,12,national-accounts triangulation for Soviet GNP growth


==> tables/csv/table11_claim_scope.csv <==
claim,assessment,empirical_basis
Observed growth exceeds ordinary admissible counterfactuals,Supported,Strongest for GMD-RUS and Maddison-RUS from the mid-1930s onward.
Russian-core path exceeds the primary ASCF-90 frontier,Supported in several endpoints,"Positive margins in 1936, 1938 and 1940 for GMD-RUS; from 1934 for Maddison-RUS."
Broader SUN territorial path exceeds ASCF-90,Not supported,SUN beats the median frontier but not the primary ASCF-90 frontier.
The result survives donor perturbation,Supported,Leave-one-out and random-subpool tests preserve a positive premium in the principal RUS specification.
Spatial-placebo evidence is conventionally decisive,Not supported,Exact p-values are discrete and placebo support is limited in the verified v6 design.
Stalin as an individual was uniquely necessary,Not identified,"The design supports a conditional growth premium, not metaphysical or personal necessity."
A comparable forced-mobilisation package may have been necessary,Partially supported,The conclusion depends on the admissible alternative set and on hostile NEP/donor upper bounds.
Aggregate growth establishes welfare superiority,Not supported,"Growth is distinct from consumption, mortality, coercion and welfare."

